An overlapping domain decomposition method based on solution-transfer operators

An overlapping domain decomposition method is described for variable-coefficient elliptic boundary value problems on domains that can be decomposed into slabs or shells. The method represents the global solution through its traces on internal interfaces, coupled by local Dirichlet solution transfer operators posed on overlapping double slab domains. The key observation is that these interface maps act between separated interfaces, and as such can be written as smooth-kernel integral operators. The resulting global equilibrium system is Fredholm second kind and, unlike non-overlapping formulations, requires no same-interface Dirichlet-to-Neumann or other interface maps with singular kernels. This makes its off-diagonal blocks highly amenable to hierarchical low-rank compression. The formulation admits complementary continuum and discrete interpretations. At fixed slab width, the method is stable under discretization, sufficiently accurate local solves and compression. At the discrete level, the system can be interpreted as a block Jacobi preconditioned Schur complement system. For compatible SPD discretizations satisfying a standard stable-splitting assumption, the symmetrically scaled interface matrix satisfies an energy-norm condition-number bound that depends on the slab width but is uniform with respect to the local resolution. The formulation is implemented using high-order local solvers and hierarchical compression based on randomized sampling. Numerical experiments report iteration counts, accuracy, and compressibility for 2D and 3D elliptic, nonsymmetric, and oscillatory problems with as many as 28 million degrees of freedom.

==> dataOMS/HBScompr.csv <==
rk,p=6,p=8,p=10,p=12
50,.053,0.029,0.015,.01
75,.076,0.047,0.027,.016
100,.107,0.058,0.043,.024
125,.146,0.071,0.049,.034
150,.182,0.087,0.056,.044
175,.22,0.11,0.064,.048


==> dataOMS/HBSerr.csv <==
rk,p6,p8,p10,p12
50,6.43e-04,7.28e-04,7.92e-04,7.98e-04
75,9.20e-05,1.02e-4,1.03e-04,1.12e-04
100,1.66e-05,1.69e-05,1.75e-05,1.78e-05
125,3.82e-06,3.90e-06,3.91e-06,3.85e-06
150,1.22e-06,1.19e-06,1.22e-06,1.11e-06
175,4.76e-07,4.17e-07,3.91e-07,3.69e-07


==> dataOMS/cond_stats_conv_diff.csv <==
H,nrm_diff_stencil,nrm_diff_HPS,lamdiff_stencil,lamdiff_HPS,condstat_stencil,condstat_HPS
2.5000000000000000e-01,1.4191268851875635e-01,1.4191141191961187e-01,2.1441114201425915e-03,2.1440804542549596e-03,3.6153885233436434e-03,3.6153571641008853e-03
1.2500000000000000e-01,6.1389129191718163e-02,6.1391467083097034e-02,1.3677471853550394e-03,1.3677062261836515e-03,4.6762193984237754e-03,4.6761446320047195e-03
6.2500000000000000e-02,2.7341288492837058e-02,2.7357621097937160e-02,4.7211134159175216e-04,4.7210317032542193e-04,4.8977201230755441e-03,4.8976208102058383e-03
3.1250000000000000e-02,1.3995212945992290e-02,1.4038209670273733e-02,1.2979084470665647e-04,1.2980769840464923e-04,4.9465230254226444e-03,4.9464150848630428e-03
1.5625000000000000e-02,7.3294312454705397e-03,7.4342436123440514e-03,3.3813566905793735e-05,3.3818474972857615e-05,4.9581452701104034e-03,4.9580346572319911e-03


==> dataOMS/convdiffstats.csv <==
N,	err_HBS,		err_lu,			niter,	t_solve_HBS,		t_solve_LU
9216,	3.9313345004856e-06,	3.931334500693519e-06,	8,	0.0801672488451004,	0.06915783219867283
16384,	1.5132468143066625e-06,	1.5132467881372832e-06,	8,	0.08660921785566542,	0.07917339768674639
25600,	7.419205402924885e-07,	7.419198398700154e-07,	8,	0.09205983910295698,	0.09410296711656782
36864,	4.161447752927348e-07,	4.161419776761939e-07,	8,	0.09664667977227105,	0.10431346131695642
50176,	2.45562400194288e-07,	2.4550917216667347e-07,	8,	0.09631660249498156,	0.11713315877649519
65536,	1.5032585973964932e-07,	1.5012098266530546e-07,	8,	0.10255257785320282,	0.1347427318493525


==> dataOMS/crystal_waveguide.csv <==
p,err,compr,discr
8.0000000000000000e+00,2.6539729838283840e-02,4.7396155198415119e-01,2.6289631525675454e+00
1.0000000000000000e+01,7.7342877965604973e-04,4.6412944793701172e-01,2.4672709306081138e+00
1.2000000000000000e+01,1.4460956113984059e-05,5.0622177124023438e-01,2.5676970481872559e+00
1.4000000000000000e+01,5.8873538825560033e-08,5.5544098218282068e-01,2.5414638121922812e+00
1.6000000000000000e+01,4.8140803210651238e-09,5.5142108599344886e-01,2.5049680074055991e+00
1.8000000000000000e+01,1.9184302973614674e-08,6.0253258546193444e-01,2.6140493551890054e+00
2.0000000000000000e+01,5.0241413806588509e-09,6.5294631322224939e-01,2.7299670775731406e+00
2.2000000000000000e+01,1.9710588360818851e-08,7.4027995268503821e-01,3.2367993990580239e+00
2.4000000000000000e+01,4.6334085600332736e-08,7.3936359087626136e-01,3.2198793490727744e+00
2.6000000000000000e+01,1.0184700112683141e-08,7.9660586516062415e-01,3.4939564466476440e+00
2.8000000000000000e+01,1.1586999495425259e-08,8.3485817909240723e-01,3.8017152945200601e+00
3.0000000000000000e+01,1.2709269498011833e-08,8.9906847476959229e-01,3.9960022370020547e+00


==> dataOMS/crystal_waveguide_dense.csv <==
p,err,sample,compr,discr
8.0000000000000000e+00,5.8764497299434310e-03,5.3311586380004883e-02,0.0000000000000000e+00,2.4274826049804688e-01
1.0000000000000000e+01,1.3872558537550349e-04,9.1324011484781906e-02,0.0000000000000000e+00,3.3571390310923260e-01
1.2000000000000000e+01,1.9225565390375109e-06,1.2546324729919434e-01,0.0000000000000000e+00,4.3601210912068683e-01
1.4000000000000000e+01,3.7714370613308342e-08,1.7434251308441162e-01,0.0000000000000000e+00,5.6675291061401367e-01
1.6000000000000000e+01,1.6015450855945622e-08,2.5114452838897705e-01,0.0000000000000000e+00,7.3725815614064538e-01
1.8000000000000000e+01,9.2456231371797381e-09,2.9068140188852948e-01,0.0000000000000000e+00,1.0316705306371052e+00
2.0000000000000000e+01,4.7657730800805164e-09,3.6903945604960126e-01,0.0000000000000000e+00,1.3029768466949463e+00


==> dataOMS/crystal_waveguide_hmat.csv <==
p,err,sample,compr,discr
8.0000000000000000e+00,3.5556977375777211e-02,8.1901152928670243e-02,9.4266692797342941e-02,2.6540052890777588e-01
1.0000000000000000e+01,9.8420037290709080e-04,1.0774763425191243e-01,1.0196920235951741e-01,3.3529174327850342e-01
1.2000000000000000e+01,1.6546111303210250e-05,1.2583645184834799e-01,1.1412497361501057e-01,4.4030106067657471e-01
1.4000000000000000e+01,8.9382428871147224e-07,1.5077888965606689e-01,1.1687111854553223e-01,5.7826288541158044e-01
1.6000000000000000e+01,6.5178296339079695e-07,1.5951418876647949e-01,1.1527856190999348e-01,7.2172292073567712e-01
1.8000000000000000e+01,1.0027718652395668e-06,1.9520092010498047e-01,1.2083896001180013e-01,9.8378900686899817e-01
2.0000000000000000e+01,3.8718263465160684e-07,2.5441972414652508e-01,1.4043088754018149e-01,1.5051208337148030e+00


==> dataOMS/cubeDENSE_50.csv <==
p,err,compr,discr
4.0000000000000000e+00,1.0000952420322557e+00,7.8004714171091720e+01,8.8764075438181553e+00
6.0000000000000000e+00,5.8953127088761503e-03,1.9081259953975677e+02,4.3239406466484070e+01
8.0000000000000000e+00,3.8727820721986930e-05,4.5987810822327930e+02,1.5717327451705933e+02
1.0000000000000000e+01,1.7491660564398848e-07,8.4822960424423218e+02,4.2016898568471271e+02


==> dataOMS/cubeHMAT50.csv <==
p,err,compr,discr
4.0000000000000000e+00,1.0000953143591171e+00,2.3854317188262939e+01,9.4087129831314087e+00
6.0000000000000000e+00,5.8951762923407760e-03,5.4826838413874306e+01,4.2072680195172630e+01
8.0000000000000000e+00,4.4466513588823973e-05,1.3657802065213522e+02,1.5435791937510172e+02
1.0000000000000000e+01,2.9730532917649837e-05,2.5345922187964121e+02,4.1100477639834088e+02


==> dataOMS/cubeHmat5.csv <==
p,err,sample,compr,discr
4.0000000000000000e+00,3.3294684332575415e-04,1.0364274422327677e+01,2.2243081728617349e+00,9.1323260068893433e+00
6.0000000000000000e+00,1.6372836343185721e-05,2.5502211809158325e+01,4.0169420242309570e+00,4.3125417073567711e+01
8.0000000000000000e+00,1.6881105694210599e-05,7.0084849238395691e+01,5.5534652471542358e+00,1.5712464380264282e+02
1.0000000000000000e+01,1.3044732256023552e-05,1.5320690925916037e+02,7.1517722209294634e+00,4.2080237877368927e+02


==> dataOMS/cube_5.csv <==
p,err,err_inf,compr,discr
4.0000000000000000e+00,8.4193353899891527e-04,1.1029949118411542e-04,3.4554799397786457e-04,9.7203866640726719e+00
6.0000000000000000e+00,1.4621461196859290e-07,1.9170823886693888e-08,2.0805994669596353e-04,4.4248047510782875e+01
8.0000000000000000e+00,1.4793686108950669e-11,1.9496557146503335e-12,2.1823247273763022e-04,1.5992905831336975e+02
1.0000000000000000e+01,9.0322475022960128e-12,1.1830605939344707e-12,2.2451082865397135e-04,4.2189185444513959e+02


==> dataOMS/cube_50.csv <==
p,err,compr,discr
4.0000000000000000e+00,9.6298012176473824e-02,2.1430822054545086e+01,6.4237465858459473e+00
6.0000000000000000e+00,9.6227922835471959e-04,4.9924728711446129e+01,3.1164661924044292e+01
8.0000000000000000e+00,6.0337023334994244e-06,1.2481973918279012e+02,1.0982743954658508e+02
1.0000000000000000e+01,2.0427115446146669e-06,2.4453885555267334e+02,2.9365930132071179e+02


==> dataOMS/eig_Helmspectral.csv <==
real,imag
3.3166237041070339e+00,0.0000000000000000e+00
-1.3166237041070328e+00,0.0000000000000000e+00
2.7730670211720012e+00,0.0000000000000000e+00
-7.7306702117200898e-01,0.0000000000000000e+00
2.5672785082982017e+00,0.0000000000000000e+00
-5.6727850829819770e-01,0.0000000000000000e+00
2.1995430380551939e+00,0.0000000000000000e+00
-1.9954303805518434e-01,0.0000000000000000e+00
1.9787840039044100e+00,0.0000000000000000e+00
1.9595769571561261e+00,0.0000000000000000e+00
2.1215996095592285e-02,0.0000000000000000e+00
4.0423042843872027e-02,0.0000000000000000e+00
1.7491288443163664e+00,0.0000000000000000e+00
2.5087115568363050e-01,0.0000000000000000e+00
1.6491880141529844e+00,0.0000000000000000e+00
3.5081198584701273e-01,0.0000000000000000e+00
1.6065018951519476e+00,0.0000000000000000e+00
3.9349810484804876e-01,0.0000000000000000e+00
1.4641964539453627e+00,0.0000000000000000e+00
5.3580354605464175e-01,0.0000000000000000e+00
1.4054256090510446e+00,0.0000000000000000e+00
5.9457439094895148e-01,0.0000000000000000e+00
1.3806840754387986e+00,0.0000000000000000e+00
6.1931592456120299e-01,0.0000000000000000e+00
1.2913629772712993e+00,0.0000000000000000e+00
7.0863702272870266e-01,0.0000000000000000e+00
1.2512213105769208e+00,0.0000000000000000e+00
1.2426073331382039e+00,0.0000000000000000e+00
7.4877868942307813e-01,0.0000000000000000e+00
7.5739266686179685e-01,0.0000000000000000e+00
1.1856836139245399e+00,0.0000000000000000e+00
8.1431638607546220e-01,0.0000000000000000e+00
1.1576845070262076e+00,0.0000000000000000e+00
1.1566048069350474e+00,0.0000000000000000e+00
8.4231549297378838e-01,0.0000000000000000e+00
8.4339519306495925e-01,0.0000000000000000e+00
1.1198601300855526e+00,0.0000000000000000e+00
8.8013986991445492e-01,0.0000000000000000e+00
1.1020881972202379e+00,0.0000000000000000e+00
1.1004912477170141e+00,0.0000000000000000e+00
8.9791180277976468e-01,0.0000000000000000e+00
8.9950875228299088e-01,0.0000000000000000e+00
1.0781349234324082e+00,0.0000000000000000e+00
9.2186507656759165e-01,0.0000000000000000e+00
1.0670397214599083e+00,0.0000000000000000e+00
1.0648678349653229e+00,0.0000000000000000e+00
9.3296027854008523e-01,0.0000000000000000e+00
9.3513216503468877e-01,0.0000000000000000e+00
1.0513099814261591e+00,0.0000000000000000e+00
9.4869001857384616e-01,0.0000000000000000e+00
1.0442648407499251e+00,0.0000000000000000e+00
1.0422863158468414e+00,0.0000000000000000e+00
9.5573515925007757e-01,0.0000000000000000e+00
9.5771368415316005e-01,0.0000000000000000e+00
1.0338788423825482e+00,0.0000000000000000e+00
9.6612115761745232e-01,0.0000000000000000e+00
1.0293469162125122e+00,0.0000000000000000e+00
9.7065308378748894e-01,0.0000000000000000e+00
1.0277687618464071e+00,0.0000000000000000e+00
9.7223123815359203e-01,0.0000000000000000e+00
1.0224611572510711e+00,0.0000000000000000e+00
9.7753884274893321e-01,0.0000000000000000e+00
1.0195171134893979e+00,0.0000000000000000e+00
9.8048288651060567e-01,0.0000000000000000e+00
1.0183350973749057e+00,0.0000000000000000e+00
9.8166490262509665e-01,0.0000000000000000e+00
1.0149377519599632e+00,0.0000000000000000e+00
9.8506224804004261e-01,0.0000000000000000e+00
1.0130109431163570e+00,0.0000000000000000e+00
1.0121558907090518e+00,0.0000000000000000e+00
9.8698905688364880e-01,0.0000000000000000e+00
9.8784410929095512e-01,0.0000000000000000e+00
1.0099581447401482e+00,0.0000000000000000e+00
9.9004185525985522e-01,0.0000000000000000e+00
1.0086898880627195e+00,0.0000000000000000e+00
1.0080842531056802e+00,0.0000000000000000e+00
9.9131011193727947e-01,0.0000000000000000e+00
9.9191574689431472e-01,0.0000000000000000e+00
9.9334904761858356e-01,0.0000000000000000e+00
1.0066509523814249e+00,0.0000000000000000e+00
9.9418756176573553e-01,0.0000000000000000e+00
1.0058124382342624e+00,0.0000000000000000e+00
9.9461069090194199e-01,0.0000000000000000e+00
1.0053893090980581e+00,0.0000000000000000e+00
9.9555135237220349e-01,0.0000000000000000e+00
1.0044486476277972e+00,0.0000000000000000e+00
9.9610775770464011e-01,0.0000000000000000e+00
9.9640053050892174e-01,0.0000000000000000e+00
1.0038922422953585e+00,0.0000000000000000e+00
1.0035994694910848e+00,0.0000000000000000e+00
9.9702100671763239e-01,0.0000000000000000e+00
1.0029789932823741e+00,0.0000000000000000e+00
9.9739140468136822e-01,0.0000000000000000e+00
9.9759240925291337e-01,0.0000000000000000e+00
1.0026085953186281e+00,0.0000000000000000e+00
1.0024075907470922e+00,0.0000000000000000e+00
9.9800346757962755e-01,0.0000000000000000e+00
1.0019965324203752e+00,0.0000000000000000e+00
9.9825085210025499e-01,0.0000000000000000e+00
9.9838778045322740e-01,0.0000000000000000e+00
1.0017491478997465e+00,0.0000000000000000e+00
1.0016122195467834e+00,0.0000000000000000e+00
9.9866126015602885e-01,0.0000000000000000e+00
1.0013387398439799e+00,0.0000000000000000e+00
9.9882715855483539e-01,0.0000000000000000e+00
9.9891948444028278e-01,0.0000000000000000e+00
1.0011728414451655e+00,0.0000000000000000e+00
1.0010805155597216e+00,0.0000000000000000e+00
9.9910234602028813e-01,0.0000000000000000e+00
1.0008976539797114e+00,0.0000000000000000e+00
9.9921426805277402e-01,0.0000000000000000e+00
9.9927547921732929e-01,0.0000000000000000e+00
1.0007857319472298e+00,0.0000000000000000e+00
1.0007245207826732e+00,0.0000000000000000e+00
9.9939862680303027e-01,0.0000000000000000e+00
1.0006013731969670e+00,0.0000000000000000e+00
1.0005251216335349e+00,0.0000000000000000e+00
9.9947487836645832e-01,0.0000000000000000e+00
1.0004858068330984e+00,0.0000000000000000e+00
1.0004795491739633e+00,0.0000000000000000e+00
1.0004794974270186e+00,0.0000000000000000e+00
9.9951419316689760e-01,0.0000000000000000e+00
9.9952045082603480e-01,0.0000000000000000e+00
9.9952050257298042e-01,0.0000000000000000e+00
1.0004433096917182e+00,0.0000000000000000e+00
1.0004431495799662e+00,0.0000000000000000e+00
9.9955669030827787e-01,0.0000000000000000e+00
9.9955685042003017e-01,0.0000000000000000e+00
1.0004019106982651e+00,0.0000000000000000e+00
1.0003670310477630e+00,0.0000000000000000e+00
1.0003669914423658e+00,0.0000000000000000e+00
1.0002698471702256e+00,0.0000000000000000e+00
1.0002697486754235e+00,0.0000000000000000e+00
1.0003254608289334e+00,0.0000000000000000e+00
1.0003525723187894e+00,0.0000000000000000e+00
1.0003524436291300e+00,0.0000000000000000e+00
1.0003490932615984e+00,0.0000000000000000e+00
1.0003380260926424e+00,0.0000000000000000e+00
1.0003392945488589e+00,0.0000000000000000e+00
1.0003391720046293e+00,0.0000000000000000e+00
1.0003384432767959e+00,0.0000000000000000e+00
9.9959808930173122e-01,0.0000000000000000e+00
9.9973025132457805e-01,0.0000000000000000e+00
9.9973015282977817e-01,0.0000000000000000e+00
9.9963296895223352e-01,0.0000000000000000e+00
9.9963300855763160e-01,0.0000000000000000e+00
9.9967453917106674e-01,0.0000000000000000e+00
9.9964742768120918e-01,0.0000000000000000e+00
9.9964755637086711e-01,0.0000000000000000e+00
9.9965090673839896e-01,0.0000000000000000e+00
9.9966070545114238e-01,0.0000000000000000e+00
9.9966082799537070e-01,0.0000000000000000e+00
9.9966155672320567e-01,0.0000000000000000e+00
9.9966197390735922e-01,0.0000000000000000e+00
1.0002671844151301e+00,0.0000000000000000e+00
1.0002590332696490e+00,0.0000000000000000e+00
1.0002587139707200e+00,0.0000000000000000e+00
1.0002341185546593e+00,0.0000000000000000e+00
1.0002336212283938e+00,0.0000000000000000e+00
1.0002295815976172e+00,0.0000000000000000e+00
1.0002175125025030e+00,0.0000000000000000e+00
9.9973281558487193e-01,0.0000000000000000e+00
9.9974096673035306e-01,0.0000000000000000e+00
9.9974128602928081e-01,0.0000000000000000e+00
9.9976588144533962e-01,0.0000000000000000e+00
9.9976637877160657e-01,0.0000000000000000e+00
9.9977041840238101e-01,0.0000000000000000e+00
9.9978248749749110e-01,0.0000000000000000e+00
1.0001986357716783e+00,0.0000000000000000e+00
1.0001986143373927e+00,0.0000000000000000e+00
9.9980138566260457e-01,0.0000000000000000e+00
9.9980136422831856e-01,0.0000000000000000e+00
1.0001836248866440e+00,0.0000000000000000e+00
1.0001835585661853e+00,0.0000000000000000e+00
1.0001791865841569e+00,0.0000000000000000e+00
1.0001788059471117e+00,0.0000000000000000e+00
1.0001757141475669e+00,0.0000000000000000e+00
1.0001558142074172e+00,0.0000000000000000e+00
1.0001550553203955e+00,0.0000000000000000e+00
1.0001459869311584e+00,0.0000000000000000e+00
1.0001460402361606e+00,0.0000000000000000e+00
9.9981637511335941e-01,0.0000000000000000e+00
9.9981644143381820e-01,0.0000000000000000e+00
9.9982081341584417e-01,0.0000000000000000e+00
9.9982119405288894e-01,0.0000000000000000e+00
9.9982428585243266e-01,0.0000000000000000e+00
9.9984418579258727e-01,0.0000000000000000e+00
9.9984494467960650e-01,0.0000000000000000e+00
9.9985401306884414e-01,0.0000000000000000e+00
9.9985395976384117e-01,0.0000000000000000e+00
1.0001477727611552e+00,0.0000000000000000e+00
1.0001445991634903e+00,0.0000000000000000e+00
1.0001401877953409e+00,0.0000000000000000e+00
1.0001400149920043e+00,0.0000000000000000e+00
1.0001192550314009e+00,0.0000000000000000e+00
1.0001186742044268e+00,0.0000000000000000e+00
1.0001131003748938e+00,0.0000000000000000e+00
9.9985222723884692e-01,0.0000000000000000e+00
9.9985540083651103e-01,0.0000000000000000e+00
9.9985981220465447e-01,0.0000000000000000e+00
9.9985998500798978e-01,0.0000000000000000e+00
9.9988074496859292e-01,0.0000000000000000e+00
9.9988132579556865e-01,0.0000000000000000e+00
9.9988689962510158e-01,0.0000000000000000e+00
1.0001023745427593e+00,0.0000000000000000e+00
1.0001011939397877e+00,0.0000000000000000e+00
1.0000969750805424e+00,0.0000000000000000e+00
1.0000967690812603e+00,0.0000000000000000e+00
1.0000950958114043e+00,0.0000000000000000e+00
1.0000783540828182e+00,0.0000000000000000e+00
1.0000774504884238e+00,0.0000000000000000e+00
1.0000911122714879e+00,0.0000000000000000e+00
1.0000910196802382e+00,0.0000000000000000e+00
1.0000910433336880e+00,0.0000000000000000e+00
9.9989762545724137e-01,0.0000000000000000e+00
9.9989880606020776e-01,0.0000000000000000e+00
9.9990302491945260e-01,0.0000000000000000e+00
9.9990323091873856e-01,0.0000000000000000e+00
9.9990490418859590e-01,0.0000000000000000e+00
9.9992164591717647e-01,0.0000000000000000e+00
9.9992254951157666e-01,0.0000000000000000e+00
9.9990888772850606e-01,0.0000000000000000e+00
9.9990898031975939e-01,0.0000000000000000e+00
9.9990895666630719e-01,0.0000000000000000e+00
9.9993879051818280e-01,0.0000000000000000e+00
9.9993282718351073e-01,0.0000000000000000e+00
9.9993026568642518e-01,0.0000000000000000e+00
9.9993033655270369e-01,0.0000000000000000e+00
9.9993545964208130e-01,0.0000000000000000e+00
9.9993577398337630e-01,0.0000000000000000e+00
9.9993600209278755e-01,0.0000000000000000e+00
9.9995101812240228e-01,0.0000000000000000e+00
9.9994858815205490e-01,0.0000000000000000e+00
9.9994908673652405e-01,0.0000000000000000e+00
1.0000489818775873e+00,0.0000000000000000e+00
1.0000509132634727e+00,0.0000000000000000e+00
1.0000514118479453e+00,0.0000000000000000e+00
1.0000612094818173e+00,0.0000000000000000e+00
1.0000671728164845e+00,0.0000000000000000e+00
1.0000697343135678e+00,0.0000000000000000e+00
1.0000696634472948e+00,0.0000000000000000e+00
1.0000645403579205e+00,0.0000000000000000e+00
1.0000642260166230e+00,0.0000000000000000e+00
1.0000639979072150e+00,0.0000000000000000e+00
1.0000696815508605e+00,0.0000000000000000e+00
9.9993031844913782e-01,0.0000000000000000e+00
1.0000431166565691e+00,0.0000000000000000e+00
1.0000424049240553e+00,0.0000000000000000e+00
1.0000419159022929e+00,0.0000000000000000e+00
1.0000278238916183e+00,0.0000000000000000e+00
1.0000265088011326e+00,0.0000000000000000e+00
1.0000259312228672e+00,0.0000000000000000e+00
1.0000330000602569e+00,0.0000000000000000e+00
1.0000338807754336e+00,0.0000000000000000e+00
1.0000389673248344e+00,0.0000000000000000e+00
1.0000377399385518e+00,0.0000000000000000e+00
1.0000377015860049e+00,0.0000000000000000e+00
9.9995688334343202e-01,0.0000000000000000e+00
9.9995808409771059e-01,0.0000000000000000e+00
9.9995759507594772e-01,0.0000000000000000e+00
9.9997217610839262e-01,0.0000000000000000e+00
9.9997349119886947e-01,0.0000000000000000e+00
9.9997406877713224e-01,0.0000000000000000e+00
9.9996699993974647e-01,0.0000000000000000e+00
9.9996611922457179e-01,0.0000000000000000e+00
9.9996103267516068e-01,0.0000000000000000e+00
9.9996226006145061e-01,0.0000000000000000e+00
9.9996229841400042e-01,0.0000000000000000e+00
9.9996228861641889e-01,0.0000000000000000e+00
9.9997891103576231e-01,0.0000000000000000e+00
9.9997827898609781e-01,0.0000000000000000e+00
9.9999100286144726e-01,0.0000000000000000e+00
9.9999269905031141e-01,0.0000000000000000e+00
9.9998337545569316e-01,0.0000000000000000e+00
9.9998214049608636e-01,0.0000000000000000e+00
9.9998237394823919e-01,0.0000000000000000e+00
9.9998596612331270e-01,0.0000000000000000e+00
9.9998650960402580e-01,0.0000000000000000e+00
1.0000377113835788e+00,0.0000000000000000e+00
1.0000089971385502e+00,0.0000000000000000e+00
1.0000073009496884e+00,0.0000000000000000e+00
1.0000210889642382e+00,0.0000000000000000e+00
1.0000217210138966e+00,0.0000000000000000e+00
1.0000134903959774e+00,0.0000000000000000e+00
1.0000140338766901e+00,0.0000000000000000e+00
1.0000166245443072e+00,0.0000000000000000e+00
1.0000178595039200e+00,0.0000000000000000e+00
1.0000176260517586e+00,0.0000000000000000e+00
1.0000005236672906e+00,0.0000000000000000e+00
9.9999947633270769e-01,0.0000000000000000e+00
1.0000004007975927e+00,0.0000000000000000e+00
9.9999959920240689e-01,0.0000000000000000e+00
9.9999978308990545e-01,0.0000000000000000e+00
1.0000002169100934e+00,0.0000000000000000e+00
1.0000000000000011e+00,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
1.0000000000000013e+00,0.0000000000000000e+00
1.0000000000000016e+00,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
1.0000000000000007e+00,0.0000000000000000e+00
9.9999999999999878e-01,0.0000000000000000e+00
1.0000000000000009e+00,0.0000000000000000e+00
1.0000000000000016e+00,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999867e-01,0.0000000000000000e+00
9.9999999999999889e-01,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999822e-01,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
1.0000000000000004e+00,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
1.0000000000000009e+00,0.0000000000000000e+00
9.9999999999999922e-01,0.0000000000000000e+00
9.9999999999999989e-01,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999922e-01,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999900e-01,0.0000000000000000e+00
9.9999999999999989e-01,0.0000000000000000e+00
9.9999999999999956e-01,0.0000000000000000e+00
9.9999999999999989e-01,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
9.9999999999999944e-01,0.0000000000000000e+00
9.9999999999999989e-01,0.0000000000000000e+00
9.9999999999999956e-01,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999967e-01,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999967e-01,0.0000000000000000e+00
9.9999999999999900e-01,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00


==> dataOMS/eig_Laplspectral.csv <==
real,imag
1.4305020747680008e-01,0.0000000000000000e+00
1.8569497925232019e+00,0.0000000000000000e+00
3.0252665483898200e-01,0.0000000000000000e+00
1.6974733451610213e+00,0.0000000000000000e+00
3.4411902406534167e-01,0.0000000000000000e+00
1.6558809759346633e+00,0.0000000000000000e+00
4.6617701258124283e-01,0.0000000000000000e+00
4.8039028207867851e-01,0.0000000000000000e+00
1.5338229874187623e+00,0.0000000000000000e+00
1.5196097179213215e+00,0.0000000000000000e+00
6.0230793931122073e-01,0.0000000000000000e+00
1.3976920606887737e+00,0.0000000000000000e+00
6.3179999335694303e-01,0.0000000000000000e+00
6.4503977366407950e-01,0.0000000000000000e+00
1.3682000066430646e+00,0.0000000000000000e+00
1.3549602263359222e+00,0.0000000000000000e+00
7.1109708104057523e-01,0.0000000000000000e+00
7.1819191532196835e-01,0.0000000000000000e+00
1.2889029189594265e+00,0.0000000000000000e+00
1.2818080846780271e+00,0.0000000000000000e+00
7.4564722655621973e-01,0.0000000000000000e+00
1.2543527734437894e+00,0.0000000000000000e+00
7.8477060769612883e-01,0.0000000000000000e+00
1.2152293923038699e+00,0.0000000000000000e+00
8.0532681525390704e-01,0.0000000000000000e+00
1.1946731847460905e+00,0.0000000000000000e+00
8.2642822615946487e-01,0.0000000000000000e+00
1.1735717738405433e+00,0.0000000000000000e+00
8.4748656358258145e-01,0.0000000000000000e+00
1.1525134364174212e+00,0.0000000000000000e+00
8.6715391565000977e-01,0.0000000000000000e+00
1.1328460843499850e+00,0.0000000000000000e+00
8.8222832009692165e-01,0.0000000000000000e+00
1.1177716799030843e+00,0.0000000000000000e+00
8.9464363161237814e-01,0.0000000000000000e+00
1.1053563683876244e+00,0.0000000000000000e+00
9.0986145859857470e-01,0.0000000000000000e+00
1.0901385414014280e+00,0.0000000000000000e+00
1.0797000729179227e+00,0.0000000000000000e+00
9.2029992708208785e-01,0.0000000000000000e+00
1.0718957827699118e+00,0.0000000000000000e+00
9.2810421723009795e-01,0.0000000000000000e+00
1.0609997949279506e+00,0.0000000000000000e+00
9.3900020507204895e-01,0.0000000000000000e+00
1.0538706602722097e+00,0.0000000000000000e+00
9.4612933972778446e-01,0.0000000000000000e+00
1.0487826270793175e+00,0.0000000000000000e+00
9.5121737292068254e-01,0.0000000000000000e+00
1.0412308183534895e+00,0.0000000000000000e+00
9.5876918164651703e-01,0.0000000000000000e+00
1.0363920246142746e+00,0.0000000000000000e+00
9.6360797538572829e-01,0.0000000000000000e+00
1.0330128511247281e+00,0.0000000000000000e+00
9.6698714887527815e-01,0.0000000000000000e+00
1.0278532497802131e+00,0.0000000000000000e+00
9.7214675021979491e-01,0.0000000000000000e+00
1.0245782259891438e+00,0.0000000000000000e+00
9.7542177401085306e-01,0.0000000000000000e+00
1.0223139580987444e+00,0.0000000000000000e+00
9.7768604190125386e-01,0.0000000000000000e+00
1.0188113597659458e+00,0.0000000000000000e+00
9.8118864023406172e-01,0.0000000000000000e+00
1.0165975576502309e+00,0.0000000000000000e+00
9.8340244234977403e-01,0.0000000000000000e+00
1.0150740701574485e+00,0.0000000000000000e+00
9.8492592984255223e-01,0.0000000000000000e+00
1.0127032206609314e+00,0.0000000000000000e+00
9.8729677933906579e-01,0.0000000000000000e+00
1.0112076058680561e+00,0.0000000000000000e+00
9.8879239413194375e-01,0.0000000000000000e+00
9.8981936545621962e-01,0.0000000000000000e+00
1.0101806345437709e+00,0.0000000000000000e+00
9.9142206983564007e-01,0.0000000000000000e+00
1.0085779301643631e+00,0.0000000000000000e+00
9.9243227799166200e-01,0.0000000000000000e+00
1.0075677220083490e+00,0.0000000000000000e+00
9.9312506651900412e-01,0.0000000000000000e+00
1.0068749334809894e+00,0.0000000000000000e+00
9.9420791633332584e-01,0.0000000000000000e+00
1.0057920836666774e+00,0.0000000000000000e+00
9.9489027141807684e-01,0.0000000000000000e+00
1.0051097285819264e+00,0.0000000000000000e+00
9.9535765764771977e-01,0.0000000000000000e+00
1.0046423423522777e+00,0.0000000000000000e+00
9.9608918305563332e-01,0.0000000000000000e+00
1.0039108169443709e+00,0.0000000000000000e+00
9.9655020730098032e-01,0.0000000000000000e+00
1.0034497926990245e+00,0.0000000000000000e+00
9.9686534690787398e-01,0.0000000000000000e+00
1.0031346530921257e+00,0.0000000000000000e+00
9.9735964297798407e-01,0.0000000000000000e+00
1.0026403570220224e+00,0.0000000000000000e+00
9.9767133298985011e-01,0.0000000000000000e+00
1.0023286670101468e+00,0.0000000000000000e+00
9.9788348112131853e-01,0.0000000000000000e+00
1.0021165188786749e+00,0.0000000000000000e+00
9.9821771543143967e-01,0.0000000000000000e+00
1.0017822845685551e+00,0.0000000000000000e+00
9.9842873888134731e-01,0.0000000000000000e+00
1.0015712611186525e+00,0.0000000000000000e+00
9.9857104907669136e-01,0.0000000000000000e+00
1.0014289509233165e+00,0.0000000000000000e+00
9.9879740880394241e-01,0.0000000000000000e+00
1.0012025911960527e+00,0.0000000000000000e+00
9.9894068018330884e-01,0.0000000000000000e+00
1.0010593198166911e+00,0.0000000000000000e+00
9.9903543454214860e-01,0.0000000000000000e+00
1.0009645654578549e+00,0.0000000000000000e+00
9.9918923171315610e-01,0.0000000000000000e+00
1.0008107682868497e+00,0.0000000000000000e+00
9.9928703178474365e-01,0.0000000000000000e+00
9.9934916233462268e-01,0.0000000000000000e+00
1.0007129682152518e+00,0.0000000000000000e+00
1.0006508376653733e+00,0.0000000000000000e+00
9.9945431775244087e-01,0.0000000000000000e+00
1.0005456822475614e+00,0.0000000000000000e+00
9.9952175078769734e-01,0.0000000000000000e+00
9.9952050387267233e-01,0.0000000000000000e+00
9.9952055595104583e-01,0.0000000000000000e+00
9.9956121536503562e-01,0.0000000000000000e+00
9.9955634231516932e-01,0.0000000000000000e+00
9.9955650143415287e-01,0.0000000000000000e+00
1.0004794961273280e+00,0.0000000000000000e+00
1.0004794440489548e+00,0.0000000000000000e+00
1.0004782492123050e+00,0.0000000000000000e+00
1.0004387846349683e+00,0.0000000000000000e+00
1.0004436576848332e+00,0.0000000000000000e+00
1.0004434985658499e+00,0.0000000000000000e+00
9.9968129131893635e-01,0.0000000000000000e+00
9.9963300955237955e-01,0.0000000000000000e+00
9.9963304941144049e-01,0.0000000000000000e+00
9.9963396389982362e-01,0.0000000000000000e+00
9.9964751859173695e-01,0.0000000000000000e+00
9.9964764722922828e-01,0.0000000000000000e+00
9.9966106148648215e-01,0.0000000000000000e+00
9.9966043910874547e-01,0.0000000000000000e+00
9.9966056089314337e-01,0.0000000000000000e+00
9.9966064629977125e-01,0.0000000000000000e+00
1.0003187086810654e+00,0.0000000000000000e+00
1.0003669904476229e+00,0.0000000000000000e+00
1.0003669505885631e+00,0.0000000000000000e+00
1.0003660361001818e+00,0.0000000000000000e+00
1.0003524814082618e+00,0.0000000000000000e+00
1.0003523527707698e+00,0.0000000000000000e+00
1.0003389385135126e+00,0.0000000000000000e+00
1.0003395608912522e+00,0.0000000000000000e+00
1.0003394391068543e+00,0.0000000000000000e+00
1.0003393537002256e+00,0.0000000000000000e+00
9.9970467889570302e-01,0.0000000000000000e+00
9.9973022240968534e-01,0.0000000000000000e+00
9.9973032086455915e-01,0.0000000000000000e+00
9.9974026992242360e-01,0.0000000000000000e+00
9.9974058769257679e-01,0.0000000000000000e+00
9.9975607093600871e-01,0.0000000000000000e+00
9.9976453481798089e-01,0.0000000000000000e+00
9.9976503043719900e-01,0.0000000000000000e+00
1.0002953211043002e+00,0.0000000000000000e+00
1.0002697775903207e+00,0.0000000000000000e+00
1.0002696791354462e+00,0.0000000000000000e+00
1.0002597300775808e+00,0.0000000000000000e+00
1.0002594123074260e+00,0.0000000000000000e+00
1.0002439290639920e+00,0.0000000000000000e+00
1.0002349695628046e+00,0.0000000000000000e+00
1.0002354651820242e+00,0.0000000000000000e+00
9.9979028589503338e-01,0.0000000000000000e+00
9.9981623096989403e-01,0.0000000000000000e+00
9.9981629687913476e-01,0.0000000000000000e+00
9.9980190269007119e-01,0.0000000000000000e+00
9.9980138620095849e-01,0.0000000000000000e+00
9.9980140777252624e-01,0.0000000000000000e+00
1.0002097141049675e+00,0.0000000000000000e+00
1.0001837690301079e+00,0.0000000000000000e+00
1.0001837031208671e+00,0.0000000000000000e+00
1.0001980973099354e+00,0.0000000000000000e+00
1.0001986137990457e+00,0.0000000000000000e+00
1.0001985922274783e+00,0.0000000000000000e+00
1.0001802172481162e+00,0.0000000000000000e+00
1.0001798379175870e+00,0.0000000000000000e+00
1.0001605082270089e+00,0.0000000000000000e+00
1.0001573661213676e+00,0.0000000000000000e+00
1.0001566085212117e+00,0.0000000000000000e+00
1.0001459492963940e+00,0.0000000000000000e+00
1.0001460025797857e+00,0.0000000000000000e+00
9.9981978275188454e-01,0.0000000000000000e+00
9.9982016208241231e-01,0.0000000000000000e+00
9.9983949177299181e-01,0.0000000000000000e+00
9.9984263387862882e-01,0.0000000000000000e+00
9.9984339147878254e-01,0.0000000000000000e+00
9.9985405070360500e-01,0.0000000000000000e+00
9.9985399742021319e-01,0.0000000000000000e+00
1.0001405649050741e+00,0.0000000000000000e+00
1.0001403929291059e+00,0.0000000000000000e+00
1.0001346187334317e+00,0.0000000000000000e+00
1.0001320134581433e+00,0.0000000000000000e+00
1.0001204428149253e+00,0.0000000000000000e+00
1.0001198629728698e+00,0.0000000000000000e+00
1.0001039947746748e+00,0.0000000000000000e+00
9.9985943509492459e-01,0.0000000000000000e+00
9.9985960707089250e-01,0.0000000000000000e+00
9.9986538126655988e-01,0.0000000000000000e+00
9.9986798654185205e-01,0.0000000000000000e+00
9.9987955718507038e-01,0.0000000000000000e+00
9.9988013702712530e-01,0.0000000000000000e+00
9.9989600522531807e-01,0.0000000000000000e+00
9.9989696728205324e-01,0.0000000000000000e+00
9.9989718419118157e-01,0.0000000000000000e+00
9.9990246712813569e-01,0.0000000000000000e+00
9.9990267242034003e-01,0.0000000000000000e+00
9.9990889445426034e-01,0.0000000000000000e+00
9.9990898703188968e-01,0.0000000000000000e+00
9.9991313357350087e-01,0.0000000000000000e+00
9.9991782697902587e-01,0.0000000000000000e+00
9.9992040584535291e-01,0.0000000000000000e+00
9.9992130818676273e-01,0.0000000000000000e+00
1.0001030327179428e+00,0.0000000000000000e+00
1.0001028158088130e+00,0.0000000000000000e+00
1.0000975328718575e+00,0.0000000000000000e+00
1.0000973275796556e+00,0.0000000000000000e+00
1.0000911055457353e+00,0.0000000000000000e+00
1.0000910129681060e+00,0.0000000000000000e+00
1.0000868664264995e+00,0.0000000000000000e+00
1.0000821730209750e+00,0.0000000000000000e+00
1.0000795941546463e+00,0.0000000000000000e+00
1.0000786918132383e+00,0.0000000000000000e+00
9.9993027083410002e-01,0.0000000000000000e+00
9.9993034168994976e-01,0.0000000000000000e+00
9.9993109592967633e-01,0.0000000000000000e+00
9.9993710749257514e-01,0.0000000000000000e+00
9.9993424871028913e-01,0.0000000000000000e+00
9.9993513062653161e-01,0.0000000000000000e+00
9.9993481681827245e-01,0.0000000000000000e+00
9.9994423909486452e-01,0.0000000000000000e+00
9.9994726310773208e-01,0.0000000000000000e+00
9.9994967614153973e-01,0.0000000000000000e+00
1.0000697291659009e+00,0.0000000000000000e+00
1.0000696583100508e+00,0.0000000000000000e+00
1.0000689040703177e+00,0.0000000000000000e+00
1.0000628925074253e+00,0.0000000000000000e+00
1.0000657512897062e+00,0.0000000000000000e+00
1.0000648693734671e+00,0.0000000000000000e+00
1.0000651831817264e+00,0.0000000000000000e+00
1.0000557609051390e+00,0.0000000000000000e+00
1.0000527368922620e+00,0.0000000000000000e+00
1.0000503238584519e+00,0.0000000000000000e+00
1.0000451193566089e+00,0.0000000000000000e+00
1.0000447715515735e+00,0.0000000000000000e+00
1.0000425877024408e+00,0.0000000000000000e+00
1.0000430760460910e+00,0.0000000000000000e+00
1.0000377371526536e+00,0.0000000000000000e+00
1.0000376988057447e+00,0.0000000000000000e+00
1.0000285410004319e+00,0.0000000000000000e+00
1.0000272350759403e+00,0.0000000000000000e+00
1.0000360688774568e+00,0.0000000000000000e+00
1.0000340371797485e+00,0.0000000000000000e+00
1.0000276059236561e+00,0.0000000000000000e+00
1.0000202745136570e+00,0.0000000000000000e+00
1.0000132480663162e+00,0.0000000000000000e+00
1.0000083979785293e+00,0.0000000000000000e+00
9.9995488064339177e-01,0.0000000000000000e+00
9.9995522844842599e-01,0.0000000000000000e+00
9.9995741229756285e-01,0.0000000000000000e+00
9.9995692395390823e-01,0.0000000000000000e+00
9.9999160202146642e-01,0.0000000000000000e+00
9.9998675193368758e-01,0.0000000000000000e+00
9.9996226284734702e-01,0.0000000000000000e+00
9.9996230119425678e-01,0.0000000000000000e+00
9.9997972548633274e-01,0.0000000000000000e+00
9.9997145899956974e-01,0.0000000000000000e+00
9.9997276492405662e-01,0.0000000000000000e+00
9.9997239407634841e-01,0.0000000000000000e+00
9.9996393112253656e-01,0.0000000000000000e+00
9.9996596282024708e-01,0.0000000000000000e+00
9.9996573333794614e-01,0.0000000000000000e+00
9.9996546713949819e-01,0.0000000000000000e+00
1.0000345328605063e+00,0.0000000000000000e+00
1.0000342666620607e+00,0.0000000000000000e+00
9.9998505978177965e-01,0.0000000000000000e+00
9.9998448255904548e-01,0.0000000000000000e+00
9.9998131095056653e-01,0.0000000000000000e+00
9.9998145501613034e-01,0.0000000000000000e+00
9.9998269056719213e-01,0.0000000000000000e+00
1.0000149402182263e+00,0.0000000000000000e+00
1.0000155174409580e+00,0.0000000000000000e+00
1.0000173094328033e+00,0.0000000000000000e+00
1.0000186890494291e+00,0.0000000000000000e+00
1.0000185449838683e+00,0.0000000000000000e+00
9.9999283019817409e-01,0.0000000000000000e+00
1.0000071698018245e+00,0.0000000000000000e+00
9.9999616245136003e-01,0.0000000000000000e+00
9.9999706286743106e-01,0.0000000000000000e+00
9.9999841043530635e-01,0.0000000000000000e+00
1.0000038375486349e+00,0.0000000000000000e+00
1.0000029371325672e+00,0.0000000000000000e+00
1.0000015895646925e+00,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
1.0000000000000004e+00,0.0000000000000000e+00
9.9999999999999922e-01,0.0000000000000000e+00
1.0000000000000009e+00,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999878e-01,0.0000000000000000e+00
9.9999999999999956e-01,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
1.0000000000000013e+00,0.0000000000000000e+00
9.9999999999999956e-01,0.0000000000000000e+00
9.9999999999999845e-01,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
1.0000000000000007e+00,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
1.0000000000000009e+00,0.0000000000000000e+00
1.0000000000000013e+00,0.0000000000000000e+00
1.0000000000000009e+00,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999889e-01,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
9.9999999999999889e-01,0.0000000000000000e+00
1.0000000000000007e+00,0.0000000000000000e+00
9.9999999999999956e-01,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999856e-01,0.0000000000000000e+00
1.0000000000000004e+00,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
1.0000000000000004e+00,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
1.0000000000000004e+00,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999833e-01,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999900e-01,0.0000000000000000e+00
9.9999999999999944e-01,0.0000000000000000e+00
9.9999999999999956e-01,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
1.0000000000000007e+00,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999989e-01,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999956e-01,0.0000000000000000e+00


==> dataOMS/eig_spectral.csv <==
real,imag
1.8308287681334461e+00,0.0000000000000000e+00
1.6917123186655958e-01,0.0000000000000000e+00
1.6554589824355161e+00,0.0000000000000000e+00
1.6308998712335852e+00,0.0000000000000000e+00
3.4454101756448902e-01,0.0000000000000000e+00
3.6910012876642123e-01,0.0000000000000000e+00
1.5295064606776272e+00,0.0000000000000000e+00
4.7049353932236992e-01,0.0000000000000000e+00
1.4438798922978668e+00,0.0000000000000000e+00
5.5612010770214326e-01,0.0000000000000000e+00
1.3945558823451030e+00,0.0000000000000000e+00
6.0544411765490314e-01,0.0000000000000000e+00
1.3505006064664735e+00,0.0000000000000000e+00
6.4949939353353392e-01,0.0000000000000000e+00
1.3034455930757138e+00,0.0000000000000000e+00
6.9655440692428872e-01,0.0000000000000000e+00
1.2811766063926260e+00,0.0000000000000000e+00
1.2741402924135949e+00,0.0000000000000000e+00
7.1882339360738101e-01,0.0000000000000000e+00
7.2585970758640028e-01,0.0000000000000000e+00
1.2066023571166689e+00,0.0000000000000000e+00
1.1957535757689963e+00,0.0000000000000000e+00
1.1919993465453660e+00,0.0000000000000000e+00
7.9339764288332937e-01,0.0000000000000000e+00
8.0424642423100012e-01,0.0000000000000000e+00
8.0800065345463579e-01,0.0000000000000000e+00
8.5882594943244528e-01,0.0000000000000000e+00
8.6540414055603032e-01,0.0000000000000000e+00
1.1411740505675496e+00,0.0000000000000000e+00
1.1345958594439642e+00,0.0000000000000000e+00
8.7424388806280251e-01,0.0000000000000000e+00
1.1257561119371988e+00,0.0000000000000000e+00
1.0968806617256956e+00,0.0000000000000000e+00
9.0311933827430646e-01,0.0000000000000000e+00
9.0789400271875342e-01,0.0000000000000000e+00
1.0921059972812530e+00,0.0000000000000000e+00
9.2066906176867203e-01,0.0000000000000000e+00
1.0793309382313312e+00,0.0000000000000000e+00
9.3331554864870159e-01,0.0000000000000000e+00
9.3699879247101381e-01,0.0000000000000000e+00
1.0666844513512979e+00,0.0000000000000000e+00
1.0630012075289796e+00,0.0000000000000000e+00
1.0490830300330094e+00,0.0000000000000000e+00
1.0459407035670261e+00,0.0000000000000000e+00
1.0431466977333086e+00,0.0000000000000000e+00
9.5091696996698827e-01,0.0000000000000000e+00
9.5405929643297138e-01,0.0000000000000000e+00
9.5685330226669196e-01,0.0000000000000000e+00
1.0319762602127434e+00,0.0000000000000000e+00
1.0298948538233579e+00,0.0000000000000000e+00
1.0294634788472161e+00,0.0000000000000000e+00
9.6802373978725276e-01,0.0000000000000000e+00
9.7010514617664245e-01,0.0000000000000000e+00
9.7053652115278344e-01,0.0000000000000000e+00
1.0221204931231378e+00,0.0000000000000000e+00
1.0203736071749967e+00,0.0000000000000000e+00
9.7787950687686698e-01,0.0000000000000000e+00
9.7962639282500619e-01,0.0000000000000000e+00
1.0180201751364124e+00,0.0000000000000000e+00
9.8197982486359192e-01,0.0000000000000000e+00
1.0153508966878710e+00,0.0000000000000000e+00
1.0140275499272891e+00,0.0000000000000000e+00
9.8464910331212463e-01,0.0000000000000000e+00
9.8597245007270973e-01,0.0000000000000000e+00
1.0108641354985075e+00,0.0000000000000000e+00
1.0106618965368945e+00,0.0000000000000000e+00
1.0096738728749353e+00,0.0000000000000000e+00
9.8913586450149038e-01,0.0000000000000000e+00
9.8933810346310347e-01,0.0000000000000000e+00
9.9032612712506851e-01,0.0000000000000000e+00
1.0074304421496201e+00,0.0000000000000000e+00
1.0066814773424599e+00,0.0000000000000000e+00
1.0065088039730106e+00,0.0000000000000000e+00
9.9256955785037537e-01,0.0000000000000000e+00
9.9331852265753573e-01,0.0000000000000000e+00
9.9349119602699532e-01,0.0000000000000000e+00
1.0051774414795509e+00,0.0000000000000000e+00
9.9482255852045165e-01,0.0000000000000000e+00
1.0046186434712649e+00,0.0000000000000000e+00
9.9538135652873638e-01,0.0000000000000000e+00
1.0038956328875652e+00,0.0000000000000000e+00
1.0036095489334864e+00,0.0000000000000000e+00
9.9610436711244221e-01,0.0000000000000000e+00
1.0031959347106378e+00,0.0000000000000000e+00
9.9639045106652213e-01,0.0000000000000000e+00
9.9680406528936372e-01,0.0000000000000000e+00
1.0025233152248672e+00,0.0000000000000000e+00
1.0023214087815768e+00,0.0000000000000000e+00
1.0022129021421029e+00,0.0000000000000000e+00
9.9747668477513196e-01,0.0000000000000000e+00
9.9767859121842439e-01,0.0000000000000000e+00
9.9778709785789854e-01,0.0000000000000000e+00
1.0017613758069785e+00,0.0000000000000000e+00
9.9823862419301801e-01,0.0000000000000000e+00
1.0015332562831341e+00,0.0000000000000000e+00
9.9846674371686839e-01,0.0000000000000000e+00
1.0013828904997100e+00,0.0000000000000000e+00
9.9861710950029370e-01,0.0000000000000000e+00
1.0012301556669427e+00,0.0000000000000000e+00
9.9876984433305671e-01,0.0000000000000000e+00
1.0010622260726645e+00,0.0000000000000000e+00
9.9893777392733585e-01,0.0000000000000000e+00
1.0008589802299122e+00,0.0000000000000000e+00
1.0008217762961076e+00,0.0000000000000000e+00
9.9914101977009007e-01,0.0000000000000000e+00
9.9917822370389620e-01,0.0000000000000000e+00
1.0007355321775602e+00,0.0000000000000000e+00
9.9926446782244582e-01,0.0000000000000000e+00
1.0005991749334404e+00,0.0000000000000000e+00
9.9940082506656158e-01,0.0000000000000000e+00
1.0005085740074919e+00,0.0000000000000000e+00
9.9949142599250607e-01,0.0000000000000000e+00
1.0004867023826409e+00,0.0000000000000000e+00
1.0004662962374220e+00,0.0000000000000000e+00
1.0004637985609093e+00,0.0000000000000000e+00
1.0004374447722582e+00,0.0000000000000000e+00
1.0004402505373766e+00,0.0000000000000000e+00
1.0004246267405610e+00,0.0000000000000000e+00
1.0004170194635178e+00,0.0000000000000000e+00
1.0004107303372471e+00,0.0000000000000000e+00
1.0003370594183383e+00,0.0000000000000000e+00
1.0003505917332380e+00,0.0000000000000000e+00
1.0003561367199361e+00,0.0000000000000000e+00
1.0003569376753798e+00,0.0000000000000000e+00
1.0003578065507381e+00,0.0000000000000000e+00
9.9951329761735730e-01,0.0000000000000000e+00
9.9953370376257222e-01,0.0000000000000000e+00
9.9953620143908961e-01,0.0000000000000000e+00
9.9956255522774307e-01,0.0000000000000000e+00
9.9955974946262149e-01,0.0000000000000000e+00
9.9957537325944423e-01,0.0000000000000000e+00
9.9958298053647443e-01,0.0000000000000000e+00
9.9958926966275330e-01,0.0000000000000000e+00
9.9966294058166605e-01,0.0000000000000000e+00
9.9964940826676241e-01,0.0000000000000000e+00
9.9964386328006438e-01,0.0000000000000000e+00
9.9964306232462685e-01,0.0000000000000000e+00
9.9964219344926553e-01,0.0000000000000000e+00
9.9967005966014344e-01,0.0000000000000000e+00
9.9967188378462357e-01,0.0000000000000000e+00
9.9970428643126774e-01,0.0000000000000000e+00
9.9970221059028419e-01,0.0000000000000000e+00
9.9971069293235970e-01,0.0000000000000000e+00
9.9971260855035959e-01,0.0000000000000000e+00
9.9971400709274716e-01,0.0000000000000000e+00
9.9973025868292686e-01,0.0000000000000000e+00
9.9973664653407091e-01,0.0000000000000000e+00
9.9973484378250999e-01,0.0000000000000000e+00
1.0003299403398540e+00,0.0000000000000000e+00
1.0003281162153730e+00,0.0000000000000000e+00
1.0002977894097216e+00,0.0000000000000000e+00
1.0002957135687320e+00,0.0000000000000000e+00
1.0002893070676393e+00,0.0000000000000000e+00
1.0002873914496440e+00,0.0000000000000000e+00
1.0002859929072536e+00,0.0000000000000000e+00
1.0002697413170671e+00,0.0000000000000000e+00
1.0002633534659306e+00,0.0000000000000000e+00
1.0002651562174920e+00,0.0000000000000000e+00
1.0002403442966303e+00,0.0000000000000000e+00
1.0002512800341390e+00,0.0000000000000000e+00
9.9974871996586145e-01,0.0000000000000000e+00
9.9975965570337189e-01,0.0000000000000000e+00
9.9975293248011510e-01,0.0000000000000000e+00
9.9977169945475231e-01,0.0000000000000000e+00
9.9979969635052601e-01,0.0000000000000000e+00
9.9980067084204216e-01,0.0000000000000000e+00
9.9982311749334973e-01,0.0000000000000000e+00
9.9981455871654290e-01,0.0000000000000000e+00
9.9981397755736634e-01,0.0000000000000000e+00
1.0002470675198851e+00,0.0000000000000000e+00
1.0002283005452453e+00,0.0000000000000000e+00
1.0002003036494749e+00,0.0000000000000000e+00
1.0001993291579490e+00,0.0000000000000000e+00
1.0001768825066504e+00,0.0000000000000000e+00
1.0001854412834517e+00,0.0000000000000000e+00
1.0001860224426355e+00,0.0000000000000000e+00
1.0001799975096408e+00,0.0000000000000000e+00
1.0001821176034098e+00,0.0000000000000000e+00
1.0001724916619377e+00,0.0000000000000000e+00
1.0001723501837925e+00,0.0000000000000000e+00
1.0001631559352115e+00,0.0000000000000000e+00
1.0001658542930456e+00,0.0000000000000000e+00
1.0001455351988613e+00,0.0000000000000000e+00
1.0001453342013675e+00,0.0000000000000000e+00
1.0001375431992736e+00,0.0000000000000000e+00
1.0001350765570240e+00,0.0000000000000000e+00
1.0001334137265774e+00,0.0000000000000000e+00
1.0001289294908795e+00,0.0000000000000000e+00
1.0001298416911590e+00,0.0000000000000000e+00
1.0001254477442558e+00,0.0000000000000000e+00
9.9981788239659219e-01,0.0000000000000000e+00
9.9982000249036229e-01,0.0000000000000000e+00
9.9982750833805678e-01,0.0000000000000000e+00
9.9982764981620187e-01,0.0000000000000000e+00
9.9983684406479312e-01,0.0000000000000000e+00
9.9983414570695084e-01,0.0000000000000000e+00
9.9985446480113460e-01,0.0000000000000000e+00
9.9985466579862847e-01,0.0000000000000000e+00
9.9986245680072949e-01,0.0000000000000000e+00
9.9987107050911828e-01,0.0000000000000000e+00
9.9987015830884329e-01,0.0000000000000000e+00
9.9986492344296041e-01,0.0000000000000000e+00
9.9986658627343561e-01,0.0000000000000000e+00
1.0001174064651974e+00,0.0000000000000000e+00
1.0001125741905388e+00,0.0000000000000000e+00
1.0001089183249086e+00,0.0000000000000000e+00
1.0001052065137681e+00,0.0000000000000000e+00
1.0001024406540597e+00,0.0000000000000000e+00
1.0000970961020634e+00,0.0000000000000000e+00
1.0000925618679306e+00,0.0000000000000000e+00
1.0000896211314205e+00,8.9853617016276551e-07
1.0000896211314205e+00,-8.9853617016276551e-07
9.9987455225574484e-01,0.0000000000000000e+00
9.9988259353480391e-01,0.0000000000000000e+00
9.9988742580945977e-01,0.0000000000000000e+00
9.9989108167508578e-01,0.0000000000000000e+00
9.9989479348623089e-01,0.0000000000000000e+00
9.9989755934594182e-01,0.0000000000000000e+00
9.9990290389793568e-01,0.0000000000000000e+00
9.9990743813206118e-01,0.0000000000000000e+00
9.9991037886858214e-01,8.9853617075296441e-07
9.9991037886858214e-01,-8.9853617075296441e-07
1.0000793238758034e+00,0.0000000000000000e+00
1.0000761592025551e+00,0.0000000000000000e+00
1.0000742331539236e+00,0.0000000000000000e+00
1.0000744186285244e+00,0.0000000000000000e+00
1.0000754484125010e+00,0.0000000000000000e+00
1.0000625811285206e+00,2.0435508074932206e-07
1.0000625811285206e+00,-2.0435508074932206e-07
1.0000662163442129e+00,0.0000000000000000e+00
1.0000692344973412e+00,0.0000000000000000e+00
1.0000694132335333e+00,0.0000000000000000e+00
1.0000709764426858e+00,9.3306853813984513e-08
1.0000709764426858e+00,-9.3306853813984513e-08
1.0000541345922207e+00,0.0000000000000000e+00
1.0000514580089572e+00,0.0000000000000000e+00
9.9992384079744623e-01,0.0000000000000000e+00
9.9992576684607104e-01,0.0000000000000000e+00
9.9992558137148002e-01,0.0000000000000000e+00
9.9992455158750271e-01,0.0000000000000000e+00
9.9992067612419877e-01,0.0000000000000000e+00
9.9993741887147980e-01,2.0435509419808244e-07
9.9993741887147980e-01,-2.0435509419808244e-07
9.9993378365578856e-01,0.0000000000000000e+00
9.9993076550265847e-01,0.0000000000000000e+00
9.9993058676646807e-01,0.0000000000000000e+00
9.9992902355731883e-01,9.3306853872545248e-08
9.9992902355731883e-01,-9.3306853872545248e-08
9.9994586540777619e-01,0.0000000000000000e+00
9.9994854199104155e-01,0.0000000000000000e+00
9.9999999999999944e-01,1.1580318383658997e-05
9.9999999999999944e-01,-1.1580318383658997e-05
1.0000344148878930e+00,0.0000000000000000e+00
1.0000386051529664e+00,0.0000000000000000e+00
1.0000438492484676e+00,0.0000000000000000e+00
1.0000466245548554e+00,0.0000000000000000e+00
1.0000460016996970e+00,0.0000000000000000e+00
1.0000441925555072e+00,0.0000000000000000e+00
1.0000450780690930e+00,0.0000000000000000e+00
1.0000391239311561e+00,0.0000000000000000e+00
1.0000313098010620e+00,0.0000000000000000e+00
1.0000312347873512e+00,0.0000000000000000e+00
1.0000052667004466e+00,0.0000000000000000e+00
9.9999473329955402e-01,0.0000000000000000e+00
1.0000277218286457e+00,0.0000000000000000e+00
1.0000200379637436e+00,0.0000000000000000e+00
1.0000106216247628e+00,0.0000000000000000e+00
1.0000138638452092e+00,0.0000000000000000e+00
1.0000222070373503e+00,0.0000000000000000e+00
1.0000267686257678e+00,0.0000000000000000e+00
1.0000263934738327e+00,0.0000000000000000e+00
1.0000114474395441e+00,0.0000000000000000e+00
9.9996558511211076e-01,0.0000000000000000e+00
9.9995615075153788e-01,0.0000000000000000e+00
9.9995399830032194e-01,0.0000000000000000e+00
9.9995337544515084e-01,0.0000000000000000e+00
9.9995580744450829e-01,0.0000000000000000e+00
9.9995492193091007e-01,0.0000000000000000e+00
9.9996139484703095e-01,0.0000000000000000e+00
9.9996087606884687e-01,0.0000000000000000e+00
9.9998937837523616e-01,0.0000000000000000e+00
9.9996869019894641e-01,0.0000000000000000e+00
9.9996876521264955e-01,0.0000000000000000e+00
9.9997996203626038e-01,0.0000000000000000e+00
9.9998613615479282e-01,0.0000000000000000e+00
9.9998855256045505e-01,0.0000000000000000e+00
9.9997779296265232e-01,0.0000000000000000e+00
9.9997227817135759e-01,0.0000000000000000e+00
9.9997323137423422e-01,0.0000000000000000e+00
9.9997360652616174e-01,0.0000000000000000e+00
1.0000149321275307e+00,0.0000000000000000e+00
1.0000148626574956e+00,0.0000000000000000e+00
9.9998506787247132e-01,0.0000000000000000e+00
9.9998513734250194e-01,0.0000000000000000e+00
9.9999999999999711e-01,0.0000000000000000e+00
1.0000000000000011e+00,0.0000000000000000e+00
9.9999999999999867e-01,0.0000000000000000e+00
9.9999999999999989e-01,1.9821445675202303e-16
9.9999999999999989e-01,-1.9821445675202303e-16
9.9999999999999911e-01,0.0000000000000000e+00
9.9999999999999722e-01,0.0000000000000000e+00
9.9999999999999811e-01,0.0000000000000000e+00
9.9999999999999922e-01,0.0000000000000000e+00
9.9999999999999944e-01,0.0000000000000000e+00
1.0000000000000009e+00,0.0000000000000000e+00
1.0000000000000002e+00,1.6653345369377348e-16
1.0000000000000002e+00,-1.6653345369377348e-16
9.9999999999999900e-01,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
1.0000000000000007e+00,0.0000000000000000e+00
1.0000000000000004e+00,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999967e-01,0.0000000000000000e+00
9.9999999999999967e-01,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
1.0000000000000011e+00,0.0000000000000000e+00
1.0000000000000004e+00,0.0000000000000000e+00
1.0000000000000009e+00,0.0000000000000000e+00
9.9999999999999867e-01,0.0000000000000000e+00
1.0000000000000002e+00,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
9.9999999999999845e-01,0.0000000000000000e+00
9.9999999999999867e-01,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
9.9999999999999956e-01,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
1.0000000000000013e+00,0.0000000000000000e+00
9.9999999999999989e-01,0.0000000000000000e+00
1.0000000000000004e+00,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
9.9999999999999956e-01,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
1.0000000000000009e+00,0.0000000000000000e+00
9.9999999999999933e-01,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999967e-01,0.0000000000000000e+00
1.0000000000000007e+00,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
9.9999999999999978e-01,0.0000000000000000e+00
9.9999999999999911e-01,0.0000000000000000e+00
1.0000000000000000e+00,0.0000000000000000e+00


==> dataOMS/eig_spectral_im.csv <==
real,imag
1.0000896211314205e+00,8.9853617016276551e-07
1.0000896211314205e+00,-8.9853617016276551e-07
9.9991037886858214e-01,8.9853617075296441e-07
9.9991037886858214e-01,-8.9853617075296441e-07
1.0000625811285206e+00,2.0435508074932206e-07
1.0000625811285206e+00,-2.0435508074932206e-07
1.0000709764426858e+00,9.3306853813984513e-08
1.0000709764426858e+00,-9.3306853813984513e-08
9.9993741887147980e-01,2.0435509419808244e-07
9.9993741887147980e-01,-2.0435509419808244e-07
9.9992902355731883e-01,9.3306853872545248e-08
9.9992902355731883e-01,-9.3306853872545248e-08
9.9999999999999944e-01,1.1580318383658997e-05
9.9999999999999944e-01,-1.1580318383658997e-05
9.9999999999999989e-01,1.9821445675202303e-16
9.9999999999999989e-01,-1.9821445675202303e-16
1.0000000000000002e+00,1.6653345369377348e-16
1.0000000000000002e+00,-1.6653345369377348e-16


==> dataOMS/errTwisted.csv <==
p,timeHBS,timeHPS,err
4,16.066,16.627,.1982261
6,42.755,64.994,.0033573
8,100.983,237.887,.0012007
10,198.651,697.297,.0002301


==> dataOMS/err_svd_eig.csv <==
H,err,cond_svd,cond_eig
2.50000000e-01,5.20559111e-05,3.21991181e+00,3.21961649e+00
1.25000000e-01,5.90276634e-05,1.26567671e+01,1.26555213e+01
6.25000000e-02,1.18810714e-04,5.05328666e+01,5.05275540e+01
3.12500000e-02,4.58137348e-05,2.02069190e+02,2.02047615e+02
1.56250000e-02,2.03820161e-05,8.08271220e+02,8.08184656e+02
7.81250000e-03,6.02022657e-06,3.23276903e+03,3.23242226e+03


==> dataOMS/err_svd_eig_spectral.csv <==
H,err,cond_svd,cond_eig,errBlock
2.50000000e-01,1.89618181e-03,2.83259297e+00,2.82392809e+00,5.52590554e-02
1.25000000e-01,1.64578024e-03,1.08512420e+01,1.08223411e+01,2.92129541e-02
6.25000000e-02,4.72024338e-04,4.30592774e+01,4.29378486e+01,1.45029966e-02
3.12500000e-02,2.29773796e-04,1.71923014e+02,1.71430185e+02,7.75072970e-03
1.56250000e-02,9.46840633e-05,6.87385204e+02,6.85407155e+02,4.09250868e-03
7.81250000e-03,3.32115249e-05,2.74935529e+03,2.74143831e+03,1.93311948e-03


==> dataOMS/err_svd_eig_stencil.csv <==
H,err,cond_svd,cond_eig,errBlock
2.50000000e-01,1.89767322e-03,2.83275679e+00,2.82408591e+00,5.52970649e-02
1.25000000e-01,1.64875208e-03,1.08519928e+01,1.08230960e+01,2.92370321e-02
6.25000000e-02,4.75721756e-04,4.30623724e+01,4.29409834e+01,1.44947167e-02
3.12500000e-02,2.46844560e-04,1.71935490e+02,1.71442836e+02,7.68472108e-03
1.56250000e-02,9.53022913e-05,6.87435202e+02,6.85457863e+02,3.94147821e-03
7.81250000e-03,3.30705989e-05,2.74943575e+03,2.74151988e+03,1.84879559e-03


==> dataOMS/nGMRES_VC.csv <==
H,nGMRES
2.50000000e-01,7.00000000e+00
1.25000000e-01,1.70000000e+01
6.25000000e-02,3.50000000e+01
3.12500000e-02,7.30000000e+01
1.56250000e-02,1.45000000e+02


==> dataOMS/nGMRES_laplace.csv <==
H,nGMRES
2.50000000e-01,8.00000000e+00
1.25000000e-01,1.80000000e+01
6.25000000e-02,3.70000000e+01
3.12500000e-02,7.50000000e+01
1.56250000e-02,1.45000000e+02


==> dataOMS/rkStrongS.csv <==
p,lvl3,lvl4
6,22,21
8,23,21
10,23,20
12,23,20
14,23,20


==> dataOMS/rkStrongSH.csv <==
H,lvl3,lvl4
0.25,18,13
0.125,20,16
0.0625,20,21
0.03125,18,21


==> dataOMS/rkStrongSp.csv <==
p,lvl3,lvl4
6,19,16
8,20,16
10,20,16
12,20,16


==> dataOMS/rkStrongTll.csv <==
p,lvl3,lvl4
6,98,36
8,126,64
10,147,100
12,166,133
14,185,165


==> dataOMS/rkStrongTllH.csv <==
H,lvl3,lvl4
0.25,169,135
0.125,218,138
0.0625,218,139
0.03125,217,142


==> dataOMS/rkStrongTllp.csv <==
p,lvl3,lvl4
6,111,36
8,148,64
10,184,100
12,218,138


==> dataOMS/rkStrongTlr.csv <==
p,lvl3,lvl4
6,64,36
8,62,63
10,62,87
12,64,99
14,66,107


==> dataOMS/rkStrongTlrH.csv <==
H,lvl3,lvl4
0.25,32,23
0.125,36,32
0.0625,33,48
0.03125,27,77


==> dataOMS/rkStrongTlrp.csv <==
p,lvl3,lvl4
6,36,28
8,36,31
10,36,31
12,36,32


==> dataOMS/rkWeakS.csv <==
p,lvl3,lvl4
6,90,36
8,101,48
10,71,34
12,69,33
14,68,32


==> dataOMS/rkWeakSH.csv <==
H,lvl3,lvl4
0.25,22,14
0.125,37,19
0.0625,72,35
0.03125,141,69


==> dataOMS/rkWeakSp.csv <==
p,lvl3,lvl4
6,36,19
8,37,19
10,37,19
12,37,19


==> dataOMS/rkWeakTll.csv <==
p,lvl3,lvl4
6,144,36
8,247,64
10,335,100
12,433,144
14,532,196


==> dataOMS/rkWeakTllH.csv <==
H,lvl3,lvl4
0.25,434,144
0.125,463,144
0.0625,485,144
0.03125,506,144


==> dataOMS/rkWeakTllp.csv <==
p,lvl3,lvl4
6,144,36
8,253,64
10,358,100
12,463,144


==> dataOMS/rkWeakTlr.csv <==
p,lvl3,lvl4
6,144,36
8,231,64
10,292,100
12,344,136
14,394,166


==> dataOMS/rkWeakTlrH.csv <==
H,lvl3,lvl4
0.25,40,25
0.125,79,41
0.0625,176,88
0.03125,372,144


==> dataOMS/rkWeakTlrp.csv <==
p,lvl3,lvl4
6,85,36
8,81,40
10,79,41
12,79,41


==> dataOMS/spectrumT_0.0038910505836575876.csv <==
real,imag
3.1381233446457531e+02,0.0000000000000000e+00
7.7711001263816661e+02,0.0000000000000000e+00
7.7701394127438664e+02,0.0000000000000000e+00
1.2315592000225097e+03,0.0000000000000000e+00
1.5302098450811052e+03,0.0000000000000000e+00
1.5292125347652459e+03,0.0000000000000000e+00
1.9695446356037337e+03,0.0000000000000000e+00
1.9705809562068425e+03,0.0000000000000000e+00
2.5415015448270819e+03,0.0000000000000000e+00
2.5467072139724810e+03,0.0000000000000000e+00
2.6857048364627781e+03,0.0000000000000000e+00
2.9627059529594339e+03,0.0000000000000000e+00
2.9683767350897315e+03,0.0000000000000000e+00
3.6480996761769843e+03,0.0000000000000000e+00
3.6531308811013864e+03,0.0000000000000000e+00
3.7749792725014140e+03,0.0000000000000000e+00
3.7935645346397050e+03,0.0000000000000000e+00
4.1728765196349386e+03,0.0000000000000000e+00
4.1927812582906536e+03,0.0000000000000000e+00
4.5746549341906330e+03,0.0000000000000000e+00
4.8207811813763492e+03,0.0000000000000000e+00
4.8410740396917718e+03,0.0000000000000000e+00
5.1822438604558356e+03,0.0000000000000000e+00
5.2341305988857375e+03,0.0000000000000000e+00
5.5535501594245306e+03,0.0000000000000000e+00
5.6081010834812359e+03,0.0000000000000000e+00
5.6975352417942186e+03,0.0000000000000000e+00
5.7135293508206314e+03,0.0000000000000000e+00
6.1586838594635410e+03,0.0000000000000000e+00
6.2153961972807001e+03,0.0000000000000000e+00
6.7092149197786393e+03,0.0000000000000000e+00
6.7766192233490028e+03,0.0000000000000000e+00
6.8310263962046893e+03,0.0000000000000000e+00
6.9786201434092254e+03,0.0000000000000000e+00
7.0326779296361074e+03,0.0000000000000000e+00
7.0516683586415247e+03,0.0000000000000000e+00
7.1779199544109251e+03,0.0000000000000000e+00
7.6103928608241577e+03,0.0000000000000000e+00
7.7412445256937872e+03,0.0000000000000000e+00
7.9894897096635113e+03,0.0000000000000000e+00
8.0285386019098187e+03,0.0000000000000000e+00
8.2972118089948599e+03,0.0000000000000000e+00
8.3686782647073378e+03,0.0000000000000000e+00
8.6096592750445634e+03,0.0000000000000000e+00
8.4993518626949244e+03,0.0000000000000000e+00
8.5485445185519329e+03,0.0000000000000000e+00
8.8674319873723562e+03,0.0000000000000000e+00
9.1201198226635279e+03,0.0000000000000000e+00
9.1647078469515072e+03,0.0000000000000000e+00
9.3055308771605378e+03,0.0000000000000000e+00
9.3852771373075284e+03,0.0000000000000000e+00
9.4231083256050060e+03,0.0000000000000000e+00
9.8142904516405488e+03,0.0000000000000000e+00
9.8852086982114270e+03,0.0000000000000000e+00
1.0082179469656312e+04,0.0000000000000000e+00
1.0167650191447670e+04,0.0000000000000000e+00
1.0354374839104887e+04,0.0000000000000000e+00
1.0397523317845207e+04,0.0000000000000000e+00
1.0477014471602888e+04,0.0000000000000000e+00
1.0674168001817576e+04,0.0000000000000000e+00
1.0629846784502755e+04,0.0000000000000000e+00
1.0645120642536562e+04,0.0000000000000000e+00
1.0931357418613721e+04,0.0000000000000000e+00
1.1117266207641798e+04,0.0000000000000000e+00
1.1259902638573907e+04,0.0000000000000000e+00
1.1412179757533886e+04,0.0000000000000000e+00
1.1620569278535168e+04,0.0000000000000000e+00
1.1679608607415197e+04,0.0000000000000000e+00
1.1665768390664800e+04,0.0000000000000000e+00
1.1752667245135184e+04,0.0000000000000000e+00
1.1900177551825871e+04,0.0000000000000000e+00
1.2042805126474539e+04,0.0000000000000000e+00
1.2081555785863433e+04,0.0000000000000000e+00
1.2220626484812128e+04,0.0000000000000000e+00
1.2483754241182602e+04,0.0000000000000000e+00
1.2526905649483251e+04,0.0000000000000000e+00
1.2649960759871896e+04,0.0000000000000000e+00
1.2809826576484666e+04,0.0000000000000000e+00
1.2819444345488439e+04,0.0000000000000000e+00
1.2911050531481465e+04,0.0000000000000000e+00
1.2951408654894114e+04,0.0000000000000000e+00
1.2961693896985491e+04,0.0000000000000000e+00
1.3046442030454180e+04,0.0000000000000000e+00
1.3358846293971514e+04,0.0000000000000000e+00
1.3486094598902939e+04,0.0000000000000000e+00
1.3410227873004629e+04,0.0000000000000000e+00
1.3419458463950716e+04,0.0000000000000000e+00
2.1954063251568339e+04,0.0000000000000000e+00
2.1857208296304281e+04,0.0000000000000000e+00
1.3931045661486913e+04,0.0000000000000000e+00
1.3999083874434142e+04,0.0000000000000000e+00
1.4044652506064598e+04,0.0000000000000000e+00
1.4052922073162721e+04,0.0000000000000000e+00
1.4124230112277584e+04,0.0000000000000000e+00
1.4186787822424596e+04,0.0000000000000000e+00
1.4194509367879178e+04,0.0000000000000000e+00
1.4256612597129601e+04,0.0000000000000000e+00
1.4368688338022388e+04,0.0000000000000000e+00
1.4360779515278264e+04,0.0000000000000000e+00
1.4571716780285999e+04,0.0000000000000000e+00
1.4592139969149956e+04,0.0000000000000000e+00
1.4744914901711665e+04,0.0000000000000000e+00
2.1807634232993347e+04,0.0000000000000000e+00
2.1753982980261480e+04,0.0000000000000000e+00
2.1644248588366314e+04,0.0000000000000000e+00
2.1657525584805317e+04,0.0000000000000000e+00
2.1290776333429865e+04,0.0000000000000000e+00
2.1213036522890867e+04,0.0000000000000000e+00
2.1139237188794730e+04,0.0000000000000000e+00
2.1140566322414568e+04,0.0000000000000000e+00
2.1111758296886099e+04,0.0000000000000000e+00
1.4986202954419628e+04,0.0000000000000000e+00
1.5053925969090529e+04,0.0000000000000000e+00
2.1027648577059346e+04,0.0000000000000000e+00
2.0696590994948518e+04,0.0000000000000000e+00
2.0600352286760412e+04,0.0000000000000000e+00
2.0568864749477325e+04,0.0000000000000000e+00
1.5065211083224414e+04,0.0000000000000000e+00
1.5137896357234858e+04,0.0000000000000000e+00
1.5142638681366423e+04,0.0000000000000000e+00
1.5261874164102321e+04,0.0000000000000000e+00
1.5249773914485473e+04,0.0000000000000000e+00
1.5330678612920627e+04,0.0000000000000000e+00
1.5365453946376605e+04,0.0000000000000000e+00
1.5554534808864146e+04,0.0000000000000000e+00
1.5634806652814512e+04,0.0000000000000000e+00
2.0510649638606639e+04,0.0000000000000000e+00
2.0414903907532953e+04,0.0000000000000000e+00
2.0333320651817699e+04,0.0000000000000000e+00
2.0376533053648560e+04,0.0000000000000000e+00
1.9949448136060484e+04,0.0000000000000000e+00
2.0085787250216566e+04,0.0000000000000000e+00
2.0025308219338840e+04,0.0000000000000000e+00
1.9690199535585005e+04,0.0000000000000000e+00
1.9791982878277999e+04,0.0000000000000000e+00
2.0063386434964730e+04,0.0000000000000000e+00
1.9897161764962199e+04,0.0000000000000000e+00
1.9378590515720898e+04,0.0000000000000000e+00
1.9324614995817356e+04,0.0000000000000000e+00
1.9613641685111455e+04,0.0000000000000000e+00
1.9540760493577440e+04,0.0000000000000000e+00
1.5817409676715235e+04,0.0000000000000000e+00
1.5853618919682474e+04,0.0000000000000000e+00
1.5891790847910708e+04,0.0000000000000000e+00
1.6046864626374738e+04,0.0000000000000000e+00
1.5975450022179857e+04,0.0000000000000000e+00
1.5987759350066648e+04,0.0000000000000000e+00
1.9221873024756886e+04,0.0000000000000000e+00
1.8704027874821637e+04,0.0000000000000000e+00
1.9012184001995582e+04,0.0000000000000000e+00
1.8878229626667566e+04,0.0000000000000000e+00
1.8965495163637002e+04,0.0000000000000000e+00
1.6189127460303092e+04,0.0000000000000000e+00
1.8525199863822410e+04,0.0000000000000000e+00
1.8788626756764814e+04,0.0000000000000000e+00
1.6196544827364325e+04,0.0000000000000000e+00
1.7390256484521695e+04,0.0000000000000000e+00
1.7751116131349489e+04,0.0000000000000000e+00
1.7554771468995379e+04,0.0000000000000000e+00
1.7657783898559348e+04,0.0000000000000000e+00
1.7626416090908690e+04,0.0000000000000000e+00
1.6362219554730800e+04,0.0000000000000000e+00
1.6507261963943238e+04,0.0000000000000000e+00
1.8467594057261533e+04,0.0000000000000000e+00
1.7878408627275465e+04,0.0000000000000000e+00
1.8978240647618059e+04,0.0000000000000000e+00
1.7320680019748568e+04,0.0000000000000000e+00
1.8268640774284053e+04,0.0000000000000000e+00
1.6755701409121095e+04,0.0000000000000000e+00
1.6601529339388795e+04,0.0000000000000000e+00
1.6610457608239296e+04,0.0000000000000000e+00
1.6326539285194722e+04,0.0000000000000000e+00
1.6710029800245797e+04,0.0000000000000000e+00
1.7063501447929073e+04,0.0000000000000000e+00
1.7974566326696084e+04,0.0000000000000000e+00
1.8007125542472884e+04,0.0000000000000000e+00
1.8441733198558391e+04,0.0000000000000000e+00
1.8162464302147553e+04,0.0000000000000000e+00
1.6660204168191452e+04,0.0000000000000000e+00
1.6442208537450853e+04,0.0000000000000000e+00
1.6258253094342164e+04,0.0000000000000000e+00
1.7120301290274321e+04,0.0000000000000000e+00
1.6269658689120055e+04,0.0000000000000000e+00
1.8125086615944943e+04,0.0000000000000000e+00
1.8201220243258613e+04,0.0000000000000000e+00
1.8204002243270086e+04,0.0000000000000000e+00
1.7081873689308490e+04,0.0000000000000000e+00
1.7143821017549733e+04,0.0000000000000000e+00
1.7157947593515259e+04,0.0000000000000000e+00
1.7155554745344503e+04,0.0000000000000000e+00
1.6280611283525093e+04,0.0000000000000000e+00
3.1154154825972368e+04,0.0000000000000000e+00
3.1080198120716210e+04,0.0000000000000000e+00
3.1026573369438232e+04,0.0000000000000000e+00
3.0809314755996569e+04,0.0000000000000000e+00
3.0734342885175538e+04,0.0000000000000000e+00
3.0711303007145019e+04,0.0000000000000000e+00
3.0552140563518362e+04,0.0000000000000000e+00
3.0442112400913022e+04,0.0000000000000000e+00
3.0337943948565546e+04,0.0000000000000000e+00
3.0161112170275930e+04,0.0000000000000000e+00
3.0076944618076563e+04,0.0000000000000000e+00
2.9902140874540604e+04,0.0000000000000000e+00
2.9779172629951365e+04,0.0000000000000000e+00
2.9675150635370042e+04,0.0000000000000000e+00
2.2041660971238831e+04,0.0000000000000000e+00
2.9488864560357906e+04,0.0000000000000000e+00
2.8910024715610754e+04,0.0000000000000000e+00
2.8784042643873639e+04,0.0000000000000000e+00
2.9120056919287730e+04,0.0000000000000000e+00
2.9155656078937664e+04,0.0000000000000000e+00
2.9265201030838889e+04,0.0000000000000000e+00
2.2511859650106664e+04,0.0000000000000000e+00
2.2476624909721439e+04,0.0000000000000000e+00
2.2901791227290276e+04,0.0000000000000000e+00
2.2762086937157896e+04,0.0000000000000000e+00
2.2778869731781459e+04,0.0000000000000000e+00
2.8610722033401780e+04,0.0000000000000000e+00
2.9456071194702508e+04,0.0000000000000000e+00
2.9350441518895630e+04,0.0000000000000000e+00
2.9338176647841585e+04,0.0000000000000000e+00
2.2316897623241133e+04,0.0000000000000000e+00
2.2278210374239770e+04,0.0000000000000000e+00
2.3047482530060963e+04,0.0000000000000000e+00
2.3122145976828138e+04,0.0000000000000000e+00
2.8460941208624288e+04,0.0000000000000000e+00
2.9450572259219043e+04,0.0000000000000000e+00
2.8269250066537232e+04,0.0000000000000000e+00
2.3547843419114186e+04,0.0000000000000000e+00
2.2192217888790772e+04,0.0000000000000000e+00
2.3346660954553437e+04,0.0000000000000000e+00
2.3331955985524881e+04,0.0000000000000000e+00
2.8163169220499585e+04,0.0000000000000000e+00
2.3701499632178831e+04,0.0000000000000000e+00
2.8131119839593233e+04,0.0000000000000000e+00
2.8002615234244699e+04,0.0000000000000000e+00
2.7170898879908927e+04,0.0000000000000000e+00
2.4661720591863825e+04,0.0000000000000000e+00
2.5052133703212643e+04,0.0000000000000000e+00
2.4827582879367288e+04,0.0000000000000000e+00
2.4833379729834880e+04,0.0000000000000000e+00
2.4038684393164829e+04,0.0000000000000000e+00
2.7793935078607945e+04,0.0000000000000000e+00
2.7128078273408562e+04,0.0000000000000000e+00
2.3879925285949135e+04,0.0000000000000000e+00
2.6855118234604626e+04,0.0000000000000000e+00
2.5190853222497979e+04,0.0000000000000000e+00
2.4451506719085352e+04,0.0000000000000000e+00
2.4263608743634220e+04,0.0000000000000000e+00
2.4384936685520806e+04,0.0000000000000000e+00
2.6708689216029874e+04,0.0000000000000000e+00
2.6150892817491407e+04,0.0000000000000000e+00
2.6116784949002107e+04,0.0000000000000000e+00
2.6356862856911197e+04,0.0000000000000000e+00
2.2191851074837585e+04,0.0000000000000000e+00
2.5316091513044779e+04,0.0000000000000000e+00
2.7687973275057462e+04,0.0000000000000000e+00
2.7902169890009925e+04,0.0000000000000000e+00
2.7430799082579109e+04,0.0000000000000000e+00
2.6470901392760396e+04,0.0000000000000000e+00
2.6780485768560044e+04,0.0000000000000000e+00
2.5916309735886309e+04,0.0000000000000000e+00
2.6416087631211041e+04,0.0000000000000000e+00
2.7898731391203983e+04,0.0000000000000000e+00
2.3958478988520375e+04,0.0000000000000000e+00
2.6757559598075186e+04,0.0000000000000000e+00
2.4331376233799099e+04,0.0000000000000000e+00
2.4319520637738202e+04,0.0000000000000000e+00
2.5760961240307846e+04,0.0000000000000000e+00
2.5871153585675303e+04,0.0000000000000000e+00
2.5475756614861570e+04,0.0000000000000000e+00
2.5460787439351068e+04,0.0000000000000000e+00
2.5688633016770953e+04,0.0000000000000000e+00
2.5576237405394222e+04,0.0000000000000000e+00
2.3829372737763300e+04,0.0000000000000000e+00
2.3333534444794801e+04,0.0000000000000000e+00
2.3830004237527843e+04,0.0000000000000000e+00
2.7528810831430586e+04,0.0000000000000000e+00
2.5627012109353640e+04,0.0000000000000000e+00
2.7513404832306365e+04,0.0000000000000000e+00
2.7513098834034387e+04,0.0000000000000000e+00
3.7838236285530671e+04,0.0000000000000000e+00
3.7711130939540039e+04,0.0000000000000000e+00
3.7566117496379484e+04,0.0000000000000000e+00
3.7408768741344502e+04,0.0000000000000000e+00
3.7245131498849347e+04,0.0000000000000000e+00
3.7081494256354505e+04,0.0000000000000000e+00
3.6924145501319836e+04,0.0000000000000000e+00
3.6779132058159281e+04,0.0000000000000000e+00
3.6652026712168677e+04,0.0000000000000000e+00
3.5982947436068665e+04,0.0000000000000000e+00
3.6151047770525111e+04,0.0000000000000000e+00
3.6298388945980718e+04,0.0000000000000000e+00
3.6564490505369627e+04,0.0000000000000000e+00
3.6547714050513292e+04,0.0000000000000000e+00
3.6509160224416737e+04,0.0000000000000000e+00
3.6470202750281445e+04,0.0000000000000000e+00
3.6419308723692964e+04,0.0000000000000000e+00
3.6422471527272144e+04,0.0000000000000000e+00
3.5800547944193335e+04,0.0000000000000000e+00
3.5610858805080854e+04,0.0000000000000000e+00
3.5421169665967813e+04,0.0000000000000000e+00
3.5238770174092555e+04,0.0000000000000000e+00
3.4411197232063743e+04,0.0000000000000000e+00
3.4200118491880196e+04,0.0000000000000000e+00
3.3980603930195837e+04,0.0000000000000000e+00
3.5070669839636539e+04,0.0000000000000000e+00
3.5020148119433165e+04,0.0000000000000000e+00
3.4605728513136710e+04,0.0000000000000000e+00
3.3761089368511632e+04,0.0000000000000000e+00
3.2354861060563046e+04,0.0000000000000000e+00
3.1632822505680680e+04,0.0000000000000000e+00
3.1566544895810708e+04,0.0000000000000000e+00
3.1435880294332175e+04,0.0000000000000000e+00
3.4712557385744236e+04,0.0000000000000000e+00
3.4802408886467871e+04,0.0000000000000000e+00
3.2608407283539203e+04,0.0000000000000000e+00
3.1979821209993719e+04,0.0000000000000000e+00
3.1857512253769564e+04,0.0000000000000000e+00
3.2203484739512580e+04,0.0000000000000000e+00
3.3629524000409612e+04,0.0000000000000000e+00
3.2101314837586982e+04,0.0000000000000000e+00
3.1274253998459557e+04,0.0000000000000000e+00
3.3273841826793789e+04,0.0000000000000000e+00
3.3355479347254703e+04,0.0000000000000000e+00
3.2852209867356629e+04,0.0000000000000000e+00
3.5084178155248286e+04,0.0000000000000000e+00
3.3435468122666571e+04,0.0000000000000000e+00
3.2941059740958190e+04,0.0000000000000000e+00
3.1307573600075586e+04,0.0000000000000000e+00
3.1793535134981546e+04,0.0000000000000000e+00
3.4657227104792255e+04,0.0000000000000000e+00
3.4923328664180081e+04,0.0000000000000000e+00
3.4776236607060535e+04,0.0000000000000000e+00
3.4916168983408745e+04,0.0000000000000000e+00
3.3076899615445443e+04,0.0000000000000000e+00
3.3550010628327000e+04,0.0000000000000000e+00
3.3045038876982275e+04,0.0000000000000000e+00
3.3184971253330528e+04,0.0000000000000000e+00
3.2118244251455893e+04,0.0000000000000000e+00
3.2877029705143192e+04,0.0000000000000000e+00
3.3555567295153764e+04,0.0000000000000000e+00
4.3562734730024385e+04,0.0000000000000000e+00
4.3493299969349151e+04,0.0000000000000000e+00
4.3436316333916657e+04,0.0000000000000000e+00
4.3393973672880056e+04,0.0000000000000000e+00
4.3367899190956501e+04,0.0000000000000000e+00
4.2692929089165613e+04,0.0000000000000000e+00
4.2662546295398948e+04,0.0000000000000000e+00
4.2613207315564214e+04,0.0000000000000000e+00
4.2546808218987862e+04,0.0000000000000000e+00
4.2465900685713532e+04,0.0000000000000000e+00
4.2373593946871923e+04,0.0000000000000000e+00
4.2273435298670265e+04,0.0000000000000000e+00
4.2169273781789292e+04,0.0000000000000000e+00
4.2065112264908290e+04,0.0000000000000000e+00
4.1964953616706640e+04,0.0000000000000000e+00
4.1872646877864710e+04,0.0000000000000000e+00
4.1791739344590140e+04,0.0000000000000000e+00
4.1725340248013934e+04,0.0000000000000000e+00
4.1676001268179694e+04,0.0000000000000000e+00
4.1645618474413415e+04,0.0000000000000000e+00
4.0645753671644125e+04,0.0000000000000000e+00
4.0762335048649162e+04,0.0000000000000000e+00
4.0869777061039131e+04,0.0000000000000000e+00
4.0963950772531854e+04,0.0000000000000000e+00
4.1134030666382874e+04,0.0000000000000000e+00
4.1098666092298306e+04,0.0000000000000000e+00
4.1041237140207129e+04,0.0000000000000000e+00
4.0524513086962193e+04,0.0000000000000000e+00
4.0403272502279717e+04,0.0000000000000000e+00
4.0286691125274294e+04,0.0000000000000000e+00
4.0179249112884914e+04,0.0000000000000000e+00
3.8883088418708270e+04,0.0000000000000000e+00
3.9024036977764517e+04,0.0000000000000000e+00
3.8742139859652096e+04,0.0000000000000000e+00
3.9159568962740952e+04,0.0000000000000000e+00
3.8606607874675799e+04,0.0000000000000000e+00
4.0085075401392889e+04,0.0000000000000000e+00
3.9284475955462418e+04,0.0000000000000000e+00
4.0007789033717600e+04,0.0000000000000000e+00
3.8481700881954188e+04,0.0000000000000000e+00
3.9393957850246799e+04,0.0000000000000000e+00
3.9483807319276559e+04,0.0000000000000000e+00
3.9914995507541105e+04,0.0000000000000000e+00
3.8372218987169610e+04,0.0000000000000000e+00
3.7942548947185962e+04,0.0000000000000000e+00
3.9591684676009776e+04,0.0000000000000000e+00
3.8282369518139996e+04,0.0000000000000000e+00
3.9950360081626452e+04,0.0000000000000000e+00
3.9550571497844510e+04,0.0000000000000000e+00
3.8215605339572394e+04,0.0000000000000000e+00
3.8020060247418282e+04,0.0000000000000000e+00
3.8174492161406924e+04,0.0000000000000000e+00
3.8067791470427626e+04,0.0000000000000000e+00
4.8837033533412003e+04,0.0000000000000000e+00
4.8780835298090249e+04,0.0000000000000000e+00
4.8724637062768619e+04,0.0000000000000000e+00
4.8670598494113176e+04,0.0000000000000000e+00
4.8620796264013923e+04,0.0000000000000000e+00
4.8577144244242816e+04,0.0000000000000000e+00
4.8541319957440333e+04,0.0000000000000000e+00
4.8514700110856851e+04,0.0000000000000000e+00
4.8498307690268251e+04,0.0000000000000000e+00
4.7453129708075110e+04,0.0000000000000000e+00
4.7433979268536867e+04,0.0000000000000000e+00
4.7402880642207914e+04,0.0000000000000000e+00
4.7361028931856788e+04,0.0000000000000000e+00
4.7310032475241940e+04,0.0000000000000000e+00
4.7251851037592212e+04,0.0000000000000000e+00
4.7188720498927993e+04,0.0000000000000000e+00
4.7123066930445610e+04,0.0000000000000000e+00
4.7057413361963678e+04,0.0000000000000000e+00
4.6994282823299625e+04,0.0000000000000000e+00
4.6936101385650160e+04,0.0000000000000000e+00
4.6885104929035493e+04,0.0000000000000000e+00
4.6793004152816764e+04,0.0000000000000000e+00
4.6843253218684556e+04,0.0000000000000000e+00
4.6812154592355480e+04,0.0000000000000000e+00
4.5853865352763409e+04,0.0000000000000000e+00
4.5831509882970691e+04,0.0000000000000000e+00
4.5746350529590345e+04,0.0000000000000000e+00
4.5795206569926173e+04,0.0000000000000000e+00
4.5618900550576298e+04,0.0000000000000000e+00
4.5545204443117102e+04,0.0000000000000000e+00
4.5686819272195025e+04,0.0000000000000000e+00
4.5391921656677303e+04,0.0000000000000000e+00
4.5468563049897479e+04,0.0000000000000000e+00
4.5318225549218070e+04,0.0000000000000000e+00
4.5250306827599496e+04,0.0000000000000000e+00
4.5083260747031170e+04,0.0000000000000000e+00
4.5141919529868559e+04,0.0000000000000000e+00
4.5190775570204503e+04,0.0000000000000000e+00
4.4266700068267732e+04,0.0000000000000000e+00
4.3992646982195271e+04,0.0000000000000000e+00
4.4141299289874936e+04,0.0000000000000000e+00
4.4198282925307656e+04,0.0000000000000000e+00
4.3906690934766353e+04,0.0000000000000000e+00
4.3817299629612207e+04,0.0000000000000000e+00
4.5105616216824128e+04,0.0000000000000000e+00
4.4240625586344438e+04,0.0000000000000000e+00
4.4071864529199804e+04,0.0000000000000000e+00
4.3727908324457923e+04,0.0000000000000000e+00
4.3641952277029144e+04,0.0000000000000000e+00
5.3950695547627445e+04,0.0000000000000000e+00
5.3940452573897550e+04,0.0000000000000000e+00
5.3923818887141380e+04,0.0000000000000000e+00
5.3901433710612677e+04,0.0000000000000000e+00
5.3874157294091296e+04,0.0000000000000000e+00
5.3843037854967246e+04,0.0000000000000000e+00
5.3809271295834231e+04,0.0000000000000000e+00
5.3774155246623770e+04,0.0000000000000000e+00
5.3739039197413025e+04,0.0000000000000000e+00
5.3705272638280403e+04,0.0000000000000000e+00
5.3674153199155902e+04,0.0000000000000000e+00
5.3597614945619600e+04,0.0000000000000000e+00
5.3607857919349248e+04,0.0000000000000000e+00
5.3624491606105854e+04,0.0000000000000000e+00
5.3646876782634616e+04,0.0000000000000000e+00
5.2312938074805825e+04,0.0000000000000000e+00
5.2300950469071475e+04,0.0000000000000000e+00
5.2255285727402901e+04,0.0000000000000000e+00
5.2223363461883011e+04,0.0000000000000000e+00
4.8984526351936671e+04,0.0000000000000000e+00
4.8940874332166051e+04,0.0000000000000000e+00
5.2281483653671130e+04,0.0000000000000000e+00
5.2147425771782022e+04,0.0000000000000000e+00
5.2106328590044985e+04,0.0000000000000000e+00
5.2065231408308362e+04,0.0000000000000000e+00
5.1899719105283883e+04,0.0000000000000000e+00
5.1911706711018902e+04,0.0000000000000000e+00
5.1989293718207089e+04,0.0000000000000000e+00
5.2186943611871960e+04,0.0000000000000000e+00
4.9046970485322789e+04,0.0000000000000000e+00
4.9063362905910762e+04,0.0000000000000000e+00
5.0683582572802858e+04,0.0000000000000000e+00
5.2025713568217747e+04,0.0000000000000000e+00
5.1931173526419712e+04,0.0000000000000000e+00
5.1957371452687177e+04,0.0000000000000000e+00
4.8891072102066297e+04,0.0000000000000000e+00
5.0669560385889839e+04,0.0000000000000000e+00
5.0578805022319721e+04,0.0000000000000000e+00
5.0200230537812036e+04,0.0000000000000000e+00
5.0489978904086260e+04,0.0000000000000000e+00
5.0237023520677452e+04,0.0000000000000000e+00
5.0347609251153917e+04,0.0000000000000000e+00
5.0441906555307476e+04,0.0000000000000000e+00
5.0616145253864524e+04,0.0000000000000000e+00
5.0305008088295333e+04,0.0000000000000000e+00
5.0214252724725135e+04,0.0000000000000000e+00
5.0646789589937718e+04,0.0000000000000000e+00
5.0536203859460853e+04,0.0000000000000000e+00
5.0267667856750726e+04,0.0000000000000000e+00
5.0393834206528598e+04,0.0000000000000000e+00
4.9020350638739445e+04,0.0000000000000000e+00
6.0574417368424496e+04,0.0000000000000000e+00
6.0568978051876664e+04,0.0000000000000000e+00
6.0560145081100098e+04,0.0000000000000000e+00
6.0517248006811373e+04,0.0000000000000000e+00
6.0548257902208730e+04,0.0000000000000000e+00
6.0533773332819372e+04,0.0000000000000000e+00
6.0499316983195167e+04,0.0000000000000000e+00
6.0480669341154120e+04,0.0000000000000000e+00
6.0462021699112855e+04,0.0000000000000000e+00
6.0386921313884035e+04,0.0000000000000000e+00
6.0392360630431489e+04,0.0000000000000000e+00
6.0444090675497129e+04,0.0000000000000000e+00
6.0427565349489327e+04,0.0000000000000000e+00
6.0413080780100339e+04,0.0000000000000000e+00
6.0401193601207677e+04,0.0000000000000000e+00
5.5596224126397588e+04,0.0000000000000000e+00
5.5587475760723093e+04,0.0000000000000000e+00
5.5294663437039329e+04,0.0000000000000000e+00
5.5303411802714058e+04,0.0000000000000000e+00
5.5360033577362963e+04,0.0000000000000000e+00
5.5336737211256353e+04,0.0000000000000000e+00
5.5554150352180499e+04,0.0000000000000000e+00
5.5530853986074144e+04,0.0000000000000000e+00
5.5475435857032906e+04,0.0000000000000000e+00
5.5415451706404026e+04,0.0000000000000000e+00
5.5445443781718081e+04,0.0000000000000000e+00
5.5386612209724728e+04,0.0000000000000000e+00
5.5317618377689359e+04,0.0000000000000000e+00
5.5504275353712728e+04,0.0000000000000000e+00
5.5573269185747595e+04,0.0000000000000000e+00
5.8908511971204571e+04,0.0000000000000000e+00
5.8902137254844325e+04,0.0000000000000000e+00
5.8891785277197363e+04,0.0000000000000000e+00
5.8877853858958166e+04,0.0000000000000000e+00
5.8688772201349631e+04,0.0000000000000000e+00
5.8860878376717774e+04,0.0000000000000000e+00
5.8841511188737815e+04,0.0000000000000000e+00
5.8695146917710081e+04,0.0000000000000000e+00
5.8719430313596109e+04,0.0000000000000000e+00
5.8776787607362690e+04,0.0000000000000000e+00
5.8820496565191846e+04,0.0000000000000000e+00
5.8755772983816300e+04,0.0000000000000000e+00
5.8705498895357443e+04,0.0000000000000000e+00
5.8798642086277287e+04,0.0000000000000000e+00
5.8736405795836727e+04,0.0000000000000000e+00
5.7248983386126594e+04,0.0000000000000000e+00
5.7241514374011931e+04,0.0000000000000000e+00
5.7213062444888674e+04,0.0000000000000000e+00
5.6991522675657332e+04,0.0000000000000000e+00
5.6998991687771952e+04,0.0000000000000000e+00
5.7027443616895056e+04,0.0000000000000000e+00
5.7011120705298141e+04,0.0000000000000000e+00
5.7094646971178678e+04,0.0000000000000000e+00
5.7070024937979972e+04,0.0000000000000000e+00
5.7170481123803940e+04,0.0000000000000000e+00
5.7229385356485458e+04,0.0000000000000000e+00
5.7120253030891778e+04,0.0000000000000000e+00
5.7145859090605438e+04,0.0000000000000000e+00
5.7047333142223688e+04,0.0000000000000000e+00
5.7193172919559947e+04,0.0000000000000000e+00
6.2166391797453638e+04,0.0000000000000000e+00
6.2135187114450338e+04,0.0000000000000000e+00
6.2121089619357597e+04,0.0000000000000000e+00
6.2086416833342519e+04,0.0000000000000000e+00
6.2091057028537471e+04,0.0000000000000000e+00
6.2108733061562889e+04,0.0000000000000000e+00
6.2098592296653514e+04,0.0000000000000000e+00
6.2150483788011028e+04,0.0000000000000000e+00
6.2182299806895811e+04,0.0000000000000000e+00
6.2246366761564423e+04,0.0000000000000000e+00
6.2241726566369267e+04,0.0000000000000000e+00
6.2211693975549540e+04,0.0000000000000000e+00
6.2224050533343681e+04,0.0000000000000000e+00
6.2197596480457018e+04,0.0000000000000000e+00
6.2234191298253594e+04,0.0000000000000000e+00
6.7295881781523043e+04,0.0000000000000000e+00
6.7293003266984015e+04,0.0000000000000000e+00
6.7288328813019063e+04,0.0000000000000000e+00
6.7282038056271980e+04,0.0000000000000000e+00
6.7274372746997717e+04,0.0000000000000000e+00
6.7265627458732764e+04,0.0000000000000000e+00
6.7246269839077417e+04,0.0000000000000000e+00
6.7256138267999340e+04,0.0000000000000000e+00
6.7226912219422447e+04,0.0000000000000000e+00
6.7218166931156724e+04,0.0000000000000000e+00
6.7196657896632125e+04,0.0000000000000000e+00
6.7210501621882519e+04,0.0000000000000000e+00
6.7204210865135741e+04,0.0000000000000000e+00
6.7199536411170790e+04,0.0000000000000000e+00
6.7236401410155362e+04,0.0000000000000000e+00
6.3924078895054103e+04,0.0000000000000000e+00
6.3787650227929291e+04,0.0000000000000000e+00
6.3920121058669625e+04,0.0000000000000000e+00
6.3791608064313608e+04,0.0000000000000000e+00
6.3905044355275262e+04,0.0000000000000000e+00
6.3806684767708015e+04,0.0000000000000000e+00
6.3882480474093376e+04,0.0000000000000000e+00
6.3829248648890076e+04,0.0000000000000000e+00
6.3842295886913649e+04,0.0000000000000000e+00
6.3869433236069999e+04,0.0000000000000000e+00
6.3817224245461737e+04,0.0000000000000000e+00
6.3913693881134095e+04,0.0000000000000000e+00
6.3798035241849560e+04,0.0000000000000000e+00
6.3855864561491617e+04,0.0000000000000000e+00
6.3894504877521846e+04,0.0000000000000000e+00
6.5607316868477268e+04,0.0000000000000000e+00
6.5490964080346901e+04,0.0000000000000000e+00
6.5598460039851168e+04,0.0000000000000000e+00
6.5499820908972855e+04,0.0000000000000000e+00
6.5526441171507962e+04,0.0000000000000000e+00
6.5494339509485195e+04,0.0000000000000000e+00
6.5507197631701652e+04,0.0000000000000000e+00
6.5549140474412226e+04,0.0000000000000000e+00
6.5582094754469959e+04,0.0000000000000000e+00
6.5603941439339033e+04,0.0000000000000000e+00
6.5591083317122611e+04,0.0000000000000000e+00
6.5571839777316229e+04,0.0000000000000000e+00
6.5560712478681366e+04,0.0000000000000000e+00
6.5516186194354028e+04,0.0000000000000000e+00
6.5537568470143029e+04,0.0000000000000000e+00
6.8989607149582400e+04,0.0000000000000000e+00
6.8987152476028510e+04,0.0000000000000000e+00
6.8983166302475409e+04,0.0000000000000000e+00
6.8977801815337516e+04,0.0000000000000000e+00
6.8971265168847298e+04,0.0000000000000000e+00
6.8963807562663089e+04,0.0000000000000000e+00
6.8904993282650408e+04,0.0000000000000000e+00
6.8907447956204545e+04,0.0000000000000000e+00
6.8911434129757225e+04,0.0000000000000000e+00
6.8916798616894870e+04,0.0000000000000000e+00
6.8923335263385452e+04,0.0000000000000000e+00
6.8955715588408653e+04,0.0000000000000000e+00
6.8930792869569588e+04,0.0000000000000000e+00
6.8947300216116564e+04,0.0000000000000000e+00
6.8938884843824126e+04,0.0000000000000000e+00
7.0688354012747746e+04,0.0000000000000000e+00
7.0616198526638167e+04,0.0000000000000000e+00
7.0618291778843326e+04,0.0000000000000000e+00
7.0621691035972864e+04,0.0000000000000000e+00
7.0626265666482082e+04,0.0000000000000000e+00
7.0686260760542675e+04,0.0000000000000000e+00
7.0682861503413034e+04,0.0000000000000000e+00
7.0678286872903947e+04,0.0000000000000000e+00
7.0631839869885487e+04,0.0000000000000000e+00
7.0672712669500441e+04,0.0000000000000000e+00
7.0638199432672816e+04,0.0000000000000000e+00
7.0666353106713184e+04,0.0000000000000000e+00
7.0659452578973840e+04,0.0000000000000000e+00
7.0645099960412292e+04,0.0000000000000000e+00
7.0652276269692622e+04,0.0000000000000000e+00
7.2330472633492871e+04,0.0000000000000000e+00
7.2332257754122984e+04,0.0000000000000000e+00
7.2335156632726488e+04,0.0000000000000000e+00
7.2339057867025113e+04,0.0000000000000000e+00
7.2343811534771536e+04,0.0000000000000000e+00
7.2349234955180669e+04,0.0000000000000000e+00
7.2355119709247738e+04,0.0000000000000000e+00
7.2361239649173978e+04,0.0000000000000000e+00
7.2367359589100248e+04,0.0000000000000000e+00
7.2392006664854911e+04,0.0000000000000000e+00
7.2390221544225031e+04,0.0000000000000000e+00
7.2387322665621192e+04,0.0000000000000000e+00
7.2383421431323237e+04,0.0000000000000000e+00
7.2373244343167375e+04,0.0000000000000000e+00
7.2378667763576712e+04,0.0000000000000000e+00
7.4100468934001910e+04,0.0000000000000000e+00
7.4098946471372008e+04,0.0000000000000000e+00
7.4047988859761055e+04,0.0000000000000000e+00
7.4049511322390303e+04,0.0000000000000000e+00
7.4051983667546185e+04,0.0000000000000000e+00
7.4096474126216592e+04,0.0000000000000000e+00
7.4093146909373158e+04,0.0000000000000000e+00
7.4055310884389357e+04,0.0000000000000000e+00
7.4059365109843508e+04,0.0000000000000000e+00
7.4069009428977559e+04,0.0000000000000000e+00
7.4084467251464521e+04,0.0000000000000000e+00
7.4074228896881017e+04,0.0000000000000000e+00
7.4079448364785043e+04,0.0000000000000000e+00
7.4063990542297717e+04,0.0000000000000000e+00
7.4089092683918716e+04,0.0000000000000000e+00
7.5813660951209036e+04,0.0000000000000000e+00
7.5812362358784769e+04,0.0000000000000000e+00
7.5768897798717153e+04,0.0000000000000000e+00
7.5770196391141682e+04,0.0000000000000000e+00
7.5772305190811268e+04,0.0000000000000000e+00
7.5810253559115197e+04,0.0000000000000000e+00
7.5778601230440836e+04,0.0000000000000000e+00
7.5782546517129260e+04,0.0000000000000000e+00
7.5803957519485397e+04,0.0000000000000000e+00
7.5800012232797279e+04,0.0000000000000000e+00
7.5786827402646770e+04,0.0000000000000000e+00
7.5795731347280496e+04,0.0000000000000000e+00
7.5775143157736718e+04,0.0000000000000000e+00
7.5807415592189616e+04,0.0000000000000000e+00
7.5791279374962920e+04,0.0000000000000000e+00
7.7493330063518384e+04,0.0000000000000000e+00
7.7494437859077370e+04,0.0000000000000000e+00
7.7496236821448649e+04,0.0000000000000000e+00
7.7498657817518309e+04,0.0000000000000000e+00
7.7501607809764711e+04,0.0000000000000000e+00
7.7504973431639810e+04,0.0000000000000000e+00
7.7508625344183121e+04,0.0000000000000000e+00
7.7512423206443011e+04,0.0000000000000000e+00
7.7516221068702624e+04,0.0000000000000000e+00
7.7531516349368161e+04,0.0000000000000000e+00
7.7530408553809801e+04,0.0000000000000000e+00
7.7523238603122008e+04,0.0000000000000000e+00
7.7526188595368207e+04,0.0000000000000000e+00
7.7528609591437707e+04,0.0000000000000000e+00
7.7519872981246270e+04,0.0000000000000000e+00
1.0921051034530708e+05,0.0000000000000000e+00
1.0921044356485084e+05,0.0000000000000000e+00
1.0921033511927439e+05,0.0000000000000000e+00
1.0921018917608110e+05,0.0000000000000000e+00
1.0921001134378422e+05,0.0000000000000000e+00
1.0920980845638158e+05,0.0000000000000000e+00
1.0920958831071995e+05,0.0000000000000000e+00
1.0920820838844302e+05,0.0000000000000000e+00
1.0920827516889860e+05,0.0000000000000000e+00
1.0920935936687561e+05,0.0000000000000000e+00
1.0920913042302983e+05,0.0000000000000000e+00
1.0920891027736907e+05,0.0000000000000000e+00
1.0920838361447501e+05,0.0000000000000000e+00
1.0920870738996625e+05,0.0000000000000000e+00
1.0920852955766933e+05,0.0000000000000000e+00
1.0741425478096586e+05,0.0000000000000000e+00
1.0741417700217314e+05,0.0000000000000000e+00
1.0741405069626708e+05,0.0000000000000000e+00
1.0741388071711293e+05,0.0000000000000000e+00
1.0741367359691490e+05,0.0000000000000000e+00
1.0741343729518641e+05,0.0000000000000000e+00
1.0741318089286877e+05,0.0000000000000000e+00
1.0741291424335982e+05,0.0000000000000000e+00
1.0741264759385148e+05,0.0000000000000000e+00
1.0741157370575430e+05,0.0000000000000000e+00
1.0741165148454707e+05,0.0000000000000000e+00
1.0741177779045328e+05,0.0000000000000000e+00
1.0741194776960694e+05,0.0000000000000000e+00
1.0741239119153438e+05,0.0000000000000000e+00
1.0741215488980473e+05,0.0000000000000000e+00
7.9221398613844765e+04,0.0000000000000000e+00
7.9222343804949021e+04,0.0000000000000000e+00
7.9253979840056563e+04,0.0000000000000000e+00
7.9253034648952453e+04,0.0000000000000000e+00
7.9237689226950562e+04,0.0000000000000000e+00
7.9246917118008918e+04,0.0000000000000000e+00
7.9225944349425277e+04,0.0000000000000000e+00
7.9228461335891872e+04,0.0000000000000000e+00
7.9249434104476124e+04,0.0000000000000000e+00
7.9234448822531529e+04,0.0000000000000000e+00
7.9223878712015066e+04,0.0000000000000000e+00
7.9231332945037517e+04,0.0000000000000000e+00
7.9240929631369669e+04,0.0000000000000000e+00
7.9251499741886641e+04,0.0000000000000000e+00
7.9244045508864423e+04,0.0000000000000000e+00
1.0562211833649162e+05,0.0000000000000000e+00
1.0562188051899633e+05,0.0000000000000000e+00
1.0562202770178023e+05,0.0000000000000000e+00
1.0562168244429081e+05,0.0000000000000000e+00
1.0562144108956332e+05,0.0000000000000000e+00
1.0562116572994099e+05,0.0000000000000000e+00
1.0562086694734021e+05,0.0000000000000000e+00
1.0562055622380768e+05,0.0000000000000000e+00
1.0561908474583575e+05,0.0000000000000000e+00
1.0561899411112389e+05,0.0000000000000000e+00
1.0561923192861925e+05,0.0000000000000000e+00
1.0561943000332505e+05,0.0000000000000000e+00
1.0562024550027584e+05,0.0000000000000000e+00
1.0561994671767470e+05,0.0000000000000000e+00
1.0561967135805218e+05,0.0000000000000000e+00
1.0383334689627597e+05,0.0000000000000000e+00
1.0383362828359258e+05,0.0000000000000000e+00
1.0383302586380247e+05,0.0000000000000000e+00
1.0383413647557316e+05,0.0000000000000000e+00
1.0383403080762803e+05,0.0000000000000000e+00
1.0383385921219591e+05,0.0000000000000000e+00
8.0953200768190218e+04,0.0000000000000000e+00
8.0954007380772469e+04,0.0000000000000000e+00
8.0957080033981925e+04,0.0000000000000000e+00
8.0959227994268236e+04,0.0000000000000000e+00
8.0981005121097347e+04,0.0000000000000000e+00
8.0964337629813323e+04,0.0000000000000000e+00
8.0978888640755380e+04,0.0000000000000000e+00
8.0977125855304941e+04,0.0000000000000000e+00
8.0967102944643149e+04,0.0000000000000000e+00
8.0972527304805539e+04,0.0000000000000000e+00
8.0969868259473631e+04,0.0000000000000000e+00
8.0974977895018877e+04,0.0000000000000000e+00
8.0955317248531122e+04,0.0000000000000000e+00
8.0980198508514528e+04,0.0000000000000000e+00
8.0961678584482477e+04,0.0000000000000000e+00
1.0383267752326996e+05,0.0000000000000000e+00
1.0383231526120909e+05,0.0000000000000000e+00
1.0383195299914829e+05,0.0000000000000000e+00
8.2688819940366506e+04,0.0000000000000000e+00
8.2689508445625877e+04,0.0000000000000000e+00
8.2692131189110689e+04,0.0000000000000000e+00
8.2712553072767507e+04,0.0000000000000000e+00
8.2711864567507146e+04,0.0000000000000000e+00
8.2709241824022392e+04,0.0000000000000000e+00
1.0383160465861420e+05,0.0000000000000000e+00
1.0383128362614024e+05,0.0000000000000000e+00
1.0383100223882480e+05,0.0000000000000000e+00
1.0383049404684459e+05,0.0000000000000000e+00
1.0383077131022098e+05,0.0000000000000000e+00
1.0383059971478907e+05,0.0000000000000000e+00
8.2690626517499375e+04,0.0000000000000000e+00
8.2696056402123926e+04,0.0000000000000000e+00
8.2693964636773351e+04,0.0000000000000000e+00
8.2698326099790487e+04,0.0000000000000000e+00
8.2710746495633575e+04,0.0000000000000000e+00
8.2705316611008995e+04,0.0000000000000000e+00
8.2703046913341794e+04,0.0000000000000000e+00
8.2707408376357984e+04,0.0000000000000000e+00
8.4428327135120286e+04,0.0000000000000000e+00
8.4428914972837272e+04,0.0000000000000000e+00
8.4448590205264642e+04,0.0000000000000000e+00
8.4448002367546636e+04,0.0000000000000000e+00
8.4447047770891761e+04,0.0000000000000000e+00
8.4445763099914402e+04,0.0000000000000000e+00
8.4432719616585659e+04,0.0000000000000000e+00
8.4436443382565849e+04,0.0000000000000000e+00
8.4440473957818424e+04,0.0000000000000000e+00
8.4442411799071604e+04,0.0000000000000000e+00
1.0205034213560105e+05,0.0000000000000000e+00
1.0205021888163831e+05,0.0000000000000000e+00
1.0205001872806171e+05,0.0000000000000000e+00
1.0204609350772982e+05,0.0000000000000000e+00
1.0204641691526964e+05,0.0000000000000000e+00
1.0204621676169471e+05,0.0000000000000000e+00
1.0204701449448340e+05,0.0000000000000000e+00
1.0204738895548665e+05,0.0000000000000000e+00
1.0204779526935153e+05,0.0000000000000000e+00
1.0204904668784559e+05,0.0000000000000000e+00
1.0204864037398057e+05,0.0000000000000000e+00
1.0204942114884817e+05,0.0000000000000000e+00
8.2700686506565238e+04,0.0000000000000000e+00
8.4431154240470278e+04,0.0000000000000000e+00
8.4438458670192020e+04,0.0000000000000000e+00
8.6171782234122700e+04,0.0000000000000000e+00
8.6173099505683262e+04,0.0000000000000000e+00
8.6189087324373351e+04,0.0000000000000000e+00
8.6187770052813750e+04,0.0000000000000000e+00
8.6180434779247793e+04,0.0000000000000000e+00
8.6183810834877833e+04,0.0000000000000000e+00
8.6172284259959997e+04,0.0000000000000000e+00
8.6177058723619280e+04,0.0000000000000000e+00
8.6175533506148335e+04,0.0000000000000000e+00
8.6188585298536025e+04,0.0000000000000000e+00
8.6185336052347586e+04,0.0000000000000000e+00
8.4444197723798832e+04,0.0000000000000000e+00
8.4434505541312494e+04,0.0000000000000000e+00
8.4429869569492730e+04,0.0000000000000000e+00
8.6174196641855262e+04,0.0000000000000000e+00
8.6186672916641211e+04,0.0000000000000000e+00
8.6178713681013876e+04,0.0000000000000000e+00
8.6182155877482146e+04,0.0000000000000000e+00
1.0027076588929821e+05,0.0000000000000000e+00
1.0027062205556004e+05,0.0000000000000000e+00
1.0027038848224164e+05,0.0000000000000000e+00
1.0027007414543717e+05,0.0000000000000000e+00
1.0026969112493208e+05,0.0000000000000000e+00
8.7919235100162681e+04,0.0000000000000000e+00
8.7921297665553255e+04,0.0000000000000000e+00
8.7920360410810405e+04,0.0000000000000000e+00
8.7919663967707544e+04,0.0000000000000000e+00
8.7922439713760949e+04,0.0000000000000000e+00
8.7923742667162485e+04,0.0000000000000000e+00
8.7926626743205721e+04,0.0000000000000000e+00
8.7934018386249300e+04,0.0000000000000000e+00
8.7929510819249350e+04,0.0000000000000000e+00
8.7930813772651556e+04,0.0000000000000000e+00
8.7931955820859017e+04,0.0000000000000000e+00
8.7933589518704699e+04,0.0000000000000000e+00
8.7932893075601649e+04,0.0000000000000000e+00
8.7925156453989810e+04,0.0000000000000000e+00
8.7928097032422622e+04,0.0000000000000000e+00
1.0026925413998927e+05,0.0000000000000000e+00
1.0026877998369618e+05,0.0000000000000000e+00
1.0026828687761423e+05,0.0000000000000000e+00
1.0026649960979108e+05,0.0000000000000000e+00
1.0026688263029611e+05,0.0000000000000000e+00
1.0026779377153094e+05,0.0000000000000000e+00
1.0026731961523865e+05,0.0000000000000000e+00
1.0026618527298585e+05,0.0000000000000000e+00
1.0026580786592845e+05,0.0000000000000000e+00
1.0026595169966792e+05,0.0000000000000000e+00
8.9683359515801116e+04,0.0000000000000000e+00
8.9682397886567865e+04,0.0000000000000000e+00
8.9680621027434463e+04,0.0000000000000000e+00
8.9678299449098180e+04,0.0000000000000000e+00
8.9675786590812975e+04,0.0000000000000000e+00
8.9670726524109166e+04,0.0000000000000000e+00
8.9674578445538195e+04,0.0000000000000000e+00
8.9673465012475674e+04,0.0000000000000000e+00
8.9671093010971963e+04,0.0000000000000000e+00
8.9671688153342940e+04,0.0000000000000000e+00
8.9672489080234358e+04,0.0000000000000000e+00
8.9677043019954843e+04,0.0000000000000000e+00
8.9679507594372539e+04,0.0000000000000000e+00
8.9682993028939309e+04,0.0000000000000000e+00
8.9681596959675924e+04,0.0000000000000000e+00
9.1426289036299597e+04,0.0000000000000000e+00
9.1427111071130508e+04,0.0000000000000000e+00
9.1428629993441224e+04,0.0000000000000000e+00
9.1437088166390575e+04,0.0000000000000000e+00
9.1434747209248730e+04,0.0000000000000000e+00
9.1436266131559125e+04,0.0000000000000000e+00
9.1432762641610869e+04,0.0000000000000000e+00
9.1430614561079448e+04,0.0000000000000000e+00
9.1436774880400742e+04,0.0000000000000000e+00
9.1426602322289749e+04,0.0000000000000000e+00
9.1427795731890801e+04,0.0000000000000000e+00
9.1435581470799545e+04,0.0000000000000000e+00
9.1433795407111815e+04,0.0000000000000000e+00
9.1429581795577978e+04,0.0000000000000000e+00
9.1431688601345159e+04,0.0000000000000000e+00
9.3195182401436105e+04,0.0000000000000000e+00
9.3185947601248656e+04,0.0000000000000000e+00
9.3186215505560511e+04,0.0000000000000000e+00
9.3186650558556110e+04,0.0000000000000000e+00
9.3194479444127530e+04,0.0000000000000000e+00
9.3187236041392738e+04,0.0000000000000000e+00
9.3193893961291629e+04,0.0000000000000000e+00
9.3193180548390839e+04,0.0000000000000000e+00
9.3187949454292175e+04,0.0000000000000000e+00
9.3192366621483947e+04,0.0000000000000000e+00
9.3191483459324954e+04,0.0000000000000000e+00
9.3190565001341107e+04,0.0000000000000000e+00
9.3189646543357521e+04,0.0000000000000000e+00
9.3194914497123013e+04,0.0000000000000000e+00
9.3188763381199722e+04,0.0000000000000000e+00
9.4957620281033029e+04,0.0000000000000000e+00
9.4957018924101445e+04,0.0000000000000000e+00
9.4957391097676635e+04,0.0000000000000000e+00
9.4949720212215267e+04,0.0000000000000000e+00
9.4950321569146414e+04,0.0000000000000000e+00
9.4949949395571122e+04,0.0000000000000000e+00
9.8495436137612051e+04,0.0000000000000000e+00
9.8495268212382725e+04,0.0000000000000000e+00
9.8494995516607290e+04,0.0000000000000000e+00
9.8494628529830472e+04,0.0000000000000000e+00
9.4950822430519780e+04,0.0000000000000000e+00
9.4951432731868554e+04,0.0000000000000000e+00
9.4956518062728821e+04,0.0000000000000000e+00
9.4955907761379523e+04,0.0000000000000000e+00
9.4955211473593736e+04,0.0000000000000000e+00
9.4952129019654225e+04,0.0000000000000000e+00
9.8494181355150227e+04,0.0000000000000000e+00
9.8493117601944279e+04,0.0000000000000000e+00
9.8489815593332198e+04,0.0000000000000000e+00
9.8490088289107938e+04,0.0000000000000000e+00
9.8490455275884495e+04,0.0000000000000000e+00
9.8490902450564899e+04,0.0000000000000000e+00
9.8491966203770629e+04,0.0000000000000000e+00
9.6724379338991886e+04,0.0000000000000000e+00
9.6724183202132001e+04,0.0000000000000000e+00
9.6717618399954532e+04,0.0000000000000000e+00
9.6717814536815684e+04,0.0000000000000000e+00
9.6723436052176141e+04,0.0000000000000000e+00
9.8491412628477381e+04,0.0000000000000000e+00
9.8493671177237891e+04,0.0000000000000000e+00
9.4953670246624126e+04,0.0000000000000000e+00
9.4952884535928824e+04,0.0000000000000000e+00
9.4954455957319980e+04,0.0000000000000000e+00
9.8489647668102698e+04,0.0000000000000000e+00
9.6723864693151976e+04,0.0000000000000000e+00
9.6718561686771063e+04,0.0000000000000000e+00
9.6721671286667770e+04,0.0000000000000000e+00
9.6722317863247285e+04,0.0000000000000000e+00
9.6720326452278838e+04,0.0000000000000000e+00
9.6719083987311955e+04,0.0000000000000000e+00
9.6719679875699803e+04,0.0000000000000000e+00
9.6722913751635642e+04,0.0000000000000000e+00
9.6718133045794108e+04,0.0000000000000000e+00
9.8492541902857090e+04,0.0000000000000000e+00
9.6720998869472678e+04,0.0000000000000000e+00
1.0204974936666270e+05,0.0000000000000000e+00
1.0204668627666884e+05,0.0000000000000000e+00
1.0204821782166509e+05,0.0000000000000000e+00
1.1101084690477503e+05,0.0000000000000000e+00
1.1101078953738791e+05,0.0000000000000000e+00
1.1101069637780647e+05,0.0000000000000000e+00
1.1101057100610127e+05,0.0000000000000000e+00
1.1101041824023561e+05,0.0000000000000000e+00
1.1101024395091657e+05,0.0000000000000000e+00
1.1101005483598675e+05,0.0000000000000000e+00
1.1100886942127200e+05,0.0000000000000000e+00
1.1100985816302388e+05,0.0000000000000000e+00
1.1100892678865933e+05,0.0000000000000000e+00
1.1100901994824166e+05,0.0000000000000000e+00
1.1100947237513076e+05,0.0000000000000000e+00
1.1100929808581216e+05,0.0000000000000000e+00
1.1100914531994662e+05,0.0000000000000000e+00
1.1100966149006106e+05,0.0000000000000000e+00
1.1462359655490343e+05,0.0000000000000000e+00
1.1462355415140087e+05,0.0000000000000000e+00
1.1281352390290261e+05,0.0000000000000000e+00
1.1281357321051905e+05,0.0000000000000000e+00
1.1281365328174291e+05,0.0000000000000000e+00
1.1281522356193284e+05,0.0000000000000000e+00
1.1281517425431761e+05,0.0000000000000000e+00
1.1281509418309330e+05,0.0000000000000000e+00
1.1281485512216894e+05,0.0000000000000000e+00
1.1462348529184872e+05,0.0000000000000000e+00
1.1462327970453250e+05,0.0000000000000000e+00
1.1462213488424382e+05,0.0000000000000000e+00
1.1462217728774626e+05,0.0000000000000000e+00
1.1462258056177449e+05,0.0000000000000000e+00
1.1462339262248286e+05,0.0000000000000000e+00
1.1462245173461422e+05,0.0000000000000000e+00
1.1281389234266775e+05,0.0000000000000000e+00
1.1281404214539018e+05,0.0000000000000000e+00
1.1281470531944519e+05,0.0000000000000000e+00
1.1462301109175934e+05,0.0000000000000000e+00
1.1462272034738750e+05,0.0000000000000000e+00
1.1462286571957389e+05,0.0000000000000000e+00
1.1462224614729777e+05,0.0000000000000000e+00
1.1462233881666489e+05,0.0000000000000000e+00
1.1281376103948185e+05,0.0000000000000000e+00
1.1281420469081754e+05,0.0000000000000000e+00
1.1281498642535358e+05,0.0000000000000000e+00
1.1281454277401809e+05,0.0000000000000000e+00
1.1462315087737197e+05,0.0000000000000000e+00
1.1281437373241699e+05,0.0000000000000000e+00
1.1643591918276387e+05,0.0000000000000000e+00
1.1643588269614840e+05,0.0000000000000000e+00
1.1643466147026874e+05,0.0000000000000000e+00
1.1643582344510080e+05,0.0000000000000000e+00
1.1643469795688380e+05,0.0000000000000000e+00
1.1643475720793191e+05,0.0000000000000000e+00
1.1643574370660464e+05,0.0000000000000000e+00
1.1643483694642814e+05,0.0000000000000000e+00
1.1643553569405197e+05,0.0000000000000000e+00
1.1643564654496564e+05,0.0000000000000000e+00
1.1643541541380170e+05,0.0000000000000000e+00
1.1643504495898049e+05,0.0000000000000000e+00
1.1643516523923173e+05,0.0000000000000000e+00
1.1643493410806633e+05,0.0000000000000000e+00
1.1643529032651710e+05,0.0000000000000000e+00
1.1825214174574916e+05,0.0000000000000000e+00
1.1825211033236751e+05,0.0000000000000000e+00
1.1825205931980377e+05,0.0000000000000000e+00
1.1825105891023373e+05,0.0000000000000000e+00
1.1825109032361598e+05,0.0000000000000000e+00
1.1825114133617967e+05,0.0000000000000000e+00
1.1825199066844206e+05,0.0000000000000000e+00
1.1825120998754121e+05,0.0000000000000000e+00
1.1825170802267971e+05,0.0000000000000000e+00
1.1825160032799165e+05,0.0000000000000000e+00
1.1825149263330424e+05,0.0000000000000000e+00
1.1825190701651634e+05,0.0000000000000000e+00
1.1825181157872079e+05,0.0000000000000000e+00
1.1825129363946922e+05,0.0000000000000000e+00
1.1825138907726183e+05,0.0000000000000000e+00
1.2007221149821729e+05,0.0000000000000000e+00
1.2007218443683209e+05,0.0000000000000000e+00
1.2007127867823926e+05,0.0000000000000000e+00
1.2007130573962521e+05,0.0000000000000000e+00
1.2189607261269249e+05,0.0000000000000000e+00
1.2189604928647089e+05,0.0000000000000000e+00
1.2189601140674291e+05,0.0000000000000000e+00
1.2189589831289166e+05,0.0000000000000000e+00
1.2189582744490191e+05,0.0000000000000000e+00
1.2189526854575770e+05,0.0000000000000000e+00
1.2189529187197959e+05,0.0000000000000000e+00
1.2189575054865476e+05,0.0000000000000000e+00
1.2189551371354832e+05,0.0000000000000000e+00
1.2189544284555982e+05,0.0000000000000000e+00
1.2189532975170838e+05,0.0000000000000000e+00
1.2007134968493196e+05,0.0000000000000000e+00
1.2007214049152454e+05,0.0000000000000000e+00
1.2007148088819199e+05,0.0000000000000000e+00
1.2007192707237808e+05,0.0000000000000000e+00
1.2007200928826453e+05,0.0000000000000000e+00
1.2189559060979733e+05,0.0000000000000000e+00
1.2189538072924947e+05,0.0000000000000000e+00
1.2007183786294378e+05,0.0000000000000000e+00
1.2007156310407820e+05,0.0000000000000000e+00
1.2007165231351314e+05,0.0000000000000000e+00
1.2007140882536581e+05,0.0000000000000000e+00
1.2007208135109156e+05,0.0000000000000000e+00
1.2007174508822788e+05,0.0000000000000000e+00
1.2189567057922584e+05,0.0000000000000000e+00
1.2372366615349734e+05,0.0000000000000000e+00
1.2372364603468253e+05,0.0000000000000000e+00
1.2372361336349926e+05,0.0000000000000000e+00
1.2372297264753247e+05,0.0000000000000000e+00
1.2372299276634779e+05,0.0000000000000000e+00
1.2372302543753095e+05,0.0000000000000000e+00
1.2189596042920231e+05,0.0000000000000000e+00
1.2372351582030191e+05,0.0000000000000000e+00
1.2372345469681697e+05,0.0000000000000000e+00
1.2372338837397135e+05,0.0000000000000000e+00
1.2372325042705830e+05,0.0000000000000000e+00
1.2372318410421343e+05,0.0000000000000000e+00
1.2372312298072899e+05,0.0000000000000000e+00
1.2372356939548376e+05,0.0000000000000000e+00
1.2372306940554603e+05,0.0000000000000000e+00
1.2372331940051605e+05,0.0000000000000000e+00
1.2555493005871461e+05,0.0000000000000000e+00
1.2555491269556628e+05,0.0000000000000000e+00
1.2555488449934295e+05,0.0000000000000000e+00
1.2555484655360936e+05,0.0000000000000000e+00
1.2555433154200013e+05,0.0000000000000000e+00
1.2555434890514871e+05,0.0000000000000000e+00
1.2555480031659959e+05,0.0000000000000000e+00
1.2555474756517654e+05,0.0000000000000000e+00
1.2555469032654610e+05,0.0000000000000000e+00
1.2555463080035755e+05,0.0000000000000000e+00
1.2555437710137290e+05,0.0000000000000000e+00
1.2555441504710542e+05,0.0000000000000000e+00
1.2555457127416898e+05,0.0000000000000000e+00
1.2555446128411530e+05,0.0000000000000000e+00
1.2555451403553889e+05,0.0000000000000000e+00
1.5905593534237603e+05,0.0000000000000000e+00
1.5905593396778227e+05,0.0000000000000000e+00
1.5905593173556024e+05,0.0000000000000000e+00
1.5905592873149595e+05,0.0000000000000000e+00
1.5905592507103004e+05,0.0000000000000000e+00
1.5905588795936917e+05,0.0000000000000000e+00
1.5905588933396441e+05,0.0000000000000000e+00
1.5905589156618650e+05,0.0000000000000000e+00
1.5905592089483931e+05,0.0000000000000000e+00
1.5905589457025193e+05,0.0000000000000000e+00
1.5905591636340605e+05,0.0000000000000000e+00
1.5905591165087387e+05,0.0000000000000000e+00
1.5905590693834002e+05,0.0000000000000000e+00
1.5905590240690799e+05,0.0000000000000000e+00
1.5905589823071327e+05,0.0000000000000000e+00
1.2738928226725086e+05,0.0000000000000000e+00
1.2738929726157631e+05,0.0000000000000000e+00
1.2738979912941826e+05,0.0000000000000000e+00
1.2738978413509321e+05,0.0000000000000000e+00
1.2738932161103984e+05,0.0000000000000000e+00
1.2738935437990569e+05,0.0000000000000000e+00
1.2738975978562848e+05,0.0000000000000000e+00
1.2738968708778391e+05,0.0000000000000000e+00
1.2738972701676200e+05,0.0000000000000000e+00
1.2738943986352794e+05,0.0000000000000000e+00
1.2738948929319577e+05,0.0000000000000000e+00
1.2738954069833386e+05,0.0000000000000000e+00
1.2738964153314089e+05,0.0000000000000000e+00
1.5529159158115613e+05,0.0000000000000000e+00
1.5529158977985402e+05,0.0000000000000000e+00
1.5529152948932088e+05,0.0000000000000000e+00
1.5529158685469735e+05,0.0000000000000000e+00
1.5529153129062429e+05,0.0000000000000000e+00
1.5529153421578067e+05,0.0000000000000000e+00
1.5529154842172304e+05,0.0000000000000000e+00
1.5529153815237930e+05,0.0000000000000000e+00
1.5529154294913897e+05,0.0000000000000000e+00
1.5529157264875469e+05,0.0000000000000000e+00
1.5529157812133827e+05,0.0000000000000000e+00
1.5529155435982262e+05,0.0000000000000000e+00
1.5529158291809788e+05,0.0000000000000000e+00
1.5529156671065418e+05,0.0000000000000000e+00
1.2738939430888515e+05,0.0000000000000000e+00
1.2738959210347247e+05,0.0000000000000000e+00
1.2922775839334744e+05,0.0000000000000000e+00
1.2922777135027212e+05,0.0000000000000000e+00
1.2922820502523746e+05,0.0000000000000000e+00
1.2922819206831240e+05,0.0000000000000000e+00
1.2922782070746922e+05,0.0000000000000000e+00
1.2922814271111599e+05,0.0000000000000000e+00
1.5717269514669690e+05,0.0000000000000000e+00
1.5717269671965827e+05,0.0000000000000000e+00
1.5717269927400834e+05,0.0000000000000000e+00
1.5717274936746020e+05,0.0000000000000000e+00
1.5717274779450000e+05,0.0000000000000000e+00
1.5717274524015168e+05,0.0000000000000000e+00
1.5717274180257533e+05,0.0000000000000000e+00
1.2922785521097059e+05,0.0000000000000000e+00
1.2922810820761323e+05,0.0000000000000000e+00
1.5717273761387740e+05,0.0000000000000000e+00
1.5717272764967001e+05,0.0000000000000000e+00
1.5717273283502532e+05,0.0000000000000000e+00
1.5717272225707761e+05,0.0000000000000000e+00
1.5717271686448876e+05,0.0000000000000000e+00
1.5717270271158472e+05,0.0000000000000000e+00
1.5717271167913289e+05,0.0000000000000000e+00
1.5717270690028270e+05,0.0000000000000000e+00
1.2922793728898902e+05,0.0000000000000000e+00
1.2922802612959551e+05,0.0000000000000000e+00
1.5529156053523818e+05,0.0000000000000000e+00
1.2922817102740984e+05,0.0000000000000000e+00
1.2922806884285189e+05,0.0000000000000000e+00
1.2922798170929156e+05,0.0000000000000000e+00
1.2922789457573375e+05,0.0000000000000000e+00
1.2922779239117526e+05,0.0000000000000000e+00
1.5341257811885374e+05,0.0000000000000000e+00
1.5341257605452297e+05,0.0000000000000000e+00
1.5341257270223310e+05,0.0000000000000000e+00
1.5341256819080922e+05,0.0000000000000000e+00
1.5341256269362470e+05,0.0000000000000000e+00
1.5341255642193207e+05,0.0000000000000000e+00
1.5341254961674666e+05,0.0000000000000000e+00
1.5341251237695172e+05,0.0000000000000000e+00
1.5341250696033170e+05,0.0000000000000000e+00
1.5341250902466220e+05,0.0000000000000000e+00
1.5341254253959030e+05,0.0000000000000000e+00
1.5341253546243752e+05,0.0000000000000000e+00
1.5341251688837443e+05,0.0000000000000000e+00
1.5341252238555998e+05,0.0000000000000000e+00
1.5341252865725182e+05,0.0000000000000000e+00
1.3106970127532858e+05,0.0000000000000000e+00
1.3106969007173214e+05,0.0000000000000000e+00
1.3106974395351809e+05,0.0000000000000000e+00
1.3106971946898157e+05,0.0000000000000000e+00
1.3106980782594199e+05,0.0000000000000000e+00
1.3107007626547400e+05,0.0000000000000000e+00
1.3106984475924756e+05,0.0000000000000000e+00
1.3107006506187755e+05,0.0000000000000000e+00
1.3106992157795849e+05,0.0000000000000000e+00
1.3106995851126447e+05,0.0000000000000000e+00
1.3107002238368822e+05,0.0000000000000000e+00
1.3106999254919468e+05,0.0000000000000000e+00
1.3107004686822683e+05,0.0000000000000000e+00
1.3106977378801232e+05,0.0000000000000000e+00
1.3106988316860277e+05,0.0000000000000000e+00
1.3291533823509366e+05,0.0000000000000000e+00
1.3291500408229110e+05,0.0000000000000000e+00
1.3291532854122118e+05,0.0000000000000000e+00
1.3291501377616482e+05,0.0000000000000000e+00
1.3291531279922600e+05,0.0000000000000000e+00
1.3291502951815882e+05,0.0000000000000000e+00
1.3291505070331984e+05,0.0000000000000000e+00
1.3291507651751424e+05,0.0000000000000000e+00
1.3291510596871492e+05,0.0000000000000000e+00
1.3291513792512962e+05,0.0000000000000000e+00
1.3291529161406527e+05,0.0000000000000000e+00
1.3291520439225424e+05,0.0000000000000000e+00
1.3291523634867030e+05,0.0000000000000000e+00
1.3291526579987121e+05,0.0000000000000000e+00
1.3291517115869303e+05,0.0000000000000000e+00
1.3476362387859655e+05,0.0000000000000000e+00
1.3476363227175115e+05,0.0000000000000000e+00
1.3476364590149510e+05,0.0000000000000000e+00
1.3476391319501170e+05,0.0000000000000000e+00
1.3476366424404737e+05,0.0000000000000000e+00
1.3476390480185594e+05,0.0000000000000000e+00
1.3476368659451054e+05,0.0000000000000000e+00
1.3476373976249748e+05,0.0000000000000000e+00
1.3476389117211037e+05,0.0000000000000000e+00
1.3476379731110978e+05,0.0000000000000000e+00
1.3476387282955865e+05,0.0000000000000000e+00
1.3476385047909501e+05,0.0000000000000000e+00
1.3476382497963577e+05,0.0000000000000000e+00
1.3476371209397176e+05,0.0000000000000000e+00
1.3661572029616620e+05,0.0000000000000000e+00
1.3661570121547123e+05,0.0000000000000000e+00
1.3661568532344160e+05,0.0000000000000000e+00
1.3661546963172904e+05,0.0000000000000000e+00
1.3661548871242462e+05,0.0000000000000000e+00
1.3847045827306184e+05,0.0000000000000000e+00
1.3847047481586059e+05,0.0000000000000000e+00
1.3847048859411446e+05,0.0000000000000000e+00
1.3847052453722651e+05,0.0000000000000000e+00
1.3847050538296491e+05,0.0000000000000000e+00
1.3847067559697074e+05,0.0000000000000000e+00
1.3847066929233936e+05,0.0000000000000000e+00
1.3847065905417266e+05,0.0000000000000000e+00
1.3847060933280957e+05,0.0000000000000000e+00
1.3847064527592005e+05,0.0000000000000000e+00
1.3847062848707227e+05,0.0000000000000000e+00
1.3847054532080979e+05,0.0000000000000000e+00
1.3847058854922309e+05,0.0000000000000000e+00
1.3661571302431577e+05,0.0000000000000000e+00
1.3661564386615355e+05,0.0000000000000000e+00
1.3661566595894788e+05,0.0000000000000000e+00
1.3661559496394804e+05,0.0000000000000000e+00
1.3661550460445354e+05,0.0000000000000000e+00
1.3661552396894881e+05,0.0000000000000000e+00
1.3661554606174206e+05,0.0000000000000000e+00
1.3661557003381947e+05,0.0000000000000000e+00
1.3661561989407733e+05,0.0000000000000000e+00
1.3476376853680331e+05,0.0000000000000000e+00
1.3847056693501625e+05,0.0000000000000000e+00
1.3661547690357894e+05,0.0000000000000000e+00
1.3847046457769375e+05,0.0000000000000000e+00
1.4966143488660321e+05,0.0000000000000000e+00
1.4966143216938243e+05,0.0000000000000000e+00
1.4966142775685451e+05,0.0000000000000000e+00
1.4966142181859244e+05,0.0000000000000000e+00
1.4966141458279701e+05,0.0000000000000000e+00
1.4966140632753956e+05,0.0000000000000000e+00
1.4966139737006088e+05,0.0000000000000000e+00
1.4966137873913042e+05,0.0000000000000000e+00
1.4966138805459565e+05,0.0000000000000000e+00
1.4966134393981006e+05,0.0000000000000000e+00
1.4966136978165404e+05,0.0000000000000000e+00
1.4966134835233714e+05,0.0000000000000000e+00
1.4966135429060250e+05,0.0000000000000000e+00
1.4966136152639517e+05,0.0000000000000000e+00
1.4032850353625021e+05,0.0000000000000000e+00
1.4032869208374500e+05,0.0000000000000000e+00
1.4032867773142116e+05,0.0000000000000000e+00
1.4032868661392524e+05,0.0000000000000000e+00
1.4032850900607047e+05,0.0000000000000000e+00
1.4032851788857460e+05,0.0000000000000000e+00
1.4032866577758180e+05,0.0000000000000000e+00
1.4032852984241367e+05,0.0000000000000000e+00
1.4032854440821003e+05,0.0000000000000000e+00
1.4032865121178611e+05,0.0000000000000000e+00
1.4032863459378926e+05,0.0000000000000000e+00
1.4032859780999870e+05,0.0000000000000000e+00
1.4032856102620615e+05,0.0000000000000000e+00
1.4966134122258867e+05,0.0000000000000000e+00
1.4032861656221142e+05,0.0000000000000000e+00
1.4032857905778332e+05,0.0000000000000000e+00
1.4218951599871091e+05,0.0000000000000000e+00
1.4218952074755629e+05,0.0000000000000000e+00
1.4218952845925951e+05,0.0000000000000000e+00
1.4218967969382342e+05,0.0000000000000000e+00
1.4218958156577661e+05,0.0000000000000000e+00
1.4218956591093613e+05,0.0000000000000000e+00
1.4218955148335113e+05,0.0000000000000000e+00
1.4218966723327470e+05,0.0000000000000000e+00
1.4218959784626757e+05,0.0000000000000000e+00
1.4218964420918375e+05,0.0000000000000000e+00
1.4218962978160015e+05,0.0000000000000000e+00
1.4218961412675923e+05,0.0000000000000000e+00
1.4405340312278006e+05,0.0000000000000000e+00
1.4405341394850286e+05,0.0000000000000000e+00
1.4405354534106972e+05,0.0000000000000000e+00
1.4405342296508874e+05,0.0000000000000000e+00
1.4405354121527553e+05,0.0000000000000000e+00
1.4405343395183064e+05,0.0000000000000000e+00
1.4405344648651354e+05,0.0000000000000000e+00
1.4405346008743707e+05,0.0000000000000000e+00
1.4405353451534754e+05,0.0000000000000000e+00
1.4405347423192445e+05,0.0000000000000000e+00
1.4405352549876127e+05,0.0000000000000000e+00
1.4405350197733715e+05,0.0000000000000000e+00
1.4405351451202069e+05,0.0000000000000000e+00
1.4218965685506625e+05,0.0000000000000000e+00
1.4405348837641336e+05,0.0000000000000000e+00
1.4218953883746814e+05,0.0000000000000000e+00
1.4218967494497928e+05,0.0000000000000000e+00
1.4592019294353225e+05,0.0000000000000000e+00
1.4592018935650148e+05,0.0000000000000000e+00
1.4592006929670539e+05,0.0000000000000000e+00
1.4592007288373713e+05,0.0000000000000000e+00
1.4592018353147715e+05,0.0000000000000000e+00
1.4592007870876076e+05,0.0000000000000000e+00
1.4592010699782081e+05,0.0000000000000000e+00
1.4592009609996859e+05,0.0000000000000000e+00
1.4778941587561977e+05,0.0000000000000000e+00
1.4778941899647246e+05,0.0000000000000000e+00
1.4778942406446295e+05,0.0000000000000000e+00
1.4778943088482943e+05,0.0000000000000000e+00
1.4778952345304610e+05,0.0000000000000000e+00
1.4778943919547278e+05,0.0000000000000000e+00
1.4778952033219254e+05,0.0000000000000000e+00
1.4778944867701799e+05,0.0000000000000000e+00
1.4778946966433202e+05,0.0000000000000000e+00
1.4778951526420092e+05,0.0000000000000000e+00
1.4778949065164686e+05,0.0000000000000000e+00
1.4778950013319097e+05,0.0000000000000000e+00
1.4778950844383452e+05,0.0000000000000000e+00
1.4778948036357309e+05,0.0000000000000000e+00
1.4778945896509182e+05,0.0000000000000000e+00
1.4592008654792447e+05,0.0000000000000000e+00
1.4592017569231600e+05,0.0000000000000000e+00
1.4592011882267750e+05,0.0000000000000000e+00
1.4592016614026902e+05,0.0000000000000000e+00
1.4592015524241843e+05,0.0000000000000000e+00
1.4592013112011913e+05,0.0000000000000000e+00
1.4592014341755971e+05,0.0000000000000000e+00
1.4405340724857565e+05,0.0000000000000000e+00
1.5153574074986181e+05,0.0000000000000000e+00
1.5153574311737667e+05,0.0000000000000000e+00
1.5153582235932109e+05,0.0000000000000000e+00
1.5153574696201234e+05,0.0000000000000000e+00
1.5153581999180623e+05,0.0000000000000000e+00
1.5153581097316189e+05,0.0000000000000000e+00
1.5153581614717146e+05,0.0000000000000000e+00
1.5153580466861391e+05,0.0000000000000000e+00
1.5153575213602037e+05,0.0000000000000000e+00
1.5153579747580792e+05,0.0000000000000000e+00
1.5153575844056791e+05,0.0000000000000000e+00
1.5153578155459338e+05,0.0000000000000000e+00
1.5153576563337655e+05,0.0000000000000000e+00
1.5153577343802681e+05,0.0000000000000000e+00
1.5153578967115772e+05,0.0000000000000000e+00
1.6094103065301426e+05,0.0000000000000000e+00
1.6094102945086229e+05,0.0000000000000000e+00
1.6094102749867146e+05,0.0000000000000000e+00
1.6094102487146528e+05,0.0000000000000000e+00
1.6094098921416941e+05,0.0000000000000000e+00
1.6094099041632286e+05,0.0000000000000000e+00
1.6094099236851381e+05,0.0000000000000000e+00
1.6094101801791051e+05,0.0000000000000000e+00
1.6094102167020255e+05,0.0000000000000000e+00
1.6094099499572112e+05,0.0000000000000000e+00
1.6094099819698266e+05,0.0000000000000000e+00
1.6094101405494160e+05,0.0000000000000000e+00
1.6094100184927497e+05,0.0000000000000000e+00
1.6094100581224234e+05,0.0000000000000000e+00
1.6094100993359394e+05,0.0000000000000000e+00
1.6471642875729231e+05,0.0000000000000000e+00
1.6282791376908639e+05,0.0000000000000000e+00
1.6282791271694328e+05,0.0000000000000000e+00
1.6282791100835448e+05,0.0000000000000000e+00
1.6282790590718752e+05,0.0000000000000000e+00
1.6282790271064153e+05,0.0000000000000000e+00
1.6282789924218852e+05,0.0000000000000000e+00
1.6282789563511743e+05,0.0000000000000000e+00
1.6282789202804660e+05,0.0000000000000000e+00
1.6282788855959298e+05,0.0000000000000000e+00
1.6282787750114672e+05,0.0000000000000000e+00
1.6282788536304850e+05,0.0000000000000000e+00
1.6282787855329053e+05,0.0000000000000000e+00
1.6282788256125432e+05,0.0000000000000000e+00
1.6282788026188186e+05,0.0000000000000000e+00
1.6471642967885014e+05,0.0000000000000000e+00
1.6471643117537949e+05,0.0000000000000000e+00
1.6471643564341948e+05,0.0000000000000000e+00
1.6471643844322616e+05,0.0000000000000000e+00
1.6471646052386399e+05,0.0000000000000000e+00
1.6471645960230575e+05,0.0000000000000000e+00
1.6471644148119475e+05,0.0000000000000000e+00
1.6471645810577623e+05,0.0000000000000000e+00
1.6471645609178915e+05,0.0000000000000000e+00
1.6471644464057806e+05,0.0000000000000000e+00
1.6471644779995957e+05,0.0000000000000000e+00
1.6471645083792767e+05,0.0000000000000000e+00
1.6471645363773761e+05,0.0000000000000000e+00
1.6282790870898167e+05,0.0000000000000000e+00
1.6660651631065801e+05,0.0000000000000000e+00
1.6660651711845855e+05,0.0000000000000000e+00
1.6660651843025419e+05,0.0000000000000000e+00
1.6660652019563716e+05,0.0000000000000000e+00
1.6660654415596288e+05,0.0000000000000000e+00
1.6660654334816150e+05,0.0000000000000000e+00
1.6660652234675971e+05,0.0000000000000000e+00
1.6660652480095989e+05,0.0000000000000000e+00
1.6660652746392193e+05,0.0000000000000000e+00
1.6660654203636415e+05,0.0000000000000000e+00
1.6660653023330972e+05,0.0000000000000000e+00
1.6660653300269725e+05,0.0000000000000000e+00
1.6660653811985854e+05,0.0000000000000000e+00
1.6660653566566197e+05,0.0000000000000000e+00
1.6849803535189314e+05,0.0000000000000000e+00
1.6849803464326018e+05,0.0000000000000000e+00
1.6849803349250095e+05,0.0000000000000000e+00
1.6849801092491485e+05,0.0000000000000000e+00
1.6849803194383901e+05,0.0000000000000000e+00
1.6849801163354970e+05,0.0000000000000000e+00
1.6849803005679013e+05,0.0000000000000000e+00
1.6849801278430986e+05,0.0000000000000000e+00
1.6849801433297130e+05,0.0000000000000000e+00
1.6849802790387173e+05,0.0000000000000000e+00
1.6849802556781864e+05,0.0000000000000000e+00
1.6849802313840337e+05,0.0000000000000000e+00
1.6849802070899043e+05,0.0000000000000000e+00
1.6849801622001990e+05,0.0000000000000000e+00
1.6849801837293772e+05,0.0000000000000000e+00
1.6660654027098135e+05,0.0000000000000000e+00
2.0262405621592700e+05,0.0000000000000000e+00
2.0262405629279561e+05,0.0000000000000000e+00
2.0262405641762330e+05,0.0000000000000000e+00
2.0262405658561428e+05,0.0000000000000000e+00
2.0262405886563621e+05,0.0000000000000000e+00
2.0262405878876647e+05,0.0000000000000000e+00
2.0262405866393773e+05,0.0000000000000000e+00
2.0262405849594859e+05,0.0000000000000000e+00
2.0262405679031124e+05,0.0000000000000000e+00
2.0262405829125078e+05,0.0000000000000000e+00
2.0262405702384867e+05,0.0000000000000000e+00
2.0262405727725010e+05,0.0000000000000000e+00
2.0262405805771449e+05,0.0000000000000000e+00
2.0262405780431061e+05,0.0000000000000000e+00
1.6471643318936881e+05,0.0000000000000000e+00
1.9883860047657348e+05,0.0000000000000000e+00
1.9883860057368825e+05,0.0000000000000000e+00
1.9883860073139329e+05,0.0000000000000000e+00
1.9883860094362820e+05,0.0000000000000000e+00
1.9883860120223765e+05,0.0000000000000000e+00
1.9883860149728289e+05,0.0000000000000000e+00
1.9883860181742357e+05,0.0000000000000000e+00
1.9883860382414967e+05,0.0000000000000000e+00
1.9883860372703575e+05,0.0000000000000000e+00
1.9883860356933071e+05,0.0000000000000000e+00
1.9883860335709559e+05,0.0000000000000000e+00
1.9883860309848687e+05,0.0000000000000000e+00
1.9883860280344213e+05,0.0000000000000000e+00
1.9883860248329776e+05,0.0000000000000000e+00
2.0073198367169435e+05,0.0000000000000000e+00
2.0073198358532973e+05,0.0000000000000000e+00
2.0073198344508096e+05,0.0000000000000000e+00
2.0073198325633752e+05,0.0000000000000000e+00
2.0073198302635239e+05,0.0000000000000000e+00
2.0073198276396512e+05,0.0000000000000000e+00
2.0073198069465460e+05,0.0000000000000000e+00
2.0073198078101841e+05,0.0000000000000000e+00
2.0073198092126794e+05,0.0000000000000000e+00
2.0073198247925859e+05,0.0000000000000000e+00
2.0073198111001065e+05,0.0000000000000000e+00
2.0073198133999537e+05,0.0000000000000000e+00
2.0073198160238206e+05,0.0000000000000000e+00
2.0073198188708743e+05,0.0000000000000000e+00
2.0073198218317557e+05,0.0000000000000000e+00
2.0262405754078264e+05,0.0000000000000000e+00
1.9883860215036475e+05,0.0000000000000000e+00
1.7039080228929469e+05,0.0000000000000000e+00
1.7039080166716871e+05,0.0000000000000000e+00
1.7039080065689355e+05,0.0000000000000000e+00
1.7039079929729010e+05,0.0000000000000000e+00
1.7039079764060958e+05,0.0000000000000000e+00
1.7039079575051574e+05,0.0000000000000000e+00
1.7039079369964532e+05,0.0000000000000000e+00
1.7039079156681008e+05,0.0000000000000000e+00
1.7039078084433018e+05,0.0000000000000000e+00
1.7039078943397754e+05,0.0000000000000000e+00
1.7039078146645403e+05,0.0000000000000000e+00
1.7039078247673000e+05,0.0000000000000000e+00
1.7039078549301418e+05,0.0000000000000000e+00
1.7039078383633328e+05,0.0000000000000000e+00
1.7228469183910891e+05,0.0000000000000000e+00
1.7228469238571345e+05,0.0000000000000000e+00
1.7228469327334900e+05,0.0000000000000000e+00
1.7228470313389422e+05,0.0000000000000000e+00
1.7228470659645717e+05,0.0000000000000000e+00
1.7228471068082910e+05,0.0000000000000000e+00
1.7228470805203138e+05,0.0000000000000000e+00
1.7228471013422511e+05,0.0000000000000000e+00
1.7228470924658902e+05,0.0000000000000000e+00
1.7039078738310465e+05,0.0000000000000000e+00
1.7228470493580660e+05,0.0000000000000000e+00
1.7228470125996904e+05,0.0000000000000000e+00
1.7228469938604371e+05,0.0000000000000000e+00
1.7228469758413167e+05,0.0000000000000000e+00
1.7228469592348053e+05,0.0000000000000000e+00
1.7228469446790751e+05,0.0000000000000000e+00
1.7607540261967306e+05,0.0000000000000000e+00
1.7607540150989071e+05,0.0000000000000000e+00
1.7607540219672446e+05,0.0000000000000000e+00
1.7607540058556944e+05,0.0000000000000000e+00
1.7607539945927990e+05,0.0000000000000000e+00
1.7607539817430745e+05,0.0000000000000000e+00
1.7607539678002615e+05,0.0000000000000000e+00
1.7607538846333069e+05,0.0000000000000000e+00
1.7607538804037924e+05,0.0000000000000000e+00
1.7607539007448382e+05,0.0000000000000000e+00
1.7607538915016258e+05,0.0000000000000000e+00
1.7607539533002564e+05,0.0000000000000000e+00
1.7607539388002519e+05,0.0000000000000000e+00
1.7607539120077377e+05,0.0000000000000000e+00
1.7607539248574697e+05,0.0000000000000000e+00
1.7417960725119276e+05,0.0000000000000000e+00
1.7417960773182110e+05,0.0000000000000000e+00
1.7417962333806814e+05,0.0000000000000000e+00
1.7417962255757014e+05,0.0000000000000000e+00
1.7417962150719771e+05,0.0000000000000000e+00
1.7417961876710376e+05,0.0000000000000000e+00
1.7417961718268436e+05,0.0000000000000000e+00
1.7417962022731209e+05,0.0000000000000000e+00
1.7417960851231660e+05,0.0000000000000000e+00
1.7417960956269191e+05,0.0000000000000000e+00
1.7417961553494562e+05,0.0000000000000000e+00
1.7417961084257692e+05,0.0000000000000000e+00
1.7417961230278641e+05,0.0000000000000000e+00
1.7417961388720354e+05,0.0000000000000000e+00
1.7417962381869671e+05,0.0000000000000000e+00
1.9504859796668796e+05,0.0000000000000000e+00
1.9504859784359066e+05,0.0000000000000000e+00
1.9504859764369149e+05,0.0000000000000000e+00
1.9504859737467198e+05,0.0000000000000000e+00
1.9504859704687237e+05,0.0000000000000000e+00
1.9504859667288911e+05,0.0000000000000000e+00
1.9504859626709248e+05,0.0000000000000000e+00
1.9504859584507899e+05,0.0000000000000000e+00
1.9504859542306469e+05,0.0000000000000000e+00
1.9504859501726759e+05,0.0000000000000000e+00
1.9504859464328332e+05,0.0000000000000000e+00
1.9504859431548355e+05,0.0000000000000000e+00
1.9504859404646463e+05,0.0000000000000000e+00
1.9504859384656500e+05,0.0000000000000000e+00
1.9504859372346898e+05,0.0000000000000000e+00
1.7797189283085006e+05,0.0000000000000000e+00
1.7797189320333954e+05,0.0000000000000000e+00
1.7797189380822715e+05,0.0000000000000000e+00
1.7797189462226955e+05,0.0000000000000000e+00
1.7797189561418357e+05,0.0000000000000000e+00
1.7797189674584955e+05,0.0000000000000000e+00
1.7797189797377790e+05,0.0000000000000000e+00
1.7797190567071200e+05,0.0000000000000000e+00
1.7797189925078195e+05,0.0000000000000000e+00
1.7797190529822448e+05,0.0000000000000000e+00
1.7797190469333716e+05,0.0000000000000000e+00
1.7797190387929420e+05,0.0000000000000000e+00
1.7797190288738071e+05,0.0000000000000000e+00
1.7797190052778582e+05,0.0000000000000000e+00
1.7797190175571438e+05,0.0000000000000000e+00
1.7986897795803566e+05,0.0000000000000000e+00
1.7986897828634473e+05,0.0000000000000000e+00
1.7986897881948916e+05,0.0000000000000000e+00
1.7986897953697937e+05,0.0000000000000000e+00
1.7986898041124517e+05,0.0000000000000000e+00
1.7986898140868856e+05,0.0000000000000000e+00
1.7986898249097742e+05,0.0000000000000000e+00
1.7986898361651946e+05,0.0000000000000000e+00
1.7986898894669290e+05,0.0000000000000000e+00
1.7986898841355019e+05,0.0000000000000000e+00
1.7986898769605876e+05,0.0000000000000000e+00
1.7986898682179311e+05,0.0000000000000000e+00
1.7986898474206260e+05,0.0000000000000000e+00
1.7986898582434980e+05,0.0000000000000000e+00
1.7986898927500192e+05,0.0000000000000000e+00
1.8366430340401133e+05,0.0000000000000000e+00
1.8366430365967299e+05,0.0000000000000000e+00
1.8366430407484423e+05,0.0000000000000000e+00
1.8366430463357089e+05,0.0000000000000000e+00
1.8366431221678690e+05,0.0000000000000000e+00
1.8366431196112497e+05,0.0000000000000000e+00
1.8366431154595429e+05,0.0000000000000000e+00
1.8366430531438216e+05,0.0000000000000000e+00
1.8366431098722731e+05,0.0000000000000000e+00
1.8366430609111246e+05,0.0000000000000000e+00
1.8366431030641776e+05,0.0000000000000000e+00
1.8366430693391513e+05,0.0000000000000000e+00
1.8366430952968588e+05,0.0000000000000000e+00
1.8366430781039884e+05,0.0000000000000000e+00
1.8366430868688400e+05,0.0000000000000000e+00
1.8176649751580914e+05,0.0000000000000000e+00
1.8176649827569397e+05,0.0000000000000000e+00
1.8176649890859216e+05,0.0000000000000000e+00
1.8176649967978051e+05,0.0000000000000000e+00
1.8176650055962300e+05,0.0000000000000000e+00
1.8176649780540910e+05,0.0000000000000000e+00
1.8176650151430737e+05,0.0000000000000000e+00
1.8176650250714622e+05,0.0000000000000000e+00
1.8176650610570220e+05,0.0000000000000000e+00
1.8176650533451361e+05,0.0000000000000000e+00
1.8176650349998614e+05,0.0000000000000000e+00
1.8176650445467085e+05,0.0000000000000000e+00
1.8176650673860009e+05,0.0000000000000000e+00
1.8176650720888525e+05,0.0000000000000000e+00
1.8176650749848603e+05,0.0000000000000000e+00
1.9315230154540634e+05,0.0000000000000000e+00
1.9315230140664623e+05,0.0000000000000000e+00
1.9315230118131160e+05,0.0000000000000000e+00
1.9315230087806116e+05,0.0000000000000000e+00
1.9315230050855168e+05,0.0000000000000000e+00
1.9315230008698013e+05,0.0000000000000000e+00
1.9315229962954833e+05,0.0000000000000000e+00
1.9315229915383516e+05,0.0000000000000000e+00
1.9315229867812246e+05,0.0000000000000000e+00
1.9315229822069191e+05,0.0000000000000000e+00
1.9315229779912045e+05,0.0000000000000000e+00
1.9315229742960967e+05,0.0000000000000000e+00
1.9315229712636062e+05,0.0000000000000000e+00
1.9315229690102799e+05,0.0000000000000000e+00
1.8556224537627961e+05,0.0000000000000000e+00
1.8556224560216081e+05,0.0000000000000000e+00
1.8556224596897268e+05,0.0000000000000000e+00
1.8556224646261713e+05,0.0000000000000000e+00
1.8556224706412543e+05,0.0000000000000000e+00
1.8556224775038124e+05,0.0000000000000000e+00
1.8556224849501307e+05,0.0000000000000000e+00
1.8556224926940334e+05,0.0000000000000000e+00
1.8556225004379320e+05,0.0000000000000000e+00
1.8556225078842419e+05,0.0000000000000000e+00
1.8556225147468035e+05,0.0000000000000000e+00
1.8556225207618868e+05,0.0000000000000000e+00
1.8556225256983409e+05,0.0000000000000000e+00
1.8556225293664436e+05,0.0000000000000000e+00
1.8556225316252670e+05,0.0000000000000000e+00
1.8746017108813254e+05,0.0000000000000000e+00
1.8746017128786418e+05,0.0000000000000000e+00
1.8746017161221374e+05,0.0000000000000000e+00
1.8746017204870904e+05,0.0000000000000000e+00
1.8746017258058273e+05,0.0000000000000000e+00
1.8746017318739285e+05,0.0000000000000000e+00
1.8746017797298889e+05,0.0000000000000000e+00
1.8746017744891040e+05,0.0000000000000000e+00
1.8746017701241342e+05,0.0000000000000000e+00
1.8746017384581963e+05,0.0000000000000000e+00
1.8746017648054147e+05,0.0000000000000000e+00
1.8746017453056053e+05,0.0000000000000000e+00
1.8746017587373056e+05,0.0000000000000000e+00
1.8746017521530329e+05,0.0000000000000000e+00
1.9315229676226547e+05,0.0000000000000000e+00
1.8746017777325815e+05,0.0000000000000000e+00
1.9125535954878738e+05,0.0000000000000000e+00
1.9125535913802954e+05,0.0000000000000000e+00
1.9125535879591273e+05,0.0000000000000000e+00
1.9125535837904472e+05,0.0000000000000000e+00
1.9125535939224347e+05,0.0000000000000000e+00
1.9125535790344153e+05,0.0000000000000000e+00
1.9125535738738347e+05,0.0000000000000000e+00
1.9125535685069935e+05,0.0000000000000000e+00
1.9125535490548576e+05,0.0000000000000000e+00
1.9125535532235412e+05,0.0000000000000000e+00
1.9125535456337032e+05,0.0000000000000000e+00
1.9125535430915694e+05,0.0000000000000000e+00
1.9125535631401598e+05,0.0000000000000000e+00
1.9125535579795670e+05,0.0000000000000000e+00
1.9125535415261038e+05,0.0000000000000000e+00
1.8935793223811412e+05,0.0000000000000000e+00
1.8935793177433213e+05,0.0000000000000000e+00
1.8935793138805329e+05,0.0000000000000000e+00
1.8935793206136351e+05,0.0000000000000000e+00
1.8935793091737106e+05,0.0000000000000000e+00
1.8935793038037428e+05,0.0000000000000000e+00
1.8935792979769828e+05,0.0000000000000000e+00
1.8935792919173572e+05,0.0000000000000000e+00
1.8935792858577400e+05,0.0000000000000000e+00
1.8935792800309797e+05,0.0000000000000000e+00
1.8935792614535589e+05,0.0000000000000000e+00
1.8935792632210866e+05,0.0000000000000000e+00
1.8935792660914076e+05,0.0000000000000000e+00
1.8935792746610136e+05,0.0000000000000000e+00
1.8935792699541934e+05,0.0000000000000000e+00
1.9694408293137458e+05,0.0000000000000000e+00
1.9694408304066680e+05,0.0000000000000000e+00
1.9694408321814661e+05,0.0000000000000000e+00
1.9694408345699374e+05,0.0000000000000000e+00
1.9694408374802995e+05,0.0000000000000000e+00
1.9694408408007174e+05,0.0000000000000000e+00
1.9694408444035854e+05,0.0000000000000000e+00
1.9694408669871071e+05,0.0000000000000000e+00
1.9694408658941905e+05,0.0000000000000000e+00
1.9694408641193932e+05,0.0000000000000000e+00
1.9694408617309091e+05,0.0000000000000000e+00
1.9694408588205412e+05,0.0000000000000000e+00
1.9694408481504244e+05,0.0000000000000000e+00
1.9694408555001271e+05,0.0000000000000000e+00
1.9694408518972760e+05,0.0000000000000000e+00
2.0640361750523068e+05,0.0000000000000000e+00
2.0640361740609622e+05,0.0000000000000000e+00
2.0640361727268601e+05,0.0000000000000000e+00
2.0640361711012363e+05,0.0000000000000000e+00
2.0640361630484642e+05,0.0000000000000000e+00
2.0640361672341594e+05,0.0000000000000000e+00
2.0640361651413119e+05,0.0000000000000000e+00
2.0640361692465784e+05,0.0000000000000000e+00
2.0451466037557650e+05,0.0000000000000000e+00
2.0451466030710272e+05,0.0000000000000000e+00
2.0451466019590726e+05,0.0000000000000000e+00
2.0451466004626456e+05,0.0000000000000000e+00
2.0451465986392318e+05,0.0000000000000000e+00
2.0451465965589182e+05,0.0000000000000000e+00
2.0451465943016415e+05,0.0000000000000000e+00
2.0451465919541594e+05,0.0000000000000000e+00
2.0451465896066686e+05,0.0000000000000000e+00
2.0451465873493889e+05,0.0000000000000000e+00
2.0451465852690770e+05,0.0000000000000000e+00
2.0451465834456589e+05,0.0000000000000000e+00
2.0451465819492209e+05,0.0000000000000000e+00
2.0451465808372700e+05,0.0000000000000000e+00
2.0451465801525320e+05,0.0000000000000000e+00
2.0640361756627538e+05,0.0000000000000000e+00
2.0640361546198706e+05,0.0000000000000000e+00
2.0640361552303343e+05,0.0000000000000000e+00
2.0640361562216587e+05,0.0000000000000000e+00
2.0640361591813972e+05,0.0000000000000000e+00
2.0640361610360580e+05,0.0000000000000000e+00
2.0829075824759426e+05,0.0000000000000000e+00
2.0829075819312382e+05,0.0000000000000000e+00
2.0829075798563159e+05,0.0000000000000000e+00
2.0829075810466887e+05,0.0000000000000000e+00
2.0829075784058357e+05,0.0000000000000000e+00
2.0829075767509791e+05,0.0000000000000000e+00
2.0829075749553667e+05,0.0000000000000000e+00
2.0829075730879870e+05,0.0000000000000000e+00
2.0829075712206139e+05,0.0000000000000000e+00
2.0829075694249963e+05,0.0000000000000000e+00
2.0829075677701508e+05,0.0000000000000000e+00
2.0829075663196744e+05,0.0000000000000000e+00
2.0829075651292817e+05,0.0000000000000000e+00
2.0829075637000549e+05,0.0000000000000000e+00
2.0829075642447537e+05,0.0000000000000000e+00
2.1205889384724831e+05,0.0000000000000000e+00
2.1205889380377569e+05,0.0000000000000000e+00
2.1205889373317684e+05,0.0000000000000000e+00
2.1205889352239948e+05,0.0000000000000000e+00
2.1205889363816910e+05,0.0000000000000000e+00
2.1205889339032082e+05,0.0000000000000000e+00
2.1205889324700614e+05,0.0000000000000000e+00
2.1205889309796464e+05,0.0000000000000000e+00
2.1205889294892197e+05,0.0000000000000000e+00
2.1205889234867992e+05,0.0000000000000000e+00
2.1205889239215385e+05,0.0000000000000000e+00
2.1205889267353006e+05,0.0000000000000000e+00
2.1205889255776012e+05,0.0000000000000000e+00
2.1205889280560813e+05,0.0000000000000000e+00
2.1205889246275375e+05,0.0000000000000000e+00
2.1017590704780715e+05,0.0000000000000000e+00
2.1017590717543874e+05,0.0000000000000000e+00
2.1017590728174095e+05,0.0000000000000000e+00
2.1017590741127089e+05,0.0000000000000000e+00
2.1017590755905135e+05,0.0000000000000000e+00
2.1017590771940124e+05,0.0000000000000000e+00
2.1017590788616077e+05,0.0000000000000000e+00
2.1017590805291987e+05,0.0000000000000000e+00
2.1017590821327001e+05,0.0000000000000000e+00
2.1017590836104928e+05,0.0000000000000000e+00
2.1017590849057972e+05,0.0000000000000000e+00
2.1017590859688283e+05,0.0000000000000000e+00
2.1017590872451427e+05,0.0000000000000000e+00
2.1017590867587199e+05,0.0000000000000000e+00
2.1017590709644806e+05,0.0000000000000000e+00
2.0640361575557891e+05,0.0000000000000000e+00
2.1393953572089833e+05,0.0000000000000000e+00
2.1393953575978518e+05,0.0000000000000000e+00
2.1393953582293607e+05,0.0000000000000000e+00
2.1393953706137405e+05,0.0000000000000000e+00
2.1393953702248607e+05,0.0000000000000000e+00
2.1393953590792048e+05,0.0000000000000000e+00
2.1393953695933617e+05,0.0000000000000000e+00
2.1393953687434911e+05,0.0000000000000000e+00
2.1393953677079562e+05,0.0000000000000000e+00
2.1393953665264958e+05,0.0000000000000000e+00
2.1393953601147659e+05,0.0000000000000000e+00
2.1393953652445434e+05,0.0000000000000000e+00
2.1393953612962167e+05,0.0000000000000000e+00
2.1393953639113560e+05,0.0000000000000000e+00
2.1393953625781694e+05,0.0000000000000000e+00
2.1581766045802229e+05,0.0000000000000000e+00
2.1581766042320730e+05,0.0000000000000000e+00
2.1581766036667264e+05,0.0000000000000000e+00
2.1581766029058880e+05,0.0000000000000000e+00
2.1581766019788114e+05,0.0000000000000000e+00
2.1581766009211080e+05,0.0000000000000000e+00
2.1581765997734395e+05,0.0000000000000000e+00
2.1581765973863506e+05,0.0000000000000000e+00
2.1581765985798871e+05,0.0000000000000000e+00
2.1581765962386745e+05,0.0000000000000000e+00
2.1581765951809706e+05,0.0000000000000000e+00
2.1581765942538867e+05,0.0000000000000000e+00
2.1581765934930459e+05,0.0000000000000000e+00
2.1581765929277017e+05,0.0000000000000000e+00
2.1581765925795541e+05,0.0000000000000000e+00
3.7071713191379962e+05,0.0000000000000000e+00
3.7071713191377616e+05,0.0000000000000000e+00
3.7071713191373745e+05,0.0000000000000000e+00
3.7071713191368559e+05,0.0000000000000000e+00
3.7071713191362144e+05,0.0000000000000000e+00
3.7071713191355084e+05,0.0000000000000000e+00
3.7071713191347249e+05,0.0000000000000000e+00
3.7071713191338815e+05,0.0000000000000000e+00
3.7071713191330939e+05,0.0000000000000000e+00
3.7071713191323035e+05,0.0000000000000000e+00
3.7071713191315642e+05,0.0000000000000000e+00
3.7071713191297965e+05,0.0000000000000000e+00
3.7071713191300392e+05,0.0000000000000000e+00
3.7071713191304135e+05,0.0000000000000000e+00
3.7071713191309315e+05,0.0000000000000000e+00
3.7068572874916159e+05,0.0000000000000000e+00
3.7068572874913801e+05,0.0000000000000000e+00
3.7068572874909802e+05,0.0000000000000000e+00
3.7068572874904593e+05,0.0000000000000000e+00
3.7068572874898330e+05,0.0000000000000000e+00
3.7068572874891065e+05,0.0000000000000000e+00
3.7068572874833958e+05,0.0000000000000000e+00
3.7068572874836478e+05,0.0000000000000000e+00
3.7068572874840186e+05,0.0000000000000000e+00
3.7068572874845326e+05,0.0000000000000000e+00
3.7068572874883417e+05,0.0000000000000000e+00
3.7068572874851717e+05,0.0000000000000000e+00
3.7068572874875180e+05,0.0000000000000000e+00
3.7068572874859063e+05,0.0000000000000000e+00
3.7068572874866950e+05,0.0000000000000000e+00
3.7063339473868371e+05,0.0000000000000000e+00
3.7063339473860519e+05,0.0000000000000000e+00
3.7063339473853225e+05,0.0000000000000000e+00
3.7063339473846700e+05,0.0000000000000000e+00
3.7063339473841834e+05,0.0000000000000000e+00
3.7063339473835431e+05,0.0000000000000000e+00
3.7063339473837806e+05,0.0000000000000000e+00
3.7056013677957136e+05,0.0000000000000000e+00
3.7056013677954877e+05,0.0000000000000000e+00
3.7056013677945500e+05,0.0000000000000000e+00
3.7056013677939173e+05,0.0000000000000000e+00
3.7056013677931920e+05,0.0000000000000000e+00
3.7056013677924301e+05,0.0000000000000000e+00
3.7056013677915896e+05,0.0000000000000000e+00
3.7056013677874580e+05,0.0000000000000000e+00
3.7056013677877095e+05,0.0000000000000000e+00
3.7056013677881035e+05,0.0000000000000000e+00
3.7056013677892362e+05,0.0000000000000000e+00
3.7056013677886024e+05,0.0000000000000000e+00
3.7056013677899714e+05,0.0000000000000000e+00
3.7056013677907875e+05,0.0000000000000000e+00
3.7063339473876555e+05,0.0000000000000000e+00
3.7063339473884762e+05,0.0000000000000000e+00
3.7063339473892626e+05,0.0000000000000000e+00
3.7063339473899873e+05,0.0000000000000000e+00
3.7063339473906189e+05,0.0000000000000000e+00
3.7063339473911515e+05,0.0000000000000000e+00
3.7063339473915379e+05,0.0000000000000000e+00
3.7063339473917644e+05,0.0000000000000000e+00
3.7056013677950774e+05,0.0000000000000000e+00
3.7046596452173492e+05,0.0000000000000000e+00
3.7046596452175977e+05,0.0000000000000000e+00
3.7046596452179656e+05,0.0000000000000000e+00
3.7046596452184953e+05,0.0000000000000000e+00
3.7046596452191193e+05,0.0000000000000000e+00
3.7046596452198661e+05,0.0000000000000000e+00
3.7046596452206338e+05,0.0000000000000000e+00
3.7046596452214662e+05,0.0000000000000000e+00
3.7046596452256379e+05,0.0000000000000000e+00
3.7046596452254005e+05,0.0000000000000000e+00
3.7046596452249825e+05,0.0000000000000000e+00
3.7046596452244703e+05,0.0000000000000000e+00
3.7046596452222858e+05,0.0000000000000000e+00
3.7046596452238143e+05,0.0000000000000000e+00
3.7046596452230873e+05,0.0000000000000000e+00
2.1769308482407502e+05,0.0000000000000000e+00
2.1769308479288159e+05,0.0000000000000000e+00
2.1769308474222486e+05,0.0000000000000000e+00
2.1769308467405420e+05,0.0000000000000000e+00
2.1769308459098710e+05,0.0000000000000000e+00
2.1769308374881023e+05,0.0000000000000000e+00
2.1769308378000490e+05,0.0000000000000000e+00
2.1769308383065954e+05,0.0000000000000000e+00
2.1769308449621598e+05,0.0000000000000000e+00
2.1769308439338495e+05,0.0000000000000000e+00
2.1769308428644299e+05,0.0000000000000000e+00
2.1769308389883125e+05,0.0000000000000000e+00
2.1769308417950108e+05,0.0000000000000000e+00
2.1769308407666924e+05,0.0000000000000000e+00
2.1769308398189823e+05,0.0000000000000000e+00
2.1956562872813217e+05,0.0000000000000000e+00
2.1956562875610561e+05,0.0000000000000000e+00
2.1956562880153171e+05,0.0000000000000000e+00
2.1956562893715457e+05,0.0000000000000000e+00
2.1956562902214090e+05,0.0000000000000000e+00
2.1956562911435572e+05,0.0000000000000000e+00
2.1956562921025656e+05,0.0000000000000000e+00
2.1956562930615811e+05,0.0000000000000000e+00
2.1956562939837293e+05,0.0000000000000000e+00
2.1956562948335859e+05,0.0000000000000000e+00
2.1956562955785048e+05,0.0000000000000000e+00
2.1956562961898395e+05,0.0000000000000000e+00
2.1956562966440956e+05,0.0000000000000000e+00
2.1956562969238285e+05,0.0000000000000000e+00
2.1956562886266463e+05,0.0000000000000000e+00
2.2143511336684387e+05,0.0000000000000000e+00
2.2143511339194889e+05,0.0000000000000000e+00
2.2143511332607214e+05,0.0000000000000000e+00
2.2143511327120441e+05,0.0000000000000000e+00
2.2143511320434770e+05,0.0000000000000000e+00
2.2143511312807212e+05,0.0000000000000000e+00
2.2143511304530725e+05,0.0000000000000000e+00
2.2143511295923672e+05,0.0000000000000000e+00
2.2143511287316328e+05,0.0000000000000000e+00
2.2143511279039987e+05,0.0000000000000000e+00
2.2143511271412336e+05,0.0000000000000000e+00
2.2143511264726732e+05,0.0000000000000000e+00
2.2143511259239985e+05,0.0000000000000000e+00
2.2143511255163065e+05,0.0000000000000000e+00
2.2143511252652208e+05,0.0000000000000000e+00
3.7035089037508058e+05,0.0000000000000000e+00
3.7035089037505520e+05,0.0000000000000000e+00
3.7035089037501934e+05,0.0000000000000000e+00
3.7035089037496503e+05,0.0000000000000000e+00
3.7035089037490211e+05,0.0000000000000000e+00
3.7035089037482801e+05,0.0000000000000000e+00
3.7035089037474821e+05,0.0000000000000000e+00
3.7035089037424914e+05,0.0000000000000000e+00
3.7035089037427283e+05,0.0000000000000000e+00
3.7035089037431311e+05,0.0000000000000000e+00
3.7035089037436509e+05,0.0000000000000000e+00
3.7035089037442947e+05,0.0000000000000000e+00
3.7035089037466340e+05,0.0000000000000000e+00
3.7035089037450281e+05,0.0000000000000000e+00
3.7035089037458308e+05,0.0000000000000000e+00
3.7005809979562229e+05,0.0000000000000000e+00
3.7005809979559568e+05,0.0000000000000000e+00
3.7005809979555733e+05,0.0000000000000000e+00
3.7005809979550540e+05,0.0000000000000000e+00
3.7005809979544143e+05,0.0000000000000000e+00
3.7005809979536419e+05,0.0000000000000000e+00
3.7005809979478037e+05,0.0000000000000000e+00
3.7005809979480400e+05,0.0000000000000000e+00
3.7005809979484434e+05,0.0000000000000000e+00
3.7005809979528456e+05,0.0000000000000000e+00
3.7005809979489964e+05,0.0000000000000000e+00
3.7005809979496460e+05,0.0000000000000000e+00
3.7005809979503701e+05,0.0000000000000000e+00
3.7005809979520191e+05,0.0000000000000000e+00
3.7005809979511698e+05,0.0000000000000000e+00
3.7021492949645955e+05,0.0000000000000000e+00
3.7021492949644011e+05,0.0000000000000000e+00
3.7021492949639942e+05,0.0000000000000000e+00
3.7021492949634453e+05,0.0000000000000000e+00
3.7021492949627957e+05,0.0000000000000000e+00
3.7021492949620698e+05,0.0000000000000000e+00
3.7021492949562427e+05,0.0000000000000000e+00
3.7021492949565017e+05,0.0000000000000000e+00
3.7021492949569016e+05,0.0000000000000000e+00
3.7021492949612456e+05,0.0000000000000000e+00
3.7021492949604010e+05,0.0000000000000000e+00
3.7021492949574278e+05,0.0000000000000000e+00
3.7021492949580669e+05,0.0000000000000000e+00
3.7021492949595919e+05,0.0000000000000000e+00
3.7021492949588120e+05,0.0000000000000000e+00
2.2330135232073005e+05,0.0000000000000000e+00
2.2330135234328371e+05,0.0000000000000000e+00
2.2330135237990500e+05,0.0000000000000000e+00
2.2330135242919155e+05,0.0000000000000000e+00
2.2330135248924646e+05,0.0000000000000000e+00
2.2330135309811452e+05,0.0000000000000000e+00
2.2330135307556254e+05,0.0000000000000000e+00
2.2330135303893927e+05,0.0000000000000000e+00
2.2330135298965394e+05,0.0000000000000000e+00
2.2330135255776206e+05,0.0000000000000000e+00
2.2330135292959993e+05,0.0000000000000000e+00
2.2330135286108265e+05,0.0000000000000000e+00
2.2330135263210814e+05,0.0000000000000000e+00
2.2330135278673953e+05,0.0000000000000000e+00
2.2330135270942652e+05,0.0000000000000000e+00
2.2516416418381577e+05,0.0000000000000000e+00
2.2516416420409083e+05,0.0000000000000000e+00
2.2516416423701544e+05,0.0000000000000000e+00
2.2516416428132402e+05,0.0000000000000000e+00
2.2516416433531605e+05,0.0000000000000000e+00
2.2516416439691198e+05,0.0000000000000000e+00
2.2516416446374959e+05,0.0000000000000000e+00
2.2516416453325769e+05,0.0000000000000000e+00
2.2516416460276672e+05,0.0000000000000000e+00
2.2516416466960390e+05,0.0000000000000000e+00
2.2516416473120303e+05,0.0000000000000000e+00
2.2516416478519340e+05,0.0000000000000000e+00
2.2516416488270182e+05,0.0000000000000000e+00
2.2516416482950276e+05,0.0000000000000000e+00
2.2516416486242699e+05,0.0000000000000000e+00
3.6988042192689684e+05,0.0000000000000000e+00
3.6988042192692234e+05,0.0000000000000000e+00
3.6988042192696163e+05,0.0000000000000000e+00
3.6988042192701524e+05,0.0000000000000000e+00
3.6988042192708107e+05,0.0000000000000000e+00
3.6988042192715558e+05,0.0000000000000000e+00
3.6988042192723654e+05,0.0000000000000000e+00
3.6988042192731966e+05,0.0000000000000000e+00
3.6988042192740471e+05,0.0000000000000000e+00
3.6988042192748550e+05,0.0000000000000000e+00
3.6988042192774237e+05,0.0000000000000000e+00
3.6988042192771973e+05,0.0000000000000000e+00
3.6988042192756064e+05,0.0000000000000000e+00
3.6988042192767881e+05,0.0000000000000000e+00
3.6988042192762560e+05,0.0000000000000000e+00
3.6946261801941093e+05,0.0000000000000000e+00
3.6946261801938736e+05,0.0000000000000000e+00
3.6946261801934632e+05,0.0000000000000000e+00
3.6946261801928980e+05,0.0000000000000000e+00
3.6946261801922444e+05,0.0000000000000000e+00
3.6946261801855173e+05,0.0000000000000000e+00
3.6946261801857600e+05,0.0000000000000000e+00
3.6946261801861878e+05,0.0000000000000000e+00
3.6946261801867012e+05,0.0000000000000000e+00
3.6946261801914871e+05,0.0000000000000000e+00
3.6946261801906617e+05,0.0000000000000000e+00
3.6946261801873817e+05,0.0000000000000000e+00
3.6946261801881285e+05,0.0000000000000000e+00
3.6946261801889382e+05,0.0000000000000000e+00
3.6946261801897996e+05,0.0000000000000000e+00
3.6968191928959178e+05,0.0000000000000000e+00
3.6968191928961733e+05,0.0000000000000000e+00
3.6968191928965907e+05,0.0000000000000000e+00
3.6968191928971314e+05,0.0000000000000000e+00
3.6968191928977700e+05,0.0000000000000000e+00
3.6968191928985406e+05,0.0000000000000000e+00
3.6968191929044609e+05,0.0000000000000000e+00
3.6968191929042147e+05,0.0000000000000000e+00
3.6968191929037997e+05,0.0000000000000000e+00
3.6968191929032654e+05,0.0000000000000000e+00
3.6968191928993439e+05,0.0000000000000000e+00
3.6968191929018544e+05,0.0000000000000000e+00
3.6968191929010337e+05,0.0000000000000000e+00
3.6968191929001809e+05,0.0000000000000000e+00
3.6968191929025960e+05,0.0000000000000000e+00
2.2887876323407373e+05,0.0000000000000000e+00
2.2887876326997686e+05,0.0000000000000000e+00
2.2887876331372545e+05,0.0000000000000000e+00
2.2887876336363764e+05,0.0000000000000000e+00
2.2887876341779580e+05,0.0000000000000000e+00
2.2702336313524705e+05,0.0000000000000000e+00
2.2702336315348896e+05,0.0000000000000000e+00
2.2702336318311529e+05,0.0000000000000000e+00
2.2702336322298396e+05,0.0000000000000000e+00
2.2702336327156323e+05,0.0000000000000000e+00
2.2702336332698879e+05,0.0000000000000000e+00
2.2702336338712784e+05,0.0000000000000000e+00
2.2702336376409119e+05,0.0000000000000000e+00
2.2702336374584911e+05,0.0000000000000000e+00
2.2702336371622415e+05,0.0000000000000000e+00
2.2702336344967046e+05,0.0000000000000000e+00
2.2702336367635560e+05,0.0000000000000000e+00
2.2702336362777563e+05,0.0000000000000000e+00
2.2702336351221288e+05,0.0000000000000000e+00
2.2702336357235222e+05,0.0000000000000000e+00
2.2887876375726823e+05,0.0000000000000000e+00
2.2887876374084022e+05,0.0000000000000000e+00
2.2887876367825750e+05,0.0000000000000000e+00
2.2887876363450903e+05,0.0000000000000000e+00
2.2887876353043996e+05,0.0000000000000000e+00
2.2887876358459753e+05,0.0000000000000000e+00
2.2887876320739542e+05,0.0000000000000000e+00
3.6922254698356561e+05,0.0000000000000000e+00
3.6922254698354122e+05,0.0000000000000000e+00
3.6922254698350100e+05,0.0000000000000000e+00
3.6922254698344390e+05,0.0000000000000000e+00
3.6922254698337754e+05,0.0000000000000000e+00
3.6922254698330222e+05,0.0000000000000000e+00
3.6922254698321893e+05,0.0000000000000000e+00
3.6922254698313313e+05,0.0000000000000000e+00
3.6922254698304564e+05,0.0000000000000000e+00
3.6922254698296357e+05,0.0000000000000000e+00
3.6922254698269640e+05,0.0000000000000000e+00
3.6922254698272218e+05,0.0000000000000000e+00
3.6922254698276473e+05,0.0000000000000000e+00
3.6922254698281910e+05,0.0000000000000000e+00
3.6922254698288586e+05,0.0000000000000000e+00
3.6837804485839704e+05,0.0000000000000000e+00
3.6837804485837079e+05,0.0000000000000000e+00
3.6837804485832911e+05,0.0000000000000000e+00
3.6837804485827283e+05,0.0000000000000000e+00
3.6837804485820240e+05,0.0000000000000000e+00
3.6837804485812696e+05,0.0000000000000000e+00
3.6837804485803965e+05,0.0000000000000000e+00
3.6837804485794809e+05,0.0000000000000000e+00
3.6837804485786054e+05,0.0000000000000000e+00
3.6837804485777457e+05,0.0000000000000000e+00
3.6837804485769360e+05,0.0000000000000000e+00
3.6837804485762405e+05,0.0000000000000000e+00
3.6837804485756624e+05,0.0000000000000000e+00
3.6837804485749861e+05,0.0000000000000000e+00
3.6837804485752492e+05,0.0000000000000000e+00
3.6868022472561710e+05,0.0000000000000000e+00
3.6868022472564457e+05,0.0000000000000000e+00
3.6868022472568520e+05,0.0000000000000000e+00
3.6868022472574149e+05,0.0000000000000000e+00
3.6868022472581081e+05,0.0000000000000000e+00
3.6868022472588881e+05,0.0000000000000000e+00
3.6868022472597420e+05,0.0000000000000000e+00
3.6868022472606011e+05,0.0000000000000000e+00
3.6868022472614911e+05,0.0000000000000000e+00
3.6868022472623555e+05,0.0000000000000000e+00
3.6868022472631413e+05,0.0000000000000000e+00
3.6868022472638026e+05,0.0000000000000000e+00
3.6868022472650534e+05,0.0000000000000000e+00
3.6868022472647927e+05,0.0000000000000000e+00
3.6868022472643817e+05,0.0000000000000000e+00
3.6896173777880188e+05,0.0000000000000000e+00
3.6896173777882697e+05,0.0000000000000000e+00
3.6896173777886672e+05,0.0000000000000000e+00
3.6896173777892417e+05,0.0000000000000000e+00
3.6896173777899216e+05,0.0000000000000000e+00
3.6896173777906859e+05,0.0000000000000000e+00
3.6896173777915415e+05,0.0000000000000000e+00
3.6896173777923948e+05,0.0000000000000000e+00
3.6896173777967971e+05,0.0000000000000000e+00
3.6896173777965066e+05,0.0000000000000000e+00
3.6896173777961283e+05,0.0000000000000000e+00
3.6896173777940974e+05,0.0000000000000000e+00
3.6896173777948879e+05,0.0000000000000000e+00
3.6896173777932732e+05,0.0000000000000000e+00
3.6896173777955538e+05,0.0000000000000000e+00
2.2887876371416287e+05,0.0000000000000000e+00
2.2887876319096633e+05,0.0000000000000000e+00
2.2887876347411852e+05,0.0000000000000000e+00
3.6805523791750014e+05,0.0000000000000000e+00
3.6805523791752668e+05,0.0000000000000000e+00
3.6805523791756947e+05,0.0000000000000000e+00
3.6805523791762762e+05,0.0000000000000000e+00
3.6805523791769985e+05,0.0000000000000000e+00
3.6805523791777750e+05,0.0000000000000000e+00
3.6805523791786475e+05,0.0000000000000000e+00
3.6805523791795608e+05,0.0000000000000000e+00
3.6805523791804444e+05,0.0000000000000000e+00
3.6805523791813257e+05,0.0000000000000000e+00
3.6805523791840940e+05,0.0000000000000000e+00
3.6805523791838269e+05,0.0000000000000000e+00
3.6805523791833990e+05,0.0000000000000000e+00
3.6805523791821289e+05,0.0000000000000000e+00
3.6805523791828414e+05,0.0000000000000000e+00
2.3073017792376471e+05,0.0000000000000000e+00
2.3073017790895657e+05,0.0000000000000000e+00
2.3073017788491180e+05,0.0000000000000000e+00
2.3073017785255163e+05,0.0000000000000000e+00
2.3073017781312129e+05,0.0000000000000000e+00
2.3073017776813544e+05,0.0000000000000000e+00
2.3073017771932305e+05,0.0000000000000000e+00
2.3073017766855925e+05,0.0000000000000000e+00
2.3073017761779652e+05,0.0000000000000000e+00
2.3073017756898410e+05,0.0000000000000000e+00
2.3073017752399758e+05,0.0000000000000000e+00
2.3073017748456704e+05,0.0000000000000000e+00
2.3073017745220769e+05,0.0000000000000000e+00
2.3073017741335623e+05,0.0000000000000000e+00
2.3073017742816263e+05,0.0000000000000000e+00
2.3257741842152999e+05,0.0000000000000000e+00
2.3257741840817346e+05,0.0000000000000000e+00
2.3257741838648278e+05,0.0000000000000000e+00
2.3257741835729257e+05,0.0000000000000000e+00
2.3257741828114484e+05,0.0000000000000000e+00
2.3257741823711095e+05,0.0000000000000000e+00
2.3257741819131924e+05,0.0000000000000000e+00
2.3257741810149665e+05,0.0000000000000000e+00
2.3257741814552745e+05,0.0000000000000000e+00
2.3257741806091543e+05,0.0000000000000000e+00
3.6771184635090450e+05,0.0000000000000000e+00
3.6771184635087854e+05,0.0000000000000000e+00
3.6771184635083698e+05,0.0000000000000000e+00
3.6771184635077801e+05,0.0000000000000000e+00
3.6771184635070816e+05,0.0000000000000000e+00
3.6771184635062522e+05,0.0000000000000000e+00
3.6771184635053843e+05,0.0000000000000000e+00
3.6771184635044640e+05,0.0000000000000000e+00
3.6771184635035612e+05,0.0000000000000000e+00
3.6771184635026689e+05,0.0000000000000000e+00
3.6771184635018749e+05,0.0000000000000000e+00
3.6771184635011660e+05,0.0000000000000000e+00
3.6771184634998621e+05,0.0000000000000000e+00
3.6771184635005897e+05,0.0000000000000000e+00
3.6771184635001421e+05,0.0000000000000000e+00
2.3257741796110896e+05,0.0000000000000000e+00
2.3257741797446719e+05,0.0000000000000000e+00
2.3257741799615664e+05,0.0000000000000000e+00
2.3257741832172417e+05,0.0000000000000000e+00
2.3257741802534900e+05,0.0000000000000000e+00
2.3442029613904640e+05,0.0000000000000000e+00
2.3442029615110645e+05,0.0000000000000000e+00
2.3442029617068786e+05,0.0000000000000000e+00
2.3442029619704132e+05,0.0000000000000000e+00
2.3442029622915384e+05,0.0000000000000000e+00
2.3442029626579047e+05,0.0000000000000000e+00
2.3442029630554412e+05,0.0000000000000000e+00
2.3442029634688498e+05,0.0000000000000000e+00
2.3442029638822805e+05,0.0000000000000000e+00
2.3442029642798076e+05,0.0000000000000000e+00
2.3442029646461806e+05,0.0000000000000000e+00
2.3442029649672963e+05,0.0000000000000000e+00
2.3442029652308577e+05,0.0000000000000000e+00
2.3442029654266720e+05,0.0000000000000000e+00
2.3442029655472643e+05,0.0000000000000000e+00
3.6734791529274301e+05,0.0000000000000000e+00
3.6734791529278707e+05,0.0000000000000000e+00
3.6734791529284709e+05,0.0000000000000000e+00
3.6734791529291886e+05,0.0000000000000000e+00
3.6734791529300262e+05,0.0000000000000000e+00
3.6734791529309034e+05,0.0000000000000000e+00
3.6734791529365035e+05,0.0000000000000000e+00
3.6734791529362253e+05,0.0000000000000000e+00
3.6734791529357823e+05,0.0000000000000000e+00
3.6734791529351927e+05,0.0000000000000000e+00
3.6734791529318452e+05,0.0000000000000000e+00
3.6734791529336694e+05,0.0000000000000000e+00
3.6734791529327579e+05,0.0000000000000000e+00
3.6734791529344762e+05,0.0000000000000000e+00
3.6734791529271659e+05,0.0000000000000000e+00
3.6696349256843491e+05,0.0000000000000000e+00
3.6696349256846408e+05,0.0000000000000000e+00
3.6696349256850738e+05,0.0000000000000000e+00
3.6696349256856786e+05,0.0000000000000000e+00
3.6696349256864085e+05,0.0000000000000000e+00
3.6696349256872537e+05,0.0000000000000000e+00
3.6696349256938219e+05,0.0000000000000000e+00
3.6696349256935524e+05,0.0000000000000000e+00
3.6696349256931077e+05,0.0000000000000000e+00
3.6696349256925134e+05,0.0000000000000000e+00
3.6696349256917764e+05,0.0000000000000000e+00
3.6696349256881542e+05,0.0000000000000000e+00
3.6696349256909551e+05,0.0000000000000000e+00
3.6696349256891024e+05,0.0000000000000000e+00
3.6696349256900355e+05,0.0000000000000000e+00
3.6655862867690966e+05,0.0000000000000000e+00
3.6655862867688184e+05,0.0000000000000000e+00
3.6655862867683684e+05,0.0000000000000000e+00
3.6655862867677741e+05,0.0000000000000000e+00
3.6655862867669965e+05,0.0000000000000000e+00
3.6655862867661845e+05,0.0000000000000000e+00
3.6655862867652497e+05,0.0000000000000000e+00
3.6655862867643044e+05,0.0000000000000000e+00
3.6655862867633457e+05,0.0000000000000000e+00
3.6655862867624388e+05,0.0000000000000000e+00
3.6655862867615814e+05,0.0000000000000000e+00
3.6655862867608212e+05,0.0000000000000000e+00
3.6655862867602118e+05,0.0000000000000000e+00
3.6655862867597543e+05,0.0000000000000000e+00
3.6655862867594714e+05,0.0000000000000000e+00
2.3625862282336576e+05,0.0000000000000000e+00
2.3625862281247001e+05,0.0000000000000000e+00
2.3625862279477384e+05,0.0000000000000000e+00
2.3625862277096024e+05,0.0000000000000000e+00
2.3625862274194491e+05,0.0000000000000000e+00
2.3625862270883986e+05,0.0000000000000000e+00
2.3625862267291930e+05,0.0000000000000000e+00
2.3625862263556340e+05,0.0000000000000000e+00
2.3625862259820721e+05,0.0000000000000000e+00
2.3625862244776043e+05,0.0000000000000000e+00
2.3625862245865676e+05,0.0000000000000000e+00
2.3625862247635095e+05,0.0000000000000000e+00
2.3625862250016502e+05,0.0000000000000000e+00
2.3625862252918165e+05,0.0000000000000000e+00
2.3625862256228592e+05,0.0000000000000000e+00
2.3809220697288204e+05,0.0000000000000000e+00
2.3809220696302710e+05,0.0000000000000000e+00
2.3809220694702407e+05,0.0000000000000000e+00
2.3809220692548840e+05,0.0000000000000000e+00
2.3809220689924745e+05,0.0000000000000000e+00
2.3809220686931035e+05,0.0000000000000000e+00
2.3809220683682509e+05,0.0000000000000000e+00
2.3809220680303965e+05,0.0000000000000000e+00
2.3809220676925799e+05,0.0000000000000000e+00
2.3809220673677305e+05,0.0000000000000000e+00
2.3809220663320192e+05,0.0000000000000000e+00
2.3809220664305243e+05,0.0000000000000000e+00
2.3809220665905773e+05,0.0000000000000000e+00
2.3809220670683449e+05,0.0000000000000000e+00
2.3809220668059221e+05,0.0000000000000000e+00
3.6613337678168481e+05,0.0000000000000000e+00
3.6613337678165676e+05,0.0000000000000000e+00
3.6613337678160943e+05,0.0000000000000000e+00
3.6613337678154680e+05,0.0000000000000000e+00
3.6613337678147177e+05,0.0000000000000000e+00
3.6613337678129377e+05,0.0000000000000000e+00
3.6613337678138743e+05,0.0000000000000000e+00
3.6613337678109918e+05,0.0000000000000000e+00
3.6613337678100512e+05,0.0000000000000000e+00
3.6613337678091723e+05,0.0000000000000000e+00
3.6613337678070617e+05,0.0000000000000000e+00
3.6613337678073527e+05,0.0000000000000000e+00
3.6613337678084220e+05,0.0000000000000000e+00
3.6613337678078044e+05,0.0000000000000000e+00
3.6613337678119791e+05,0.0000000000000000e+00
3.6522193491794838e+05,0.0000000000000000e+00
3.6522193491791561e+05,0.0000000000000000e+00
3.6522193491786922e+05,0.0000000000000000e+00
3.6522193491780467e+05,0.0000000000000000e+00
3.6522193491772423e+05,0.0000000000000000e+00
3.6522193491763575e+05,0.0000000000000000e+00
3.6522193491754105e+05,0.0000000000000000e+00
3.6522193491693574e+05,0.0000000000000000e+00
3.6522193491696357e+05,0.0000000000000000e+00
3.6522193491701101e+05,0.0000000000000000e+00
3.6522193491743965e+05,0.0000000000000000e+00
3.6522193491707492e+05,0.0000000000000000e+00
3.6522193491715274e+05,0.0000000000000000e+00
3.6522193491734134e+05,0.0000000000000000e+00
3.6522193491724192e+05,0.0000000000000000e+00
3.6568779270587885e+05,0.0000000000000000e+00
3.6568779270584963e+05,0.0000000000000000e+00
3.6568779270580423e+05,0.0000000000000000e+00
3.6568779270566418e+05,0.0000000000000000e+00
3.6568779270574078e+05,0.0000000000000000e+00
3.6568779270557611e+05,0.0000000000000000e+00
3.6568779270548082e+05,0.0000000000000000e+00
3.6568779270538152e+05,0.0000000000000000e+00
3.6568779270528309e+05,0.0000000000000000e+00
3.6568779270518885e+05,0.0000000000000000e+00
3.6568779270510096e+05,0.0000000000000000e+00
3.6568779270502477e+05,0.0000000000000000e+00
3.6568779270488524e+05,0.0000000000000000e+00
3.6568779270491295e+05,0.0000000000000000e+00
3.6568779270495806e+05,0.0000000000000000e+00
2.3992085804354009e+05,0.0000000000000000e+00
2.3992085803462335e+05,0.0000000000000000e+00
2.3992085802013683e+05,0.0000000000000000e+00
2.3992085800064486e+05,0.0000000000000000e+00
2.3992085797689430e+05,0.0000000000000000e+00
2.3992085794979587e+05,0.0000000000000000e+00
2.3992085773608758e+05,0.0000000000000000e+00
2.3992085774500712e+05,0.0000000000000000e+00
2.3992085775949070e+05,0.0000000000000000e+00
2.3992085777898348e+05,0.0000000000000000e+00
2.3992085780273529e+05,0.0000000000000000e+00
2.3992085782983294e+05,0.0000000000000000e+00
2.3992085792039154e+05,0.0000000000000000e+00
2.3992085785923569e+05,0.0000000000000000e+00
2.3992085788981855e+05,0.0000000000000000e+00
3.6473586452065350e+05,0.0000000000000000e+00
3.6473586452068272e+05,0.0000000000000000e+00
3.6473586452073319e+05,0.0000000000000000e+00
3.6473586452079902e+05,0.0000000000000000e+00
3.6473586452087772e+05,0.0000000000000000e+00
3.6473586452096811e+05,0.0000000000000000e+00
3.6473586452106782e+05,0.0000000000000000e+00
3.6473586452117073e+05,0.0000000000000000e+00
3.6473586452127236e+05,0.0000000000000000e+00
3.6473586452137091e+05,0.0000000000000000e+00
3.6473586452146131e+05,0.0000000000000000e+00
3.6473586452154123e+05,0.0000000000000000e+00
3.6473586452160694e+05,0.0000000000000000e+00
3.6473586452165432e+05,0.0000000000000000e+00
3.6473586452168413e+05,0.0000000000000000e+00
3.6422964524483349e+05,0.0000000000000000e+00
3.6422964524480246e+05,0.0000000000000000e+00
3.6422964524475322e+05,0.0000000000000000e+00
3.6422964524468657e+05,0.0000000000000000e+00
3.6422964524460520e+05,0.0000000000000000e+00
3.6422964524451294e+05,0.0000000000000000e+00
3.6422964524441416e+05,0.0000000000000000e+00
3.6422964524378267e+05,0.0000000000000000e+00
3.6422964524381317e+05,0.0000000000000000e+00
3.6422964524430980e+05,0.0000000000000000e+00
3.6422964524420368e+05,0.0000000000000000e+00
3.6422964524410351e+05,0.0000000000000000e+00
3.6422964524401008e+05,0.0000000000000000e+00
3.6422964524386311e+05,0.0000000000000000e+00
3.6422964524392795e+05,0.0000000000000000e+00
3.6370334342602774e+05,0.0000000000000000e+00
3.6370334342605813e+05,0.0000000000000000e+00
3.6370334342611046e+05,0.0000000000000000e+00
3.6370334342617763e+05,0.0000000000000000e+00
3.6370334342626168e+05,0.0000000000000000e+00
3.6370334342635592e+05,0.0000000000000000e+00
3.6370334342645918e+05,0.0000000000000000e+00
3.6370334342656506e+05,0.0000000000000000e+00
3.6370334342667280e+05,0.0000000000000000e+00
3.6370334342677705e+05,0.0000000000000000e+00
3.6370334342687053e+05,0.0000000000000000e+00
3.6370334342695365e+05,0.0000000000000000e+00
3.6370334342710359e+05,0.0000000000000000e+00
3.6370334342707088e+05,0.0000000000000000e+00
3.6370334342702222e+05,0.0000000000000000e+00
3.6259077051269630e+05,0.0000000000000000e+00
3.6259077051266329e+05,0.0000000000000000e+00
3.6259077051261044e+05,0.0000000000000000e+00
3.6259077051253937e+05,0.0000000000000000e+00
3.6259077051245380e+05,0.0000000000000000e+00
3.6259077051235567e+05,0.0000000000000000e+00
3.6259077051224752e+05,0.0000000000000000e+00
3.6259077051213721e+05,0.0000000000000000e+00
3.6259077051202598e+05,0.0000000000000000e+00
3.6259077051191969e+05,0.0000000000000000e+00
3.6259077051157498e+05,0.0000000000000000e+00
3.6259077051160799e+05,0.0000000000000000e+00
3.6259077051166084e+05,0.0000000000000000e+00
3.6259077051173209e+05,0.0000000000000000e+00
3.6259077051181899e+05,0.0000000000000000e+00
3.6315702800666104e+05,0.0000000000000000e+00
3.6315702800669218e+05,0.0000000000000000e+00
3.6315702800674748e+05,0.0000000000000000e+00
3.6315702800681425e+05,0.0000000000000000e+00
3.6315702800689911e+05,0.0000000000000000e+00
3.6315702800699614e+05,0.0000000000000000e+00
3.6315702800731926e+05,0.0000000000000000e+00
3.6315702800742345e+05,0.0000000000000000e+00
3.6315702800751931e+05,0.0000000000000000e+00
3.6315702800776047e+05,0.0000000000000000e+00
3.6315702800772706e+05,0.0000000000000000e+00
3.6315702800760546e+05,0.0000000000000000e+00
3.6315702800767403e+05,0.0000000000000000e+00
3.6315702800710103e+05,0.0000000000000000e+00
3.6315702800721105e+05,0.0000000000000000e+00
2.4174438441973657e+05,0.0000000000000000e+00
2.4174438441165679e+05,0.0000000000000000e+00
2.4174438439853524e+05,0.0000000000000000e+00
2.4174438438087711e+05,0.0000000000000000e+00
2.4174438435936053e+05,0.0000000000000000e+00
2.4174438433481415e+05,0.0000000000000000e+00
2.4174438430817868e+05,0.0000000000000000e+00
2.4174438428047780e+05,0.0000000000000000e+00
2.4174438425277747e+05,0.0000000000000000e+00
2.4174438422614132e+05,0.0000000000000000e+00
2.4174438414121923e+05,0.0000000000000000e+00
2.4174438414929880e+05,0.0000000000000000e+00
2.4174438416241904e+05,0.0000000000000000e+00
2.4174438418007849e+05,0.0000000000000000e+00
2.4174438420159384e+05,0.0000000000000000e+00
3.6200464504100214e+05,0.0000000000000000e+00
3.6200464504096808e+05,0.0000000000000000e+00
3.6200464504091290e+05,0.0000000000000000e+00
3.6200464504084131e+05,0.0000000000000000e+00
3.6200464504075225e+05,0.0000000000000000e+00
3.6200464504065231e+05,0.0000000000000000e+00
3.6200464504054195e+05,0.0000000000000000e+00
3.6200464504042862e+05,0.0000000000000000e+00
3.6200464504031348e+05,0.0000000000000000e+00
3.6200464504020498e+05,0.0000000000000000e+00
3.6200464504010341e+05,0.0000000000000000e+00
3.6200464504001342e+05,0.0000000000000000e+00
3.6200464503994246e+05,0.0000000000000000e+00
3.6200464503985591e+05,0.0000000000000000e+00
3.6200464503988798e+05,0.0000000000000000e+00
2.4356259387911455e+05,0.0000000000000000e+00
2.4356259387178780e+05,0.0000000000000000e+00
2.4356259385989280e+05,0.0000000000000000e+00
2.4356259384388183e+05,0.0000000000000000e+00
2.4356259380211830e+05,0.0000000000000000e+00
2.4356259382437446e+05,0.0000000000000000e+00
2.4356259377796849e+05,0.0000000000000000e+00
2.4356259375285375e+05,0.0000000000000000e+00
2.4356259372773877e+05,0.0000000000000000e+00
2.4356259370358926e+05,0.0000000000000000e+00
2.4356259368133385e+05,0.0000000000000000e+00
2.4356259364581478e+05,0.0000000000000000e+00
2.4356259362659295e+05,0.0000000000000000e+00
2.4356259363391800e+05,0.0000000000000000e+00
2.4356259366182494e+05,0.0000000000000000e+00
2.4537529364155652e+05,0.0000000000000000e+00
2.4537529363491028e+05,0.0000000000000000e+00
2.4537529362411489e+05,0.0000000000000000e+00
2.4537529360958654e+05,0.0000000000000000e+00
2.4537529359188513e+05,0.0000000000000000e+00
2.4537529357168952e+05,0.0000000000000000e+00
2.4537529354977646e+05,0.0000000000000000e+00
2.4537529352698539e+05,0.0000000000000000e+00
2.4537529350419610e+05,0.0000000000000000e+00
2.4537529348228147e+05,0.0000000000000000e+00
2.4537529346208597e+05,0.0000000000000000e+00
2.4537529344438485e+05,0.0000000000000000e+00
2.4537529341241313e+05,0.0000000000000000e+00
2.4537529342985604e+05,0.0000000000000000e+00
2.4537529341906327e+05,0.0000000000000000e+00
3.6139872824987158e+05,0.0000000000000000e+00
3.6139872824990645e+05,0.0000000000000000e+00
3.6139872824996267e+05,0.0000000000000000e+00
3.6139872825003654e+05,0.0000000000000000e+00
3.6139872825012775e+05,0.0000000000000000e+00
3.6139872825023148e+05,0.0000000000000000e+00
3.6139872825034463e+05,0.0000000000000000e+00
3.6139872825046151e+05,0.0000000000000000e+00
3.6139872825057688e+05,0.0000000000000000e+00
3.6139872825068963e+05,0.0000000000000000e+00
3.6139872825104592e+05,0.0000000000000000e+00
3.6139872825101245e+05,0.0000000000000000e+00
3.6139872825079283e+05,0.0000000000000000e+00
3.6139872825095820e+05,0.0000000000000000e+00
3.6139872825088358e+05,0.0000000000000000e+00
2.4718229020990204e+05,0.0000000000000000e+00
2.4718229021593989e+05,0.0000000000000000e+00
2.4718229022574262e+05,0.0000000000000000e+00
2.4718229023893762e+05,0.0000000000000000e+00
2.4718229025501409e+05,0.0000000000000000e+00
2.4718229027335564e+05,0.0000000000000000e+00
2.4718229029325812e+05,0.0000000000000000e+00
2.4718229031395580e+05,0.0000000000000000e+00
2.4718229033465311e+05,0.0000000000000000e+00
2.4718229035455533e+05,0.0000000000000000e+00
2.4718229037289787e+05,0.0000000000000000e+00
2.4718229038897526e+05,0.0000000000000000e+00
2.4718229040216803e+05,0.0000000000000000e+00
2.4718229041197302e+05,0.0000000000000000e+00
2.4718229041800959e+05,0.0000000000000000e+00
3.6077309934484027e+05,0.0000000000000000e+00
3.6077309934487502e+05,0.0000000000000000e+00
3.6077309934493212e+05,0.0000000000000000e+00
3.6077309934500791e+05,0.0000000000000000e+00
3.6077309934510099e+05,0.0000000000000000e+00
3.6077309934520791e+05,0.0000000000000000e+00
3.6077309934532153e+05,0.0000000000000000e+00
3.6077309934543999e+05,0.0000000000000000e+00
3.6077309934555966e+05,0.0000000000000000e+00
3.6077309934567678e+05,0.0000000000000000e+00
3.6077309934578254e+05,0.0000000000000000e+00
3.6077309934587544e+05,0.0000000000000000e+00
3.6077309934604279e+05,0.0000000000000000e+00
3.6077309934600734e+05,0.0000000000000000e+00
3.6077309934595198e+05,0.0000000000000000e+00
3.5946303463683213e+05,0.0000000000000000e+00
3.5946303463686991e+05,0.0000000000000000e+00
3.5946303463692858e+05,0.0000000000000000e+00
3.5946303463700972e+05,0.0000000000000000e+00
3.5946303463710740e+05,0.0000000000000000e+00
3.5946303463721904e+05,0.0000000000000000e+00
3.5946303463733866e+05,0.0000000000000000e+00
3.5946303463746636e+05,0.0000000000000000e+00
3.5946303463759023e+05,0.0000000000000000e+00
3.5946303463771235e+05,0.0000000000000000e+00
3.5946303463782469e+05,0.0000000000000000e+00
3.5946303463792207e+05,0.0000000000000000e+00
3.5946303463800316e+05,0.0000000000000000e+00
3.5946303463806340e+05,0.0000000000000000e+00
3.5946303463809728e+05,0.0000000000000000e+00
3.6012784005915816e+05,0.0000000000000000e+00
3.6012784005912143e+05,0.0000000000000000e+00
3.6012784005906392e+05,0.0000000000000000e+00
3.6012784005898557e+05,0.0000000000000000e+00
3.6012784005889168e+05,0.0000000000000000e+00
3.6012784005878289e+05,0.0000000000000000e+00
3.6012784005866363e+05,0.0000000000000000e+00
3.6012784005854104e+05,0.0000000000000000e+00
3.6012784005792567e+05,0.0000000000000000e+00
3.6012784005796199e+05,0.0000000000000000e+00
3.6012784005801956e+05,0.0000000000000000e+00
3.6012784005809744e+05,0.0000000000000000e+00
3.6012784005819343e+05,0.0000000000000000e+00
3.6012784005830187e+05,0.0000000000000000e+00
3.6012784005841892e+05,0.0000000000000000e+00
3.5877876982792141e+05,0.0000000000000000e+00
3.5877876982795994e+05,0.0000000000000000e+00
3.5877876982802106e+05,0.0000000000000000e+00
3.5877876982810517e+05,0.0000000000000000e+00
3.5877876982820372e+05,0.0000000000000000e+00
3.5877876982831815e+05,0.0000000000000000e+00
3.5877876982844318e+05,0.0000000000000000e+00
3.5877876982857322e+05,0.0000000000000000e+00
3.5877876982870215e+05,0.0000000000000000e+00
3.5877876982882572e+05,0.0000000000000000e+00
3.5877876982893876e+05,0.0000000000000000e+00
3.5877876982922008e+05,0.0000000000000000e+00
3.5877876982918411e+05,0.0000000000000000e+00
3.5877876982912334e+05,0.0000000000000000e+00
3.5877876982904243e+05,0.0000000000000000e+00
3.5807513485981169e+05,0.0000000000000000e+00
3.5807513485985022e+05,0.0000000000000000e+00
3.5807513486034836e+05,0.0000000000000000e+00
3.5807513486048154e+05,0.0000000000000000e+00
3.5807513486061472e+05,0.0000000000000000e+00
3.5807513486114785e+05,0.0000000000000000e+00
3.5807513486110873e+05,0.0000000000000000e+00
3.5807513486104680e+05,0.0000000000000000e+00
3.5807513486096403e+05,0.0000000000000000e+00
3.5807513486074150e+05,0.0000000000000000e+00
3.5807513486085879e+05,0.0000000000000000e+00
3.5807513485991349e+05,0.0000000000000000e+00
3.5807513486022019e+05,0.0000000000000000e+00
3.5807513486000092e+05,0.0000000000000000e+00
3.5807513486010232e+05,0.0000000000000000e+00
3.5735222142789548e+05,0.0000000000000000e+00
3.5735222142785706e+05,0.0000000000000000e+00
3.5735222142770508e+05,0.0000000000000000e+00
3.5735222142779292e+05,0.0000000000000000e+00
3.5735222142759844e+05,0.0000000000000000e+00
3.5735222142747755e+05,0.0000000000000000e+00
3.5735222142734652e+05,0.0000000000000000e+00
3.5735222142721125e+05,0.0000000000000000e+00
3.5735222142707376e+05,0.0000000000000000e+00
3.5735222142694215e+05,0.0000000000000000e+00
3.5735222142682096e+05,0.0000000000000000e+00
3.5735222142652201e+05,0.0000000000000000e+00
3.5735222142656241e+05,0.0000000000000000e+00
3.5735222142662667e+05,0.0000000000000000e+00
3.5735222142671328e+05,0.0000000000000000e+00
3.5661012367010838e+05,0.0000000000000000e+00
3.5661012367014948e+05,0.0000000000000000e+00
3.5661012367021607e+05,0.0000000000000000e+00
3.5661012367030577e+05,0.0000000000000000e+00
3.5661012367041665e+05,0.0000000000000000e+00
3.5661012367054058e+05,0.0000000000000000e+00
3.5661012367067701e+05,0.0000000000000000e+00
3.5661012367081852e+05,0.0000000000000000e+00
3.5661012367095839e+05,0.0000000000000000e+00
3.5661012367109366e+05,0.0000000000000000e+00
3.5661012367152423e+05,0.0000000000000000e+00
3.5661012367148348e+05,0.0000000000000000e+00
3.5661012367141800e+05,0.0000000000000000e+00
3.5661012367132836e+05,0.0000000000000000e+00
3.5661012367122120e+05,0.0000000000000000e+00
3.5506876389029110e+05,0.0000000000000000e+00
3.5506876389024820e+05,0.0000000000000000e+00
3.5506876389017858e+05,0.0000000000000000e+00
3.5506876388996543e+05,0.0000000000000000e+00
3.5506876388983248e+05,0.0000000000000000e+00
3.5506876388968952e+05,0.0000000000000000e+00
3.5506876389008475e+05,0.0000000000000000e+00
3.5506876388953801e+05,0.0000000000000000e+00
3.5506876388938993e+05,0.0000000000000000e+00
3.5506876388924679e+05,0.0000000000000000e+00
3.5506876388911624e+05,0.0000000000000000e+00
3.5506876388890337e+05,0.0000000000000000e+00
3.5506876388883044e+05,0.0000000000000000e+00
3.5506876388878794e+05,0.0000000000000000e+00
3.5584893816282245e+05,0.0000000000000000e+00
3.5584893816286337e+05,0.0000000000000000e+00
3.5584893816302234e+05,0.0000000000000000e+00
3.5584893816293241e+05,0.0000000000000000e+00
3.5584893816313834e+05,0.0000000000000000e+00
3.5584893816326692e+05,0.0000000000000000e+00
3.5584893816340395e+05,0.0000000000000000e+00
3.5584893816354888e+05,0.0000000000000000e+00
3.5584893816369458e+05,0.0000000000000000e+00
3.5584893816383474e+05,0.0000000000000000e+00
3.5584893816396542e+05,0.0000000000000000e+00
3.5584893816407735e+05,0.0000000000000000e+00
3.5584893816428061e+05,0.0000000000000000e+00
3.5584893816424120e+05,0.0000000000000000e+00
3.5584893816416961e+05,0.0000000000000000e+00
2.4898339045910310e+05,0.0000000000000000e+00
2.4898339045361543e+05,0.0000000000000000e+00
2.4898339044470398e+05,0.0000000000000000e+00
2.4898339043271207e+05,0.0000000000000000e+00
2.4898339041809752e+05,0.0000000000000000e+00
2.4898339040142827e+05,0.0000000000000000e+00
2.4898339038333594e+05,0.0000000000000000e+00
2.4898339036452220e+05,0.0000000000000000e+00
2.4898339034570890e+05,0.0000000000000000e+00
2.4898339032761860e+05,0.0000000000000000e+00
2.4898339031094761e+05,0.0000000000000000e+00
2.4898339029633341e+05,0.0000000000000000e+00
2.4898339026994104e+05,0.0000000000000000e+00
2.4898339028434016e+05,0.0000000000000000e+00
2.4898339027542944e+05,0.0000000000000000e+00
3.5506876388899871e+05,0.0000000000000000e+00
2.5077839943153999e+05,0.0000000000000000e+00
2.5077839943653371e+05,0.0000000000000000e+00
2.5077839944464102e+05,0.0000000000000000e+00
2.5077839945555144e+05,0.0000000000000000e+00
2.5077839946884394e+05,0.0000000000000000e+00
2.5077839959863704e+05,0.0000000000000000e+00
2.5077839959053046e+05,0.0000000000000000e+00
2.5077839957962013e+05,0.0000000000000000e+00
2.5077839956632454e+05,0.0000000000000000e+00
2.5077839955115729e+05,0.0000000000000000e+00
2.5077839948401204e+05,0.0000000000000000e+00
2.5077839950046892e+05,0.0000000000000000e+00
2.5077839953470009e+05,0.0000000000000000e+00
2.5077839951758605e+05,0.0000000000000000e+00
2.5077839960362943e+05,0.0000000000000000e+00
2.5256712317010813e+05,0.0000000000000000e+00
2.5256712317465441e+05,0.0000000000000000e+00
2.5256712318203511e+05,0.0000000000000000e+00
2.5256712319196828e+05,0.0000000000000000e+00
2.5256712320407387e+05,0.0000000000000000e+00
2.5256712321788407e+05,0.0000000000000000e+00
2.5256712323286923e+05,0.0000000000000000e+00
2.5256712330493468e+05,0.0000000000000000e+00
2.5256712329283127e+05,0.0000000000000000e+00
2.5256712327902071e+05,0.0000000000000000e+00
2.5256712326403690e+05,0.0000000000000000e+00
2.5256712324845683e+05,0.0000000000000000e+00
2.5256712331486924e+05,0.0000000000000000e+00
2.5256712332225242e+05,0.0000000000000000e+00
2.5256712332679646e+05,0.0000000000000000e+00
3.5426970222523104e+05,0.0000000000000000e+00
3.5426970222530398e+05,0.0000000000000000e+00
3.5426970222540334e+05,0.0000000000000000e+00
3.5426970222552383e+05,0.0000000000000000e+00
3.5426970222566125e+05,0.0000000000000000e+00
3.5426970222580974e+05,0.0000000000000000e+00
3.5426970222596271e+05,0.0000000000000000e+00
3.5426970222611725e+05,0.0000000000000000e+00
3.5426970222626562e+05,0.0000000000000000e+00
3.5426970222640352e+05,0.0000000000000000e+00
3.5426970222652110e+05,0.0000000000000000e+00
3.5426970222661959e+05,0.0000000000000000e+00
3.5426970222673885e+05,0.0000000000000000e+00
3.5426970222669240e+05,0.0000000000000000e+00
3.5426970222518634e+05,0.0000000000000000e+00
2.5434936664552282e+05,0.0000000000000000e+00
2.5434936664966491e+05,0.0000000000000000e+00
2.5434936665639241e+05,0.0000000000000000e+00
2.5434936667647579e+05,0.0000000000000000e+00
2.5434936666544373e+05,0.0000000000000000e+00
2.5434936668906093e+05,0.0000000000000000e+00
2.5434936670271846e+05,0.0000000000000000e+00
2.5434936678830942e+05,0.0000000000000000e+00
2.5434936678416742e+05,0.0000000000000000e+00
2.5434936677744056e+05,0.0000000000000000e+00
2.5434936676838881e+05,0.0000000000000000e+00
2.5434936673112039e+05,0.0000000000000000e+00
2.5434936674477349e+05,0.0000000000000000e+00
2.5434936675735726e+05,0.0000000000000000e+00
2.5434936671692575e+05,0.0000000000000000e+00
2.5612493488023072e+05,0.0000000000000000e+00
2.5612493487645406e+05,0.0000000000000000e+00
2.5612493487031976e+05,0.0000000000000000e+00
2.5612493486206338e+05,0.0000000000000000e+00
2.5612493485200190e+05,0.0000000000000000e+00
2.5612493475000211e+05,0.0000000000000000e+00
2.5612493475378049e+05,0.0000000000000000e+00
2.5612493475991665e+05,0.0000000000000000e+00
2.5612493476817120e+05,0.0000000000000000e+00
2.5612493477823352e+05,0.0000000000000000e+00
2.5612493484052448e+05,0.0000000000000000e+00
2.5612493482807404e+05,0.0000000000000000e+00
2.5612493478971129e+05,0.0000000000000000e+00
2.5612493480217046e+05,0.0000000000000000e+00
2.5612493481513477e+05,0.0000000000000000e+00
2.5789363215574669e+05,0.0000000000000000e+00
2.5789363215919473e+05,0.0000000000000000e+00
2.5789363216479594e+05,0.0000000000000000e+00
2.5789363217233348e+05,0.0000000000000000e+00
2.5789363218151816e+05,0.0000000000000000e+00
2.5789363219199618e+05,0.0000000000000000e+00
2.5789363220336603e+05,0.0000000000000000e+00
2.5789363222701391e+05,0.0000000000000000e+00
2.5789363223838052e+05,0.0000000000000000e+00
2.5789363227462405e+05,0.0000000000000000e+00
2.5789363224885508e+05,0.0000000000000000e+00
2.5789363227117551e+05,0.0000000000000000e+00
2.5789363225803911e+05,0.0000000000000000e+00
2.5789363226557823e+05,0.0000000000000000e+00
3.5345185692459194e+05,0.0000000000000000e+00
3.5345185692454496e+05,0.0000000000000000e+00
3.5345185692446964e+05,0.0000000000000000e+00
3.5345185692436871e+05,0.0000000000000000e+00
3.5345185692424403e+05,0.0000000000000000e+00
3.5345185692410212e+05,0.0000000000000000e+00
3.5345185692298884e+05,0.0000000000000000e+00
3.5345185692303372e+05,0.0000000000000000e+00
3.5345185692310915e+05,0.0000000000000000e+00
3.5345185692321206e+05,0.0000000000000000e+00
3.5345185692395049e+05,0.0000000000000000e+00
3.5345185692379036e+05,0.0000000000000000e+00
3.5345185692363244e+05,0.0000000000000000e+00
3.5345185692333558e+05,0.0000000000000000e+00
3.5345185692346917e+05,0.0000000000000000e+00
3.5261533408881340e+05,0.0000000000000000e+00
3.5261533408876549e+05,0.0000000000000000e+00
3.5261533408868854e+05,0.0000000000000000e+00
3.5261533408858243e+05,0.0000000000000000e+00
3.5261533408845472e+05,0.0000000000000000e+00
3.5261533408830897e+05,0.0000000000000000e+00
3.5261533408814884e+05,0.0000000000000000e+00
3.5261533408798400e+05,0.0000000000000000e+00
3.5261533408781991e+05,0.0000000000000000e+00
3.5261533408766042e+05,0.0000000000000000e+00
3.5261533408751502e+05,0.0000000000000000e+00
3.5261533408715582e+05,0.0000000000000000e+00
3.5261533408720436e+05,0.0000000000000000e+00
3.5261533408738952e+05,0.0000000000000000e+00
3.5261533408728585e+05,0.0000000000000000e+00
3.4908467075226177e+05,0.0000000000000000e+00
3.4908467075220676e+05,0.0000000000000000e+00
3.4908467075211753e+05,0.0000000000000000e+00
3.4908467075199739e+05,0.0000000000000000e+00
3.4908467075184820e+05,0.0000000000000000e+00
3.4908467075168068e+05,0.0000000000000000e+00
3.4908467075149517e+05,0.0000000000000000e+00
3.4908467075130506e+05,0.0000000000000000e+00
3.4908467075035599e+05,0.0000000000000000e+00
3.4908467075040966e+05,0.0000000000000000e+00
3.4908467075093533e+05,0.0000000000000000e+00
3.4908467075076734e+05,0.0000000000000000e+00
3.4908467075049964e+05,0.0000000000000000e+00
3.4908467075062206e+05,0.0000000000000000e+00
3.5176024215643486e+05,0.0000000000000000e+00
3.5176024215656362e+05,0.0000000000000000e+00
3.5176024215648335e+05,0.0000000000000000e+00
3.5176024215667456e+05,0.0000000000000000e+00
3.5176024215680570e+05,0.0000000000000000e+00
3.5176024215695856e+05,0.0000000000000000e+00
3.5176024215814797e+05,0.0000000000000000e+00
3.5176024215762678e+05,0.0000000000000000e+00
3.5176024215810135e+05,0.0000000000000000e+00
3.5176024215801607e+05,0.0000000000000000e+00
3.5176024215777573e+05,0.0000000000000000e+00
3.5176024215790967e+05,0.0000000000000000e+00
3.5176024215711828e+05,0.0000000000000000e+00
3.5176024215746112e+05,0.0000000000000000e+00
3.5088669188273349e+05,0.0000000000000000e+00
3.5088669188284391e+05,0.0000000000000000e+00
3.5088669188298209e+05,0.0000000000000000e+00
3.5088669188313797e+05,0.0000000000000000e+00
3.5088669188330555e+05,0.0000000000000000e+00
3.5088669188348064e+05,0.0000000000000000e+00
3.5088669188365806e+05,0.0000000000000000e+00
3.5088669188382884e+05,0.0000000000000000e+00
3.5088669188398583e+05,0.0000000000000000e+00
3.5088669188412401e+05,0.0000000000000000e+00
3.5088669188437442e+05,0.0000000000000000e+00
3.5088669188423705e+05,0.0000000000000000e+00
3.5088669188431959e+05,0.0000000000000000e+00
3.5176024215728889e+05,0.0000000000000000e+00
3.5088669188259623e+05,0.0000000000000000e+00
3.5088669188266236e+05,0.0000000000000000e+00
3.4999479631113156e+05,0.0000000000000000e+00
3.4999479631107749e+05,0.0000000000000000e+00
3.4999479631099140e+05,0.0000000000000000e+00
3.4999479631087487e+05,0.0000000000000000e+00
3.4999479631073232e+05,0.0000000000000000e+00
3.4999479631056904e+05,0.0000000000000000e+00
3.4999479631039337e+05,0.0000000000000000e+00
3.4999479631021078e+05,0.0000000000000000e+00
3.4999479631002666e+05,0.0000000000000000e+00
3.4999479630985152e+05,0.0000000000000000e+00
3.4999479630969028e+05,0.0000000000000000e+00
3.4999479630954645e+05,0.0000000000000000e+00
3.4999479630929086e+05,0.0000000000000000e+00
3.4999479630934476e+05,0.0000000000000000e+00
3.4999479630942922e+05,0.0000000000000000e+00
2.5789363221519129e+05,0.0000000000000000e+00
3.4908467075112119e+05,0.0000000000000000e+00
2.5965526336238679e+05,0.0000000000000000e+00
2.5965526336553914e+05,0.0000000000000000e+00
2.5965526337065455e+05,0.0000000000000000e+00
2.5965526337754101e+05,0.0000000000000000e+00
2.5965526338593013e+05,0.0000000000000000e+00
2.5965526339550191e+05,0.0000000000000000e+00
2.5965526340588895e+05,0.0000000000000000e+00
2.5965526342749281e+05,0.0000000000000000e+00
2.5965526343788017e+05,0.0000000000000000e+00
2.5965526344745088e+05,0.0000000000000000e+00
2.5965526345584259e+05,0.0000000000000000e+00
2.5965526346272722e+05,0.0000000000000000e+00
2.5965526346784216e+05,0.0000000000000000e+00
2.5965526347099378e+05,0.0000000000000000e+00
2.5965526341669753e+05,0.0000000000000000e+00
3.4815643276766653e+05,0.0000000000000000e+00
3.4815643276772619e+05,0.0000000000000000e+00
3.4815643276781909e+05,0.0000000000000000e+00
3.4815643276794412e+05,0.0000000000000000e+00
3.4815643276809581e+05,0.0000000000000000e+00
3.4815643276827084e+05,0.0000000000000000e+00
3.4815643276845961e+05,0.0000000000000000e+00
3.4815643276866007e+05,0.0000000000000000e+00
3.4815643276886095e+05,0.0000000000000000e+00
3.4815643276904355e+05,0.0000000000000000e+00
3.4815643276921858e+05,0.0000000000000000e+00
3.4815643276937131e+05,0.0000000000000000e+00
3.4815643276964576e+05,0.0000000000000000e+00
3.4815643276959093e+05,0.0000000000000000e+00
3.4815643276949704e+05,0.0000000000000000e+00
2.6140963274417486e+05,0.0000000000000000e+00
2.6140963274705620e+05,0.0000000000000000e+00
2.6140963275173443e+05,0.0000000000000000e+00
2.6140963275803134e+05,0.0000000000000000e+00
2.6140963276570258e+05,0.0000000000000000e+00
2.6140963277445672e+05,0.0000000000000000e+00
2.6140963278395793e+05,0.0000000000000000e+00
2.6140963280371236e+05,0.0000000000000000e+00
2.6140963281320481e+05,0.0000000000000000e+00
2.6140963282195668e+05,0.0000000000000000e+00
2.6140963282962918e+05,0.0000000000000000e+00
2.6140963284348178e+05,0.0000000000000000e+00
2.6140963283592265e+05,0.0000000000000000e+00
2.6140963284060298e+05,0.0000000000000000e+00
2.6315654468783800e+05,0.0000000000000000e+00
2.6315654468520073e+05,0.0000000000000000e+00
2.6315654468091886e+05,0.0000000000000000e+00
2.6315654467515816e+05,0.0000000000000000e+00
2.6315654466813972e+05,0.0000000000000000e+00
2.6315654466012947e+05,0.0000000000000000e+00
2.6315654459695803e+05,0.0000000000000000e+00
2.6315654459959560e+05,0.0000000000000000e+00
2.6315654460387625e+05,0.0000000000000000e+00
2.6315654460963840e+05,0.0000000000000000e+00
2.6315654461665917e+05,0.0000000000000000e+00
2.6315654462467023e+05,0.0000000000000000e+00
2.6315654465144640e+05,0.0000000000000000e+00
2.6315654463336454e+05,0.0000000000000000e+00
3.4721020214858599e+05,0.0000000000000000e+00
3.4721020214874274e+05,0.0000000000000000e+00
3.4721020214887185e+05,0.0000000000000000e+00
3.4721020214864647e+05,0.0000000000000000e+00
3.4721020214903011e+05,0.0000000000000000e+00
3.4721020214921213e+05,0.0000000000000000e+00
3.4721020215064159e+05,0.0000000000000000e+00
3.4721020215058239e+05,0.0000000000000000e+00
3.4721020214940410e+05,0.0000000000000000e+00
3.4721020215048606e+05,0.0000000000000000e+00
3.4721020214961568e+05,0.0000000000000000e+00
3.4721020214981929e+05,0.0000000000000000e+00
3.4721020215035498e+05,0.0000000000000000e+00
3.4721020215001557e+05,0.0000000000000000e+00
3.4721020215019514e+05,0.0000000000000000e+00
3.4624610088284180e+05,0.0000000000000000e+00
3.4624610088290548e+05,0.0000000000000000e+00
3.4624610088300658e+05,0.0000000000000000e+00
3.4624610088314000e+05,0.0000000000000000e+00
3.4624610088330548e+05,0.0000000000000000e+00
3.4624610088349425e+05,0.0000000000000000e+00
3.4624610088369873e+05,0.0000000000000000e+00
3.4624610088391067e+05,0.0000000000000000e+00
3.4624610088412801e+05,0.0000000000000000e+00
3.4624610088433285e+05,0.0000000000000000e+00
3.4624610088451736e+05,0.0000000000000000e+00
3.4624610088468157e+05,0.0000000000000000e+00
3.4624610088498052e+05,0.0000000000000000e+00
3.4624610088491876e+05,0.0000000000000000e+00
3.4624610088481760e+05,0.0000000000000000e+00
2.6489580318490422e+05,0.0000000000000000e+00
2.6489580318731978e+05,0.0000000000000000e+00
2.6489580319124134e+05,0.0000000000000000e+00
2.6489580319651851e+05,0.0000000000000000e+00
2.6489580320294923e+05,0.0000000000000000e+00
2.6489580321028922e+05,0.0000000000000000e+00
2.6489580326814437e+05,0.0000000000000000e+00
2.6489580326572980e+05,0.0000000000000000e+00
2.6489580326180882e+05,0.0000000000000000e+00
2.6489580325653171e+05,0.0000000000000000e+00
2.6489580325010250e+05,0.0000000000000000e+00
2.6489580321824946e+05,0.0000000000000000e+00
2.6489580324276828e+05,0.0000000000000000e+00
2.6489580323480809e+05,0.0000000000000000e+00
2.6662721286329231e+05,0.0000000000000000e+00
2.6662721286107827e+05,0.0000000000000000e+00
2.6662721285748319e+05,0.0000000000000000e+00
2.6662721285264654e+05,0.0000000000000000e+00
2.6662721284675266e+05,0.0000000000000000e+00
2.6662721284002915e+05,0.0000000000000000e+00
2.6662721283273655e+05,0.0000000000000000e+00
2.6662721278698556e+05,0.0000000000000000e+00
2.6662721278919932e+05,0.0000000000000000e+00
2.6662721281756065e+05,0.0000000000000000e+00
2.6662721279279498e+05,0.0000000000000000e+00
2.6662721281025873e+05,0.0000000000000000e+00
2.6662721280352789e+05,0.0000000000000000e+00
2.6662721279763273e+05,0.0000000000000000e+00
3.4526425314126397e+05,0.0000000000000000e+00
3.4526425314120209e+05,0.0000000000000000e+00
3.4526425314109639e+05,0.0000000000000000e+00
3.4526425314095482e+05,0.0000000000000000e+00
3.4526425314078369e+05,0.0000000000000000e+00
3.4526425314058759e+05,0.0000000000000000e+00
3.4526425314037583e+05,0.0000000000000000e+00
3.4526425314015360e+05,0.0000000000000000e+00
3.4526425313993625e+05,0.0000000000000000e+00
3.4526425313972111e+05,0.0000000000000000e+00
3.4526425313952402e+05,0.0000000000000000e+00
3.4526425313934992e+05,0.0000000000000000e+00
3.4526425313920982e+05,0.0000000000000000e+00
3.4526425313910551e+05,0.0000000000000000e+00
3.4526425313903991e+05,0.0000000000000000e+00
2.6835057774321112e+05,0.0000000000000000e+00
2.6835057774524222e+05,0.0000000000000000e+00
2.6835057774854160e+05,0.0000000000000000e+00
2.6835057775298069e+05,0.0000000000000000e+00
2.6835057775839051e+05,0.0000000000000000e+00
2.6835057776456501e+05,0.0000000000000000e+00
2.6835057777126390e+05,0.0000000000000000e+00
2.6835057778518909e+05,0.0000000000000000e+00
2.6835057779187837e+05,0.0000000000000000e+00
2.6835057779804670e+05,0.0000000000000000e+00
2.6835057780345372e+05,0.0000000000000000e+00
2.6835057780789235e+05,0.0000000000000000e+00
2.6835057781119022e+05,0.0000000000000000e+00
2.6835057781322056e+05,0.0000000000000000e+00
2.7006570250057633e+05,0.0000000000000000e+00
2.7006570250244316e+05,0.0000000000000000e+00
2.7006570250547113e+05,0.0000000000000000e+00
2.7006570250954834e+05,0.0000000000000000e+00
2.7006570251451398e+05,0.0000000000000000e+00
2.7006570252018370e+05,0.0000000000000000e+00
2.7006570252633747e+05,0.0000000000000000e+00
2.7006570253912493e+05,0.0000000000000000e+00
2.7006570254526648e+05,0.0000000000000000e+00
2.7006570255093032e+05,0.0000000000000000e+00
2.7006570255589503e+05,0.0000000000000000e+00
2.7006570255997166e+05,0.0000000000000000e+00
2.7006570256300055e+05,0.0000000000000000e+00
2.7006570256486413e+05,0.0000000000000000e+00
3.4426478524063254e+05,0.0000000000000000e+00
3.4426478524070088e+05,0.0000000000000000e+00
3.4426478524080967e+05,0.0000000000000000e+00
3.4426478524095507e+05,0.0000000000000000e+00
3.4426478524113371e+05,0.0000000000000000e+00
3.4426478524133941e+05,0.0000000000000000e+00
3.4426478524156008e+05,0.0000000000000000e+00
3.4426478524294909e+05,0.0000000000000000e+00
3.4426478524288052e+05,0.0000000000000000e+00
3.4426478524277185e+05,0.0000000000000000e+00
3.4426478524179384e+05,0.0000000000000000e+00
3.4426478524262481e+05,0.0000000000000000e+00
3.4426478524244577e+05,0.0000000000000000e+00
3.4426478524202632e+05,0.0000000000000000e+00
3.4426478524224245e+05,0.0000000000000000e+00
3.4324782564390631e+05,0.0000000000000000e+00
3.4324782564383716e+05,0.0000000000000000e+00
3.4324782564372366e+05,0.0000000000000000e+00
3.4324782564357022e+05,0.0000000000000000e+00
3.4324782564338384e+05,0.0000000000000000e+00
3.4324782564317080e+05,0.0000000000000000e+00
3.4324782564148988e+05,0.0000000000000000e+00
3.4324782564156334e+05,0.0000000000000000e+00
3.4324782564167713e+05,0.0000000000000000e+00
3.4324782564183028e+05,0.0000000000000000e+00
3.4324782564294204e+05,0.0000000000000000e+00
3.4324782564222941e+05,0.0000000000000000e+00
3.4324782564270729e+05,0.0000000000000000e+00
3.4324782564201567e+05,0.0000000000000000e+00
3.4324782564246061e+05,0.0000000000000000e+00
3.4116195566125889e+05,0.0000000000000000e+00
3.4116195566118328e+05,0.0000000000000000e+00
3.4116195566105936e+05,0.0000000000000000e+00
3.4116195566089329e+05,0.0000000000000000e+00
3.4116195566069038e+05,0.0000000000000000e+00
3.4116195566046232e+05,0.0000000000000000e+00
3.4116195566020679e+05,0.0000000000000000e+00
3.4116195565994608e+05,0.0000000000000000e+00
3.4116195565968426e+05,0.0000000000000000e+00
3.4116195565943181e+05,0.0000000000000000e+00
3.4116195565920213e+05,0.0000000000000000e+00
3.4116195565899758e+05,0.0000000000000000e+00
3.4116195565883006e+05,0.0000000000000000e+00
3.4116195565870643e+05,0.0000000000000000e+00
3.4116195565863070e+05,0.0000000000000000e+00
3.4221350490099326e+05,0.0000000000000000e+00
3.4221350490106602e+05,0.0000000000000000e+00
3.4221350490118389e+05,0.0000000000000000e+00
3.4221350490134308e+05,0.0000000000000000e+00
3.4221350490153895e+05,0.0000000000000000e+00
3.4221350490351237e+05,0.0000000000000000e+00
3.4221350490343821e+05,0.0000000000000000e+00
3.4221350490331941e+05,0.0000000000000000e+00
3.4221350490315934e+05,0.0000000000000000e+00
3.4221350490296306e+05,0.0000000000000000e+00
3.4221350490176142e+05,0.0000000000000000e+00
3.4221350490274117e+05,0.0000000000000000e+00
3.4221350490199920e+05,0.0000000000000000e+00
3.4221350490225147e+05,0.0000000000000000e+00
3.4221350490249880e+05,0.0000000000000000e+00
2.6140963279383717e+05,0.0000000000000000e+00
3.4009331261096243e+05,0.0000000000000000e+00
3.4009331261088402e+05,0.0000000000000000e+00
3.4009331261058094e+05,0.0000000000000000e+00
3.4009331261075463e+05,0.0000000000000000e+00
3.4009331261036702e+05,0.0000000000000000e+00
3.4009331261012587e+05,0.0000000000000000e+00
3.4009331260986382e+05,0.0000000000000000e+00
3.4009331260959012e+05,0.0000000000000000e+00
3.4009331260931754e+05,0.0000000000000000e+00
3.4009331260905456e+05,0.0000000000000000e+00
3.4009331260881404e+05,0.0000000000000000e+00
3.4009331260821817e+05,0.0000000000000000e+00
3.4009331260829821e+05,0.0000000000000000e+00
3.4009331260842714e+05,0.0000000000000000e+00
3.4009331260861113e+05,0.0000000000000000e+00
2.6315654464240029e+05,0.0000000000000000e+00
2.7177239171786630e+05,0.0000000000000000e+00
2.7177239171615144e+05,0.0000000000000000e+00
2.7177239171336929e+05,0.0000000000000000e+00
2.7177239170962537e+05,0.0000000000000000e+00
2.7177239170505828e+05,0.0000000000000000e+00
2.7177239169985219e+05,0.0000000000000000e+00
2.7177239169420669e+05,0.0000000000000000e+00
2.7177239168245520e+05,0.0000000000000000e+00
2.7177239167680097e+05,0.0000000000000000e+00
2.7177239167159330e+05,0.0000000000000000e+00
2.7177239166702819e+05,0.0000000000000000e+00
2.7177239166328218e+05,0.0000000000000000e+00
2.7177239165878505e+05,0.0000000000000000e+00
2.7177239166049991e+05,0.0000000000000000e+00
2.7347045001566154e+05,0.0000000000000000e+00
2.7347045001723885e+05,0.0000000000000000e+00
2.7347045002324565e+05,0.0000000000000000e+00
2.7347045001979975e+05,0.0000000000000000e+00
2.7347045002744847e+05,0.0000000000000000e+00
2.7347045003223902e+05,0.0000000000000000e+00
2.7347045003743737e+05,0.0000000000000000e+00
2.7347045007000817e+05,0.0000000000000000e+00
2.7347045006843028e+05,0.0000000000000000e+00
2.7347045006587077e+05,0.0000000000000000e+00
2.7347045006242621e+05,0.0000000000000000e+00
2.7347045005344239e+05,0.0000000000000000e+00
2.7347045004824980e+05,0.0000000000000000e+00
2.7347045005823055e+05,0.0000000000000000e+00
2.7515968261612736e+05,0.0000000000000000e+00
2.7515968261930003e+05,0.0000000000000000e+00
2.7515968261377036e+05,0.0000000000000000e+00
2.7515968262316793e+05,0.0000000000000000e+00
2.7515968262758065e+05,0.0000000000000000e+00
2.7515968263237271e+05,0.0000000000000000e+00
2.7515968264232267e+05,0.0000000000000000e+00
2.7515968264709995e+05,0.0000000000000000e+00
2.7515968265150703e+05,0.0000000000000000e+00
2.7515968265536963e+05,0.0000000000000000e+00
2.7515968265853950e+05,0.0000000000000000e+00
2.7515968266089697e+05,0.0000000000000000e+00
2.7515968266234640e+05,0.0000000000000000e+00
2.7515968261232006e+05,0.0000000000000000e+00
3.3790529397192609e+05,0.0000000000000000e+00
3.3790529397201363e+05,0.0000000000000000e+00
3.3790529397215473e+05,0.0000000000000000e+00
3.3790529397234571e+05,0.0000000000000000e+00
3.3790529397257813e+05,0.0000000000000000e+00
3.3790529397372366e+05,0.0000000000000000e+00
3.3790529397492920e+05,0.0000000000000000e+00
3.3790529397484148e+05,0.0000000000000000e+00
3.3790529397401190e+05,0.0000000000000000e+00
3.3790529397427791e+05,0.0000000000000000e+00
3.3790529397469957e+05,0.0000000000000000e+00
3.3790529397450871e+05,0.0000000000000000e+00
3.3790529397342924e+05,0.0000000000000000e+00
3.3790529397284123e+05,0.0000000000000000e+00
3.3900771247159492e+05,0.0000000000000000e+00
3.3900771247168048e+05,0.0000000000000000e+00
3.3900771247181616e+05,0.0000000000000000e+00
3.3900771247199771e+05,0.0000000000000000e+00
3.3900771247221815e+05,0.0000000000000000e+00
3.3900771247274475e+05,0.0000000000000000e+00
3.3900771247302974e+05,0.0000000000000000e+00
3.3900771247331990e+05,0.0000000000000000e+00
3.3900771247359662e+05,0.0000000000000000e+00
3.3900771247384400e+05,0.0000000000000000e+00
3.3900771247406624e+05,0.0000000000000000e+00
3.3900771247446572e+05,0.0000000000000000e+00
3.3900771247424925e+05,0.0000000000000000e+00
3.3900771247438341e+05,0.0000000000000000e+00
3.3900771247247630e+05,0.0000000000000000e+00
3.3678619780650595e+05,0.0000000000000000e+00
3.3678619780659874e+05,0.0000000000000000e+00
3.3678619780674815e+05,0.0000000000000000e+00
3.3678619780694472e+05,0.0000000000000000e+00
3.3678619780718751e+05,0.0000000000000000e+00
3.3678619780746574e+05,0.0000000000000000e+00
3.3678619780776981e+05,0.0000000000000000e+00
3.3678619780807459e+05,0.0000000000000000e+00
3.3678619780839025e+05,0.0000000000000000e+00
3.3678619780869235e+05,0.0000000000000000e+00
3.3678619780896802e+05,0.0000000000000000e+00
3.3678619780921133e+05,0.0000000000000000e+00
3.3678619780941063e+05,0.0000000000000000e+00
3.3678619780964765e+05,0.0000000000000000e+00
3.3678619780955778e+05,0.0000000000000000e+00
3.3790529397312924e+05,0.0000000000000000e+00
2.6489580322653434e+05,0.0000000000000000e+00
2.6662721282514755e+05,0.0000000000000000e+00
2.6835057777822023e+05,0.0000000000000000e+00
2.7006570253271703e+05,0.0000000000000000e+00
2.7683989477801503e+05,0.0000000000000000e+00
2.7683989477935113e+05,0.0000000000000000e+00
2.7683989478444727e+05,0.0000000000000000e+00
2.7683989481767965e+05,0.0000000000000000e+00
2.7683989482060081e+05,0.0000000000000000e+00
2.7683989482411137e+05,0.0000000000000000e+00
2.7683989482277218e+05,0.0000000000000000e+00
2.7683989478152466e+05,0.0000000000000000e+00
2.7683989478800946e+05,0.0000000000000000e+00
2.7683989481412154e+05,0.0000000000000000e+00
2.7683989479207760e+05,0.0000000000000000e+00
2.7683989480565925e+05,0.0000000000000000e+00
2.7683989481006452e+05,0.0000000000000000e+00
2.7683989479649108e+05,0.0000000000000000e+00
2.7851089221725916e+05,0.0000000000000000e+00
2.7851089221602690e+05,0.0000000000000000e+00
2.7851089221402450e+05,0.0000000000000000e+00
2.7851089221133007e+05,0.0000000000000000e+00
2.7851089220804739e+05,0.0000000000000000e+00
2.7851089220430184e+05,0.0000000000000000e+00
2.7851089217475243e+05,0.0000000000000000e+00
2.7851089217598632e+05,0.0000000000000000e+00
2.7851089217798878e+05,0.0000000000000000e+00
2.7851089218068431e+05,0.0000000000000000e+00
2.7851089218396891e+05,0.0000000000000000e+00
2.7851089218771615e+05,0.0000000000000000e+00
2.7851089220023941e+05,0.0000000000000000e+00
2.7851089219178248e+05,0.0000000000000000e+00
3.3565056662245741e+05,0.0000000000000000e+00
3.3565056662236131e+05,0.0000000000000000e+00
3.3565056662199699e+05,0.0000000000000000e+00
3.3565056662220613e+05,0.0000000000000000e+00
3.3565056662174250e+05,0.0000000000000000e+00
3.3565056662145292e+05,0.0000000000000000e+00
3.3565056662048196e+05,0.0000000000000000e+00
3.3565056662016694e+05,0.0000000000000000e+00
3.3565056661916146e+05,0.0000000000000000e+00
3.3565056661987613e+05,0.0000000000000000e+00
3.3565056661962118e+05,0.0000000000000000e+00
3.3565056661925727e+05,0.0000000000000000e+00
3.3565056661941198e+05,0.0000000000000000e+00
3.3565056662114267e+05,0.0000000000000000e+00
3.3565056662080874e+05,0.0000000000000000e+00
3.3449854497564863e+05,0.0000000000000000e+00
3.3449854497554863e+05,0.0000000000000000e+00
3.3449854497538629e+05,0.0000000000000000e+00
3.3449854497516726e+05,0.0000000000000000e+00
3.3449854497219023e+05,0.0000000000000000e+00
3.3449854497229034e+05,0.0000000000000000e+00
3.3449854497490067e+05,0.0000000000000000e+00
3.3449854497245437e+05,0.0000000000000000e+00
3.3449854497459420e+05,0.0000000000000000e+00
3.3449854497426318e+05,0.0000000000000000e+00
3.3449854497293994e+05,0.0000000000000000e+00
3.3449854497357504e+05,0.0000000000000000e+00
3.3449854497324629e+05,0.0000000000000000e+00
3.3449854497392609e+05,0.0000000000000000e+00
3.3449854497267545e+05,0.0000000000000000e+00
2.8017248084155144e+05,0.0000000000000000e+00
2.8017248084269010e+05,0.0000000000000000e+00
2.8017248084453819e+05,0.0000000000000000e+00
2.8017248084702651e+05,0.0000000000000000e+00
2.8017248085005709e+05,0.0000000000000000e+00
2.8017248085351690e+05,0.0000000000000000e+00
2.8017248088078049e+05,0.0000000000000000e+00
2.8017248087964306e+05,0.0000000000000000e+00
2.8017248087779590e+05,0.0000000000000000e+00
2.8017248087530944e+05,0.0000000000000000e+00
2.8017248087227979e+05,0.0000000000000000e+00
2.8017248086882156e+05,0.0000000000000000e+00
2.8017248085726664e+05,0.0000000000000000e+00
2.8017248086506524e+05,0.0000000000000000e+00
3.3333027932149440e+05,0.0000000000000000e+00
3.3333027932138857e+05,0.0000000000000000e+00
3.3333027932121733e+05,0.0000000000000000e+00
3.3333027932098723e+05,0.0000000000000000e+00
3.3333027932070754e+05,0.0000000000000000e+00
3.3333027931786276e+05,0.0000000000000000e+00
3.3333027931796928e+05,0.0000000000000000e+00
3.3333027931813884e+05,0.0000000000000000e+00
3.3333027931836969e+05,0.0000000000000000e+00
3.3333027931865019e+05,0.0000000000000000e+00
3.3333027932038740e+05,0.0000000000000000e+00
3.3333027932004107e+05,0.0000000000000000e+00
3.3333027931897121e+05,0.0000000000000000e+00
3.3333027931931941e+05,0.0000000000000000e+00
3.3333027931968251e+05,0.0000000000000000e+00
3.3094561107200402e+05,0.0000000000000000e+00
3.3094561107212049e+05,0.0000000000000000e+00
3.3094561107230972e+05,0.0000000000000000e+00
3.3094561107256450e+05,0.0000000000000000e+00
3.3094561107323016e+05,0.0000000000000000e+00
3.3094561107287626e+05,0.0000000000000000e+00
3.3094561107361258e+05,0.0000000000000000e+00
3.3094561107401131e+05,0.0000000000000000e+00
3.3094561107440927e+05,0.0000000000000000e+00
3.3094561107479205e+05,0.0000000000000000e+00
3.3094561107601324e+05,0.0000000000000000e+00
3.3094561107514426e+05,0.0000000000000000e+00
3.3094561107571016e+05,0.0000000000000000e+00
3.3094561107545480e+05,0.0000000000000000e+00
3.3094561107589822e+05,0.0000000000000000e+00
3.3214591796958999e+05,0.0000000000000000e+00
3.3214591796976852e+05,0.0000000000000000e+00
3.3214591797001095e+05,0.0000000000000000e+00
3.3214591796947998e+05,0.0000000000000000e+00
3.3214591797030444e+05,0.0000000000000000e+00
3.3214591797064355e+05,0.0000000000000000e+00
3.3214591797101393e+05,0.0000000000000000e+00
3.3214591797176673e+05,0.0000000000000000e+00
3.3214591797213128e+05,0.0000000000000000e+00
3.3214591797246621e+05,0.0000000000000000e+00
3.3214591797276092e+05,0.0000000000000000e+00
3.3214591797300283e+05,0.0000000000000000e+00
3.3214591797318164e+05,0.0000000000000000e+00
3.3214591797329276e+05,0.0000000000000000e+00
3.2972951057648769e+05,0.0000000000000000e+00
3.2972951057636517e+05,0.0000000000000000e+00
3.2972951057616639e+05,0.0000000000000000e+00
3.2972951057589811e+05,0.0000000000000000e+00
3.2972951057557249e+05,0.0000000000000000e+00
3.2972951057226461e+05,0.0000000000000000e+00
3.2972951057238685e+05,0.0000000000000000e+00
3.2972951057258656e+05,0.0000000000000000e+00
3.2972951057520031e+05,0.0000000000000000e+00
3.2972951057285647e+05,0.0000000000000000e+00
3.2972951057479787e+05,0.0000000000000000e+00
3.2972951057395741e+05,0.0000000000000000e+00
3.2972951057355211e+05,0.0000000000000000e+00
3.2972951057318604e+05,0.0000000000000000e+00
3.2972951057437644e+05,0.0000000000000000e+00
3.2725054538088851e+05,0.0000000000000000e+00
3.2725054538110667e+05,0.0000000000000000e+00
3.2725054538140568e+05,0.0000000000000000e+00
3.2725054538176802e+05,0.0000000000000000e+00
3.2725054538218642e+05,0.0000000000000000e+00
3.2725054538263293e+05,0.0000000000000000e+00
3.2725054538309749e+05,0.0000000000000000e+00
3.2725054538356437e+05,0.0000000000000000e+00
3.2725054538401082e+05,0.0000000000000000e+00
3.2725054538543907e+05,0.0000000000000000e+00
3.2725054538530420e+05,0.0000000000000000e+00
3.2725054538442468e+05,0.0000000000000000e+00
3.2725054538508510e+05,0.0000000000000000e+00
3.2725054538479872e+05,0.0000000000000000e+00
3.2849777019315975e+05,0.0000000000000000e+00
3.2849777019302885e+05,0.0000000000000000e+00
3.2849777019282168e+05,0.0000000000000000e+00
3.2849777018871275e+05,0.0000000000000000e+00
3.2849777018884162e+05,0.0000000000000000e+00
3.2849777018905029e+05,0.0000000000000000e+00
3.2849777018933441e+05,0.0000000000000000e+00
3.2849777018968557e+05,0.0000000000000000e+00
3.2849777019006951e+05,0.0000000000000000e+00
3.2849777019253722e+05,0.0000000000000000e+00
3.2849777019049198e+05,0.0000000000000000e+00
3.2849777019220381e+05,0.0000000000000000e+00
3.2849777019181015e+05,0.0000000000000000e+00
3.2849777019138029e+05,0.0000000000000000e+00
3.2849777019093616e+05,0.0000000000000000e+00
3.2725054538075079e+05,0.0000000000000000e+00
3.3214591797139379e+05,0.0000000000000000e+00
2.7177239168832405e+05,0.0000000000000000e+00
2.8182446727468859e+05,0.0000000000000000e+00
2.8182446723845339e+05,0.0000000000000000e+00
2.8182446723950509e+05,0.0000000000000000e+00
2.8182446724121243e+05,0.0000000000000000e+00
2.8182446724351187e+05,0.0000000000000000e+00
2.8182446724631183e+05,0.0000000000000000e+00
2.8182446727363759e+05,0.0000000000000000e+00
2.8182446727193141e+05,0.0000000000000000e+00
2.8182446726963448e+05,0.0000000000000000e+00
2.8182446726683708e+05,0.0000000000000000e+00
2.8182446724950889e+05,0.0000000000000000e+00
2.8182446726365166e+05,0.0000000000000000e+00
2.8182446726018324e+05,0.0000000000000000e+00
2.8182446725297155e+05,0.0000000000000000e+00
2.7347045004284329e+05,0.0000000000000000e+00
2.7515968263734150e+05,0.0000000000000000e+00
2.8017248086116888e+05,0.0000000000000000e+00
2.8182446725657559e+05,0.0000000000000000e+00
2.8509886142965284e+05,0.0000000000000000e+00
2.8509886143055285e+05,0.0000000000000000e+00
2.8509886143201264e+05,0.0000000000000000e+00
2.8509886143397825e+05,0.0000000000000000e+00
2.8509886143637355e+05,0.0000000000000000e+00
2.8509886143910571e+05,0.0000000000000000e+00
2.8509886144207488e+05,0.0000000000000000e+00
2.8509886144823645e+05,0.0000000000000000e+00
2.8509886145119875e+05,0.0000000000000000e+00
2.8509886145392974e+05,0.0000000000000000e+00
2.8509886146064842e+05,0.0000000000000000e+00
2.8509886145974963e+05,0.0000000000000000e+00
2.8509886145632376e+05,0.0000000000000000e+00
2.8509886145829072e+05,0.0000000000000000e+00
2.8346665829021001e+05,0.0000000000000000e+00
2.8346665829118231e+05,0.0000000000000000e+00
2.8346665829276107e+05,0.0000000000000000e+00
2.8346665829488396e+05,0.0000000000000000e+00
2.8346665832370729e+05,0.0000000000000000e+00
2.8346665831903479e+05,0.0000000000000000e+00
2.8346665832273639e+05,0.0000000000000000e+00
2.8346665832115739e+05,0.0000000000000000e+00
2.8346665829747258e+05,0.0000000000000000e+00
2.8346665831645019e+05,0.0000000000000000e+00
2.8346665831349726e+05,0.0000000000000000e+00
2.8346665831029753e+05,0.0000000000000000e+00
2.8346665830043063e+05,0.0000000000000000e+00
3.2598799331767025e+05,0.0000000000000000e+00
3.2598799331781309e+05,0.0000000000000000e+00
3.2598799331804691e+05,0.0000000000000000e+00
3.2598799331836053e+05,0.0000000000000000e+00
3.2598799331874301e+05,0.0000000000000000e+00
3.2598799331917847e+05,0.0000000000000000e+00
3.2598799332261406e+05,0.0000000000000000e+00
3.2598799332247104e+05,0.0000000000000000e+00
3.2598799332223897e+05,0.0000000000000000e+00
3.2598799332192680e+05,0.0000000000000000e+00
3.2598799332154577e+05,0.0000000000000000e+00
3.2598799332111143e+05,0.0000000000000000e+00
3.2598799332063668e+05,0.0000000000000000e+00
3.2598799332014448e+05,0.0000000000000000e+00
2.8509886144514405e+05,0.0000000000000000e+00
2.8346665830696438e+05,0.0000000000000000e+00
2.8346665830363031e+05,0.0000000000000000e+00
3.2598799331965018e+05,0.0000000000000000e+00
2.8672088464078918e+05,0.0000000000000000e+00
2.8672088464297407e+05,0.0000000000000000e+00
2.8672088464161975e+05,0.0000000000000000e+00
2.8672088464479498e+05,0.0000000000000000e+00
2.8672088464701129e+05,0.0000000000000000e+00
2.8672088464953995e+05,0.0000000000000000e+00
2.8672088465228479e+05,0.0000000000000000e+00
2.8672088466949231e+05,0.0000000000000000e+00
2.8672088466865884e+05,0.0000000000000000e+00
2.8672088465799566e+05,0.0000000000000000e+00
2.8672088466074021e+05,0.0000000000000000e+00
2.8672088466730859e+05,0.0000000000000000e+00
2.8672088466326817e+05,0.0000000000000000e+00
2.8672088466548675e+05,0.0000000000000000e+00
2.8672088465513685e+05,0.0000000000000000e+00
3.2471027285232523e+05,0.0000000000000000e+00
3.2471027285217377e+05,0.0000000000000000e+00
3.2471027285192994e+05,0.0000000000000000e+00
3.2471027285160089e+05,0.0000000000000000e+00
3.2471027285119670e+05,0.0000000000000000e+00
3.2471027284710703e+05,0.0000000000000000e+00
3.2471027284725930e+05,0.0000000000000000e+00
3.2471027284750412e+05,0.0000000000000000e+00
3.2471027285073814e+05,0.0000000000000000e+00
3.2471027284784353e+05,0.0000000000000000e+00
3.2471027284824126e+05,0.0000000000000000e+00
3.2471027284870710e+05,0.0000000000000000e+00
3.2471027285024110e+05,0.0000000000000000e+00
3.2471027284920751e+05,0.0000000000000000e+00
3.2471027284971857e+05,0.0000000000000000e+00
2.8833253652812110e+05,0.0000000000000000e+00
2.8833253652734961e+05,0.0000000000000000e+00
2.8833253652609640e+05,0.0000000000000000e+00
2.8833253652440844e+05,0.0000000000000000e+00
2.8833253652235540e+05,0.0000000000000000e+00
2.8833253652001184e+05,0.0000000000000000e+00
2.8833253651746671e+05,0.0000000000000000e+00
2.8833253651217563e+05,0.0000000000000000e+00
2.8833253650963033e+05,0.0000000000000000e+00
2.8833253650728520e+05,0.0000000000000000e+00
2.8833253650522843e+05,0.0000000000000000e+00
2.8833253650151839e+05,0.0000000000000000e+00
2.8833253650229116e+05,0.0000000000000000e+00
2.8833253650354623e+05,0.0000000000000000e+00
2.8833253651482664e+05,0.0000000000000000e+00
3.2210997027389141e+05,0.0000000000000000e+00
3.2210997027406184e+05,0.0000000000000000e+00
3.2210997027433565e+05,0.0000000000000000e+00
3.2210997027515562e+05,0.0000000000000000e+00
3.2210997027567122e+05,0.0000000000000000e+00
3.2210997027972474e+05,0.0000000000000000e+00
3.2210997027955600e+05,0.0000000000000000e+00
3.2210997027928161e+05,0.0000000000000000e+00
3.2210997027623135e+05,0.0000000000000000e+00
3.2210997027891234e+05,0.0000000000000000e+00
3.2210997027681582e+05,0.0000000000000000e+00
3.2210997027738940e+05,0.0000000000000000e+00
3.2210997027794976e+05,0.0000000000000000e+00
3.2210997027846071e+05,0.0000000000000000e+00
3.2210997027470358e+05,0.0000000000000000e+00
3.2341754446864803e+05,0.0000000000000000e+00
3.2341754446848895e+05,0.0000000000000000e+00
3.2341754446822946e+05,0.0000000000000000e+00
3.2341754446312995e+05,0.0000000000000000e+00
3.2341754446329159e+05,0.0000000000000000e+00
3.2341754446355155e+05,0.0000000000000000e+00
3.2341754446390126e+05,0.0000000000000000e+00
3.2341754446788068e+05,0.0000000000000000e+00
3.2341754446433292e+05,0.0000000000000000e+00
3.2341754446534545e+05,0.0000000000000000e+00
3.2341754446481506e+05,0.0000000000000000e+00
3.2341754446745850e+05,0.0000000000000000e+00
3.2341754446697031e+05,0.0000000000000000e+00
3.2341754446589545e+05,0.0000000000000000e+00
3.1535519485677168e+05,0.0000000000000000e+00
3.1535519485699659e+05,0.0000000000000000e+00
3.1535519485736644e+05,0.0000000000000000e+00
3.1535519485786307e+05,0.0000000000000000e+00
3.1535519486458920e+05,0.0000000000000000e+00
3.1535519486436073e+05,0.0000000000000000e+00
3.1535519486399327e+05,0.0000000000000000e+00
3.1535519486349775e+05,0.0000000000000000e+00
3.1535519486289349e+05,0.0000000000000000e+00
3.1535519486220350e+05,0.0000000000000000e+00
3.1535519485847105e+05,0.0000000000000000e+00
3.1535519486145885e+05,0.0000000000000000e+00
3.1535519485990272e+05,0.0000000000000000e+00
3.1535519486067991e+05,0.0000000000000000e+00
3.1535519485915720e+05,0.0000000000000000e+00
3.2341754446644394e+05,0.0000000000000000e+00
3.2078771396885294e+05,0.0000000000000000e+00
3.2078771396903042e+05,0.0000000000000000e+00
3.2078771396932332e+05,0.0000000000000000e+00
3.2078771396971558e+05,0.0000000000000000e+00
3.2078771397502668e+05,0.0000000000000000e+00
3.2078771397484926e+05,0.0000000000000000e+00
3.2078771397455793e+05,0.0000000000000000e+00
3.2078771397416556e+05,0.0000000000000000e+00
3.2078771397019021e+05,0.0000000000000000e+00
3.2078771397369099e+05,0.0000000000000000e+00
3.2078771397314977e+05,0.0000000000000000e+00
3.2078771397073643e+05,0.0000000000000000e+00
3.2078771397133637e+05,0.0000000000000000e+00
3.2078771397194272e+05,0.0000000000000000e+00
3.2078771397255431e+05,0.0000000000000000e+00
3.1673451228113589e+05,0.0000000000000000e+00
3.1673451228092087e+05,0.0000000000000000e+00
3.1673451228057500e+05,0.0000000000000000e+00
3.1673451228011120e+05,0.0000000000000000e+00
3.1673451227954437e+05,0.0000000000000000e+00
3.1673451227889274e+05,0.0000000000000000e+00
3.1673451227818918e+05,0.0000000000000000e+00
3.1673451227745833e+05,0.0000000000000000e+00
3.1673451227672701e+05,0.0000000000000000e+00
3.1673451227602107e+05,0.0000000000000000e+00
3.1673451227377658e+05,0.0000000000000000e+00
3.1673451227399026e+05,0.0000000000000000e+00
3.1673451227537496e+05,0.0000000000000000e+00
3.1673451227480517e+05,0.0000000000000000e+00
3.1673451227433915e+05,0.0000000000000000e+00
3.1945094079216360e+05,0.0000000000000000e+00
3.1945094079197390e+05,0.0000000000000000e+00
3.1945094079166639e+05,0.0000000000000000e+00
3.1945094079125160e+05,0.0000000000000000e+00
3.1945094079074764e+05,0.0000000000000000e+00
3.1945094079017336e+05,0.0000000000000000e+00
3.1945094078824704e+05,0.0000000000000000e+00
3.1945094078761816e+05,0.0000000000000000e+00
3.1945094078704086e+05,0.0000000000000000e+00
3.1945094078562292e+05,0.0000000000000000e+00
3.1945094078612211e+05,0.0000000000000000e+00
3.1945094078581175e+05,0.0000000000000000e+00
3.1945094078653760e+05,0.0000000000000000e+00
3.1945094078889739e+05,0.0000000000000000e+00
3.1809981747635792e+05,0.0000000000000000e+00
3.1809981747656077e+05,0.0000000000000000e+00
3.1809981747688592e+05,0.0000000000000000e+00
3.1809981747732667e+05,0.0000000000000000e+00
3.1809981747786450e+05,0.0000000000000000e+00
3.1809981748329301e+05,0.0000000000000000e+00
3.1809981748309272e+05,0.0000000000000000e+00
3.1809981748276675e+05,0.0000000000000000e+00
3.1809981748232868e+05,0.0000000000000000e+00
3.1809981747846806e+05,0.0000000000000000e+00
3.1809981747913978e+05,0.0000000000000000e+00
3.1809981748179579e+05,0.0000000000000000e+00
3.1809981747982494e+05,0.0000000000000000e+00
3.1809981748051185e+05,0.0000000000000000e+00
3.1809981748117751e+05,0.0000000000000000e+00
3.1945094078954699e+05,0.0000000000000000e+00
2.8993362622610241e+05,0.0000000000000000e+00
2.8993362622798077e+05,0.0000000000000000e+00
2.8993362622954574e+05,0.0000000000000000e+00
2.8993362622681889e+05,0.0000000000000000e+00
2.8993362623145198e+05,0.0000000000000000e+00
2.8993362623362645e+05,0.0000000000000000e+00
2.8993362623599079e+05,0.0000000000000000e+00
2.8993362624089845e+05,0.0000000000000000e+00
2.8993362624325621e+05,0.0000000000000000e+00
2.8993362625077873e+05,0.0000000000000000e+00
2.8993362624543003e+05,0.0000000000000000e+00
2.8993362625006202e+05,0.0000000000000000e+00
2.8993362624889921e+05,0.0000000000000000e+00
2.8993362624733633e+05,0.0000000000000000e+00
2.8993362623844802e+05,0.0000000000000000e+00
2.9152396373015665e+05,0.0000000000000000e+00
2.9152396370724583e+05,0.0000000000000000e+00
2.9152396370791085e+05,0.0000000000000000e+00
2.9152396370898990e+05,0.0000000000000000e+00
2.9152396372695576e+05,0.0000000000000000e+00
2.9152396372518805e+05,0.0000000000000000e+00
2.9152396371044102e+05,0.0000000000000000e+00
2.9152396372316900e+05,0.0000000000000000e+00
2.9152396371221222e+05,0.0000000000000000e+00
2.9152396371423267e+05,0.0000000000000000e+00
2.9152396371642139e+05,0.0000000000000000e+00
2.9152396372098406e+05,0.0000000000000000e+00
2.9152396372841491e+05,0.0000000000000000e+00
2.9152396372949227e+05,0.0000000000000000e+00
2.9152396371871344e+05,0.0000000000000000e+00
3.1396203632390412e+05,0.0000000000000000e+00
3.1396203632366227e+05,0.0000000000000000e+00
3.1396203632327158e+05,0.0000000000000000e+00
3.1396203632274782e+05,0.0000000000000000e+00
3.1396203632210777e+05,0.0000000000000000e+00
3.1396203632137214e+05,0.0000000000000000e+00
3.1396203632057831e+05,0.0000000000000000e+00
3.1396203631975467e+05,0.0000000000000000e+00
3.1396203631892568e+05,0.0000000000000000e+00
3.1396203631813085e+05,0.0000000000000000e+00
3.1396203631559765e+05,0.0000000000000000e+00
3.1396203631675965e+05,0.0000000000000000e+00
3.1396203631583689e+05,0.0000000000000000e+00
3.1396203631623025e+05,0.0000000000000000e+00
3.1396203631739720e+05,0.0000000000000000e+00
2.9467162515259889e+05,0.0000000000000000e+00
2.9467162515317340e+05,0.0000000000000000e+00
2.9467162515410507e+05,0.0000000000000000e+00
2.9467162515688961e+05,0.0000000000000000e+00
2.9467162515863357e+05,0.0000000000000000e+00
2.9467162516052579e+05,0.0000000000000000e+00
2.9467162516446359e+05,0.0000000000000000e+00
2.9467162516635732e+05,0.0000000000000000e+00
2.9467162517239217e+05,0.0000000000000000e+00
2.9467162517181801e+05,0.0000000000000000e+00
2.9467162517088611e+05,0.0000000000000000e+00
2.9467162516963057e+05,0.0000000000000000e+00
2.9467162516810233e+05,0.0000000000000000e+00
2.9467162515535898e+05,0.0000000000000000e+00
3.1113488706711226e+05,0.0000000000000000e+00
3.1113488706738548e+05,0.0000000000000000e+00
3.1113488706782809e+05,0.0000000000000000e+00
3.1113488706842309e+05,0.0000000000000000e+00
3.1113488706915191e+05,0.0000000000000000e+00
3.1113488706998236e+05,0.0000000000000000e+00
3.1113488707088557e+05,0.0000000000000000e+00
3.1113488707651809e+05,0.0000000000000000e+00
3.1113488707624609e+05,0.0000000000000000e+00
3.1113488707580365e+05,0.0000000000000000e+00
3.1113488707520749e+05,0.0000000000000000e+00
3.1113488707365433e+05,0.0000000000000000e+00
3.1113488707448938e+05,0.0000000000000000e+00
3.1113488707275788e+05,0.0000000000000000e+00
3.1255520911669952e+05,0.0000000000000000e+00
3.1255520911695663e+05,0.0000000000000000e+00
3.1255520911737217e+05,0.0000000000000000e+00
3.1255520911793382e+05,0.0000000000000000e+00
3.1255520911939634e+05,0.0000000000000000e+00
3.1255520911861770e+05,0.0000000000000000e+00
3.1255520912024594e+05,0.0000000000000000e+00
3.1255520912112261e+05,0.0000000000000000e+00
3.1255520912200032e+05,0.0000000000000000e+00
3.1255520912284683e+05,0.0000000000000000e+00
3.1255520912362455e+05,0.0000000000000000e+00
3.1255520912430610e+05,0.0000000000000000e+00
3.1255520912486810e+05,0.0000000000000000e+00
3.1255520912553696e+05,0.0000000000000000e+00
3.1255520912528189e+05,0.0000000000000000e+00
3.1113488707181712e+05,0.0000000000000000e+00
2.9467162516249961e+05,0.0000000000000000e+00
3.0970124527846952e+05,0.0000000000000000e+00
3.0970124527876073e+05,0.0000000000000000e+00
3.0970124527923344e+05,0.0000000000000000e+00
3.0970124527986802e+05,0.0000000000000000e+00
3.0970124528064346e+05,0.0000000000000000e+00
3.0970124528152676e+05,0.0000000000000000e+00
3.0970124528248486e+05,0.0000000000000000e+00
3.0970124528849497e+05,0.0000000000000000e+00
3.0970124528820365e+05,0.0000000000000000e+00
3.0970124528773199e+05,0.0000000000000000e+00
3.0970124528709799e+05,0.0000000000000000e+00
3.0970124528632418e+05,0.0000000000000000e+00
3.0970124528544408e+05,0.0000000000000000e+00
3.0970124528448266e+05,0.0000000000000000e+00
3.0970124528348859e+05,0.0000000000000000e+00
2.9310335957916110e+05,0.0000000000000000e+00
2.9310335957854567e+05,0.0000000000000000e+00
2.9310335957754322e+05,0.0000000000000000e+00
2.9310335957619187e+05,0.0000000000000000e+00
2.9310335957454651e+05,0.0000000000000000e+00
2.9310335955787398e+05,0.0000000000000000e+00
2.9310335955849627e+05,0.0000000000000000e+00
2.9310335955949640e+05,0.0000000000000000e+00
2.9310335956084763e+05,0.0000000000000000e+00
2.9310335956249095e+05,0.0000000000000000e+00
2.9310335956436757e+05,0.0000000000000000e+00
2.9310335956640512e+05,0.0000000000000000e+00
2.9310335957267258e+05,0.0000000000000000e+00
2.9310335956852027e+05,0.0000000000000000e+00
2.9310335957064060e+05,0.0000000000000000e+00
2.9622857266877958e+05,0.0000000000000000e+00
2.9622857266931515e+05,0.0000000000000000e+00
2.9622857267018320e+05,0.0000000000000000e+00
2.9622857267135027e+05,0.0000000000000000e+00
2.9622857267277554e+05,0.0000000000000000e+00
2.9622857267439872e+05,0.0000000000000000e+00
2.9622857267616456e+05,0.0000000000000000e+00
2.9622857267982827e+05,0.0000000000000000e+00
2.9622857268158847e+05,0.0000000000000000e+00
2.9622857268321147e+05,0.0000000000000000e+00
2.9622857268720347e+05,0.0000000000000000e+00
2.9622857268667035e+05,0.0000000000000000e+00
2.9622857268580329e+05,0.0000000000000000e+00
2.9622857268463320e+05,0.0000000000000000e+00
2.9622857267800235e+05,0.0000000000000000e+00
3.0825446014136024e+05,0.0000000000000000e+00
3.0825446014105127e+05,0.0000000000000000e+00
3.0825446014054911e+05,0.0000000000000000e+00
3.0825446013987082e+05,0.0000000000000000e+00
3.0825446013904485e+05,0.0000000000000000e+00
3.0825446013810264e+05,0.0000000000000000e+00
3.0825446013708110e+05,0.0000000000000000e+00
3.0825446013601695e+05,0.0000000000000000e+00
3.0825446013495495e+05,0.0000000000000000e+00
3.0825446013393445e+05,0.0000000000000000e+00
3.0825446013067313e+05,0.0000000000000000e+00
3.0825446013148752e+05,0.0000000000000000e+00
3.0825446013216407e+05,0.0000000000000000e+00
3.0825446013299271e+05,0.0000000000000000e+00
3.0825446013098542e+05,0.0000000000000000e+00
2.9777401512733364e+05,0.0000000000000000e+00
2.9777401512783248e+05,0.0000000000000000e+00
2.9777401512864104e+05,0.0000000000000000e+00
2.9777401512972987e+05,0.0000000000000000e+00
2.9777401513105305e+05,0.0000000000000000e+00
2.9777401513256715e+05,0.0000000000000000e+00
2.9777401513421064e+05,0.0000000000000000e+00
2.9777401514210075e+05,0.0000000000000000e+00
2.9777401514077379e+05,0.0000000000000000e+00
2.9777401513926324e+05,0.0000000000000000e+00
2.9777401514399663e+05,0.0000000000000000e+00
2.9777401514318993e+05,0.0000000000000000e+00
2.9930776643357414e+05,0.0000000000000000e+00
2.9930776643310842e+05,0.0000000000000000e+00
2.9930776643534040e+05,0.0000000000000000e+00
2.9930776643432613e+05,0.0000000000000000e+00
2.9930776643658004e+05,0.0000000000000000e+00
2.9930776643798716e+05,0.0000000000000000e+00
2.9930776643951563e+05,0.0000000000000000e+00
2.9930776644269901e+05,0.0000000000000000e+00
2.9930776644111017e+05,0.0000000000000000e+00
2.9930776644422964e+05,0.0000000000000000e+00
2.9930776644563937e+05,0.0000000000000000e+00
2.9930776644687395e+05,0.0000000000000000e+00
2.9930776644789043e+05,0.0000000000000000e+00
2.9930776644910401e+05,0.0000000000000000e+00
2.9930776644864317e+05,0.0000000000000000e+00
2.9777401514449401e+05,0.0000000000000000e+00
2.9777401513762231e+05,0.0000000000000000e+00
3.0679470924650982e+05,0.0000000000000000e+00
3.0679470924563962e+05,0.0000000000000000e+00
3.0679470924491703e+05,0.0000000000000000e+00
3.0679470924403716e+05,0.0000000000000000e+00
3.0679470924303116e+05,0.0000000000000000e+00
3.0679470924194105e+05,0.0000000000000000e+00
3.0679470923967031e+05,0.0000000000000000e+00
3.0679470923858054e+05,0.0000000000000000e+00
3.0679470923757431e+05,0.0000000000000000e+00
3.0679470923669345e+05,0.0000000000000000e+00
3.0679470923596807e+05,0.0000000000000000e+00
3.0679470923542924e+05,0.0000000000000000e+00
2.9777401513591671e+05,0.0000000000000000e+00
3.0233945586553717e+05,0.0000000000000000e+00
3.0233945586594002e+05,0.0000000000000000e+00
3.0233945586659794e+05,0.0000000000000000e+00
3.0233945586748177e+05,0.0000000000000000e+00
3.0233945586855803e+05,0.0000000000000000e+00
3.0233945587947511e+05,0.0000000000000000e+00
3.0233945587907027e+05,0.0000000000000000e+00
3.0233945587841561e+05,0.0000000000000000e+00
3.0233945586978697e+05,0.0000000000000000e+00
3.0233945587112079e+05,0.0000000000000000e+00
3.0233945587522676e+05,0.0000000000000000e+00
3.0233945587389334e+05,0.0000000000000000e+00
3.0233945587250567e+05,0.0000000000000000e+00
3.0233945587645582e+05,0.0000000000000000e+00
3.0082964142990549e+05,0.0000000000000000e+00
3.0082964142947126e+05,0.0000000000000000e+00
3.0082964142876788e+05,0.0000000000000000e+00
3.0082964142782055e+05,0.0000000000000000e+00
3.0082964142666827e+05,0.0000000000000000e+00
3.0082964141497778e+05,0.0000000000000000e+00
3.0082964141611621e+05,0.0000000000000000e+00
3.0082964141705941e+05,0.0000000000000000e+00
3.0082964141821367e+05,0.0000000000000000e+00
3.0082964141952980e+05,0.0000000000000000e+00
3.0082964142095629e+05,0.0000000000000000e+00
3.0082964142535592e+05,0.0000000000000000e+00
3.0082964142243803e+05,0.0000000000000000e+00
3.0082964142392814e+05,0.0000000000000000e+00
3.0532217140968773e+05,0.0000000000000000e+00
3.0532217140933312e+05,0.0000000000000000e+00
3.0532217140875896e+05,0.0000000000000000e+00
3.0532217140798498e+05,0.0000000000000000e+00
3.0532217140704498e+05,0.0000000000000000e+00
3.0532217140597070e+05,0.0000000000000000e+00
3.0532217140480696e+05,0.0000000000000000e+00
3.0532217140238453e+05,0.0000000000000000e+00
3.0532217140121735e+05,0.0000000000000000e+00
3.0532217140360182e+05,0.0000000000000000e+00
3.0532217140014312e+05,0.0000000000000000e+00
3.0532217139920208e+05,0.0000000000000000e+00
3.0532217139750085e+05,0.0000000000000000e+00
3.0532217139843089e+05,0.0000000000000000e+00
3.0532217139785644e+05,0.0000000000000000e+00
3.0233945587753103e+05,0.0000000000000000e+00
3.0383702659349027e+05,0.0000000000000000e+00
3.0383702659311204e+05,0.0000000000000000e+00
3.0383702659249783e+05,0.0000000000000000e+00
3.0383702659167122e+05,0.0000000000000000e+00
3.0383702659066516e+05,0.0000000000000000e+00
3.0383702658951824e+05,0.0000000000000000e+00
3.0383702658827492e+05,0.0000000000000000e+00
3.0383702658568259e+05,0.0000000000000000e+00
3.0383702658443397e+05,0.0000000000000000e+00
3.0383702658328274e+05,0.0000000000000000e+00
3.0383702658227703e+05,0.0000000000000000e+00
3.0383702658045886e+05,0.0000000000000000e+00
3.0383702658145153e+05,0.0000000000000000e+00
3.0383702658084000e+05,0.0000000000000000e+00
3.0383702658698137e+05,0.0000000000000000e+00
3.0082964141541318e+05,0.0000000000000000e+00
3.0679470924617880e+05,0.0000000000000000e+00
3.0679470924080716e+05,0.0000000000000000e+00
3.0679470923510037e+05,0.0000000000000000e+00
2.7683989480107016e+05,0.0000000000000000e+00
2.7851089219601179e+05,0.0000000000000000e+00


==> dataOMS/spectrumT_0.007751937984496124.csv <==
real,imag
1.5691211127941921e+02,0.0000000000000000e+00
3.8857984486194778e+02,0.0000000000000000e+00
3.8853046381250084e+02,0.0000000000000000e+00
6.1587458774889444e+02,0.0000000000000000e+00
7.6517072653873038e+02,0.0000000000000000e+00
7.6465825879566410e+02,0.0000000000000000e+00
9.8498122165049176e+02,0.0000000000000000e+00
9.8551378095717814e+02,0.0000000000000000e+00
1.2708411160026064e+03,0.0000000000000000e+00
1.2735149476136201e+03,0.0000000000000000e+00
1.3433314853483589e+03,0.0000000000000000e+00
1.4817151856232776e+03,0.0000000000000000e+00
1.4846283426469372e+03,0.0000000000000000e+00
1.8248731059989366e+03,0.0000000000000000e+00
1.8274578934872338e+03,0.0000000000000000e+00
1.8876267121014043e+03,0.0000000000000000e+00
1.8971680658744344e+03,0.0000000000000000e+00
2.0869872720034009e+03,0.0000000000000000e+00
2.0972078762003985e+03,0.0000000000000000e+00
2.2888288527567784e+03,0.0000000000000000e+00
2.4116332684790686e+03,0.0000000000000000e+00
2.4220549012478286e+03,0.0000000000000000e+00
2.5913123225313907e+03,0.0000000000000000e+00
2.6179351652364217e+03,0.0000000000000000e+00
2.7775372139517954e+03,0.0000000000000000e+00
2.8055327412158654e+03,0.0000000000000000e+00
2.8592254520203887e+03,0.0000000000000000e+00
2.8510109932305531e+03,0.0000000000000000e+00
3.0810631088034697e+03,0.0000000000000000e+00
3.1101746740577801e+03,0.0000000000000000e+00
3.3548557039151888e+03,0.0000000000000000e+00
3.3919193094200104e+03,0.0000000000000000e+00
3.4173191627495244e+03,0.0000000000000000e+00
3.4923999705256597e+03,0.0000000000000000e+00
3.5201537451281129e+03,0.0000000000000000e+00
3.5915820349183250e+03,0.0000000000000000e+00
3.5268275644642085e+03,0.0000000000000000e+00
3.8074368136290991e+03,0.0000000000000000e+00
3.8745695837867975e+03,0.0000000000000000e+00
3.9996653472449589e+03,0.0000000000000000e+00
4.0197146886446344e+03,0.0000000000000000e+00
4.1489143123062604e+03,0.0000000000000000e+00
4.1883475659396172e+03,0.0000000000000000e+00
4.3060635155774035e+03,0.0000000000000000e+00
4.2777152792458874e+03,0.0000000000000000e+00
4.2554067565530686e+03,0.0000000000000000e+00
4.4381951664116095e+03,0.0000000000000000e+00
4.5628402488345182e+03,0.0000000000000000e+00
4.5896596577049959e+03,0.0000000000000000e+00
4.6591082260895182e+03,0.0000000000000000e+00
4.6988003621512007e+03,0.0000000000000000e+00
4.7194581942437571e+03,0.0000000000000000e+00
4.9121089036726326e+03,0.0000000000000000e+00
4.9429729206972697e+03,0.0000000000000000e+00
5.0495159549415448e+03,0.0000000000000000e+00
5.0852994666905979e+03,0.0000000000000000e+00
5.4768641412352599e+03,0.0000000000000000e+00
5.1832598490165346e+03,0.0000000000000000e+00
5.2080859867769877e+03,0.0000000000000000e+00
5.2488906603514779e+03,0.0000000000000000e+00
5.3182436840399405e+03,0.0000000000000000e+00
5.3298977689282592e+03,0.0000000000000000e+00
5.3449059259396108e+03,0.0000000000000000e+00
5.5680248295609972e+03,0.0000000000000000e+00
5.6358702414056597e+03,0.0000000000000000e+00
5.7065163020810915e+03,0.0000000000000000e+00
5.8233583621127482e+03,0.0000000000000000e+00
5.8345898172030284e+03,0.0000000000000000e+00
5.8512278988518910e+03,0.0000000000000000e+00
5.8884899415178606e+03,0.0000000000000000e+00
5.9644221698926494e+03,0.0000000000000000e+00
6.1203222829970846e+03,0.0000000000000000e+00
6.0446173888655940e+03,0.0000000000000000e+00
6.0307036257896643e+03,0.0000000000000000e+00
6.2533810204349684e+03,0.0000000000000000e+00
6.2789778102652199e+03,0.0000000000000000e+00
6.3318178368196395e+03,0.0000000000000000e+00
6.4207848279141963e+03,0.0000000000000000e+00
6.4102019125110774e+03,0.0000000000000000e+00
6.7602456109325249e+03,0.0000000000000000e+00
6.4694566852880025e+03,0.0000000000000000e+00
6.5251397591514124e+03,0.0000000000000000e+00
6.4934534592981972e+03,0.0000000000000000e+00
6.4943698109267525e+03,0.0000000000000000e+00
6.7244822059952257e+03,0.0000000000000000e+00
6.7140472291899332e+03,0.0000000000000000e+00
6.6901465046341791e+03,0.0000000000000000e+00
6.9732068141146856e+03,0.0000000000000000e+00
7.0182112937156080e+03,0.0000000000000000e+00
7.0436276336841347e+03,0.0000000000000000e+00
7.0269875086098582e+03,0.0000000000000000e+00
7.0776863225026682e+03,0.0000000000000000e+00
7.2078826446218336e+03,0.0000000000000000e+00
7.1976791256240513e+03,0.0000000000000000e+00
7.1304118455316257e+03,0.0000000000000000e+00
7.3925368644789833e+03,0.0000000000000000e+00
7.1127961399987762e+03,0.0000000000000000e+00
7.1145729420322732e+03,0.0000000000000000e+00
7.8305863998588038e+03,0.0000000000000000e+00
7.2978925424591407e+03,0.0000000000000000e+00
7.3008073916700760e+03,0.0000000000000000e+00
7.7823490123207312e+03,0.0000000000000000e+00
7.7106023183825591e+03,0.0000000000000000e+00
7.5188220779622625e+03,0.0000000000000000e+00
7.6547712654407323e+03,0.0000000000000000e+00
7.6827411090591140e+03,0.0000000000000000e+00
7.5353889545885795e+03,0.0000000000000000e+00
7.6271458095043672e+03,0.0000000000000000e+00
7.5938018080701195e+03,0.0000000000000000e+00
7.5926789954769138e+03,0.0000000000000000e+00
7.5331703658168162e+03,0.0000000000000000e+00
7.9092981608000346e+03,0.0000000000000000e+00
7.9574579511340662e+03,0.0000000000000000e+00
7.9743048075430652e+03,0.0000000000000000e+00
7.9967599138580517e+03,0.0000000000000000e+00
7.9962524434059742e+03,0.0000000000000000e+00
8.0464959142173266e+03,0.0000000000000000e+00
8.1221114615846436e+03,0.0000000000000000e+00
8.1823020525757101e+03,0.0000000000000000e+00
8.2133219921432974e+03,0.0000000000000000e+00
8.4136240309315799e+03,0.0000000000000000e+00
8.1541180772393254e+03,0.0000000000000000e+00
8.1228330974756791e+03,0.0000000000000000e+00
8.2677569506313830e+03,0.0000000000000000e+00
8.2235471862929517e+03,0.0000000000000000e+00
8.1401667167119303e+03,0.0000000000000000e+00
8.1409165133329534e+03,0.0000000000000000e+00
8.3288869866373443e+03,0.0000000000000000e+00
8.3605097711303679e+03,0.0000000000000000e+00
8.3388579959594499e+03,0.0000000000000000e+00
8.3395894646983561e+03,0.0000000000000000e+00
8.5507028597317367e+03,0.0000000000000000e+00
8.5640863712347164e+03,0.0000000000000000e+00
8.6967224307697998e+03,0.0000000000000000e+00
8.7344212561028071e+03,0.0000000000000000e+00
8.6103911261330759e+03,0.0000000000000000e+00
8.7926437860048354e+03,0.0000000000000000e+00
8.8506776505828311e+03,0.0000000000000000e+00
8.8697901107292018e+03,0.0000000000000000e+00
8.5861628992752649e+03,0.0000000000000000e+00
8.5922811236460202e+03,0.0000000000000000e+00
8.5926039756788014e+03,0.0000000000000000e+00
8.8969230564879017e+03,0.0000000000000000e+00
8.9670000720415628e+03,0.0000000000000000e+00
9.0200465797949764e+03,0.0000000000000000e+00
9.0377393124267783e+03,0.0000000000000000e+00
9.0845206324673381e+03,0.0000000000000000e+00
9.3884549052170987e+03,0.0000000000000000e+00
9.3084259839010119e+03,0.0000000000000000e+00
9.2721195757816768e+03,0.0000000000000000e+00
9.2499876209100239e+03,0.0000000000000000e+00
9.1776472825385245e+03,0.0000000000000000e+00
9.1161142098196688e+03,0.0000000000000000e+00
9.1457933137204127e+03,0.0000000000000000e+00
9.1422268264999238e+03,0.0000000000000000e+00
9.4242504930789037e+03,0.0000000000000000e+00
9.4820674789559234e+03,0.0000000000000000e+00
9.6490601009568491e+03,0.0000000000000000e+00
9.7378897391636528e+03,0.0000000000000000e+00
9.7126751198309739e+03,0.0000000000000000e+00
9.8095399881224621e+03,0.0000000000000000e+00
9.5571653713378855e+03,0.0000000000000000e+00
9.8531798072041638e+03,0.0000000000000000e+00
9.9013917243480846e+03,0.0000000000000000e+00
9.9527286314812973e+03,0.0000000000000000e+00
1.0404201555283011e+04,0.0000000000000000e+00
1.0029755250411674e+04,0.0000000000000000e+00
1.0270353441183714e+04,0.0000000000000000e+00
9.9934934832053023e+03,0.0000000000000000e+00
9.5324300075123701e+03,0.0000000000000000e+00
9.5327146952473577e+03,0.0000000000000000e+00
1.0317281819897738e+04,0.0000000000000000e+00
1.0346447784782862e+04,0.0000000000000000e+00
1.0217570823413407e+04,0.0000000000000000e+00
1.0091306867836800e+04,0.0000000000000000e+00
1.0067002450930740e+04,0.0000000000000000e+00
1.6538182488490649e+04,0.0000000000000000e+00
1.6402114152854439e+04,0.0000000000000000e+00
1.6343217996419809e+04,0.0000000000000000e+00
1.6297890297898693e+04,0.0000000000000000e+00
1.6266045817218341e+04,0.0000000000000000e+00
1.6224282109644200e+04,0.0000000000000000e+00
1.6135206511412802e+04,0.0000000000000000e+00
1.6125222153051101e+04,0.0000000000000000e+00
1.6014624316584215e+04,0.0000000000000000e+00
1.6004517246697635e+04,0.0000000000000000e+00
1.0237944787748520e+04,0.0000000000000000e+00
1.0078891678802518e+04,0.0000000000000000e+00
1.5908933138856924e+04,0.0000000000000000e+00
1.5866806012443354e+04,0.0000000000000000e+00
1.0357791376575273e+04,0.0000000000000000e+00
1.5822194630918253e+04,0.0000000000000000e+00
1.5757742104984947e+04,0.0000000000000000e+00
1.0573867041428372e+04,0.0000000000000000e+00
1.0675797025784637e+04,0.0000000000000000e+00
1.0706925778866189e+04,0.0000000000000000e+00
1.5717380615790706e+04,0.0000000000000000e+00
1.5718052435483356e+04,0.0000000000000000e+00
1.0625136166157588e+04,0.0000000000000000e+00
1.5618462139758012e+04,0.0000000000000000e+00
1.5561983390934794e+04,0.0000000000000000e+00
1.5566777622086027e+04,0.0000000000000000e+00
1.0631611760049198e+04,0.0000000000000000e+00
1.0636815362000110e+04,0.0000000000000000e+00
1.0891062191075836e+04,0.0000000000000000e+00
1.0899049762961806e+04,0.0000000000000000e+00
1.5482846519675217e+04,0.0000000000000000e+00
1.5406586166078750e+04,0.0000000000000000e+00
1.0952105798113251e+04,0.0000000000000000e+00
1.1005146266786423e+04,0.0000000000000000e+00
1.1039171853154758e+04,0.0000000000000000e+00
1.1093907501816693e+04,0.0000000000000000e+00
1.0963530764534135e+04,0.0000000000000000e+00
1.5369894257721768e+04,0.0000000000000000e+00
1.1172582313800172e+04,0.0000000000000000e+00
1.5257160769426288e+04,0.0000000000000000e+00
1.5232261528308334e+04,0.0000000000000000e+00
1.1162006315803586e+04,0.0000000000000000e+00
1.1238697077461235e+04,0.0000000000000000e+00
1.1613704312405735e+04,0.0000000000000000e+00
1.1528741314847126e+04,0.0000000000000000e+00
1.1648665371456835e+04,0.0000000000000000e+00
1.5119449535171776e+04,0.0000000000000000e+00
1.1321838801157621e+04,0.0000000000000000e+00
1.1327313692967422e+04,0.0000000000000000e+00
1.1465353467784122e+04,0.0000000000000000e+00
1.1473896462058823e+04,0.0000000000000000e+00
1.5075237480040956e+04,0.0000000000000000e+00
1.2630083233231418e+04,0.0000000000000000e+00
1.4998744628818304e+04,0.0000000000000000e+00
1.2713136112154840e+04,0.0000000000000000e+00
1.2427162529882491e+04,0.0000000000000000e+00
1.1869526572613344e+04,0.0000000000000000e+00
1.1928079105566710e+04,0.0000000000000000e+00
1.1213900304938203e+04,0.0000000000000000e+00
1.2267224487243551e+04,0.0000000000000000e+00
1.2103333898166777e+04,0.0000000000000000e+00
1.2039644744492392e+04,0.0000000000000000e+00
1.2079474475787629e+04,0.0000000000000000e+00
1.2007903682521401e+04,0.0000000000000000e+00
1.1994870522511923e+04,0.0000000000000000e+00
1.4913585747026955e+04,0.0000000000000000e+00
1.4904856459034494e+04,0.0000000000000000e+00
1.4899684672225212e+04,0.0000000000000000e+00
1.4854764974509824e+04,0.0000000000000000e+00
1.1758548430895935e+04,0.0000000000000000e+00
1.1758124621768093e+04,0.0000000000000000e+00
1.4826076483970724e+04,0.0000000000000000e+00
1.4759245223056334e+04,0.0000000000000000e+00
1.1756287534478810e+04,0.0000000000000000e+00
1.4780748785449427e+04,0.0000000000000000e+00
1.2331547471774571e+04,0.0000000000000000e+00
1.2299095175519155e+04,0.0000000000000000e+00
1.2235479841749771e+04,0.0000000000000000e+00
1.2249301045832275e+04,0.0000000000000000e+00
1.4727666112375502e+04,0.0000000000000000e+00
1.2775900543591022e+04,0.0000000000000000e+00
1.4630697263146652e+04,0.0000000000000000e+00
1.4550475765716528e+04,0.0000000000000000e+00
1.4474061120789342e+04,0.0000000000000000e+00
1.2526545291965624e+04,0.0000000000000000e+00
1.2526505380285176e+04,0.0000000000000000e+00
1.3207135281519733e+04,0.0000000000000000e+00
1.3168891780845779e+04,0.0000000000000000e+00
1.3079246448477172e+04,0.0000000000000000e+00
1.4380094744710053e+04,0.0000000000000000e+00
1.3372442658683538e+04,0.0000000000000000e+00
1.3308227869905802e+04,0.0000000000000000e+00
1.3325527923202997e+04,0.0000000000000000e+00
1.3005707659639855e+04,0.0000000000000000e+00
1.3040343820935950e+04,0.0000000000000000e+00
1.4295356235092946e+04,0.0000000000000000e+00
1.3698138909396559e+04,0.0000000000000000e+00
1.3731330367072011e+04,0.0000000000000000e+00
1.4230413791387757e+04,0.0000000000000000e+00
1.2886003296965344e+04,0.0000000000000000e+00
1.3528409663722972e+04,0.0000000000000000e+00
1.3570918209952963e+04,0.0000000000000000e+00
1.2944824069482400e+04,0.0000000000000000e+00
1.2850265027048723e+04,0.0000000000000000e+00
1.3504232808899438e+04,0.0000000000000000e+00
1.4223070696442797e+04,0.0000000000000000e+00
1.4163622374442650e+04,0.0000000000000000e+00
1.3972485705076007e+04,0.0000000000000000e+00
1.3836870084993208e+04,0.0000000000000000e+00
1.3495277121332205e+04,0.0000000000000000e+00
1.2937213452362970e+04,0.0000000000000000e+00
1.4085437967029453e+04,0.0000000000000000e+00
1.4101450134595785e+04,0.0000000000000000e+00
1.2851815256765783e+04,0.0000000000000000e+00
1.4055158998787660e+04,0.0000000000000000e+00
1.3888554602665043e+04,0.0000000000000000e+00
1.3899794521996064e+04,0.0000000000000000e+00
1.3909191851122278e+04,0.0000000000000000e+00
1.7128620774247909e+04,0.0000000000000000e+00
1.7086175870225576e+04,0.0000000000000000e+00
1.7046486200723837e+04,0.0000000000000000e+00
1.7014205201347191e+04,0.0000000000000000e+00
1.6982033674790768e+04,0.0000000000000000e+00
1.6908759205452025e+04,0.0000000000000000e+00
1.6816335017049401e+04,0.0000000000000000e+00
1.6789603989124629e+04,0.0000000000000000e+00
1.6895295166852182e+04,0.0000000000000000e+00
1.6740484445867991e+04,0.0000000000000000e+00
1.6684122386820382e+04,0.0000000000000000e+00
1.6649414802227817e+04,0.0000000000000000e+00
1.6669021794296008e+04,0.0000000000000000e+00
1.8474893317423346e+04,0.0000000000000000e+00
1.8394155830132775e+04,0.0000000000000000e+00
1.8302043095354373e+04,0.0000000000000000e+00
1.7247608997852287e+04,0.0000000000000000e+00
1.8202094953828375e+04,0.0000000000000000e+00
1.8098152356581792e+04,0.0000000000000000e+00
1.7366597221456697e+04,0.0000000000000000e+00
1.7994209759335019e+04,0.0000000000000000e+00
1.7481012794357281e+04,0.0000000000000000e+00
1.7894261617808868e+04,0.0000000000000000e+00
1.7845803193476655e+04,0.0000000000000000e+00
1.7605916569794004e+04,0.0000000000000000e+00
1.7754733549836681e+04,0.0000000000000000e+00
1.7678882978655143e+04,0.0000000000000000e+00
1.7721411395739993e+04,0.0000000000000000e+00
1.7586458790252724e+04,0.0000000000000000e+00
1.7575597632529367e+04,0.0000000000000000e+00
1.7655151852296029e+04,0.0000000000000000e+00
1.7802148883030492e+04,0.0000000000000000e+00
1.7811095608884269e+04,0.0000000000000000e+00
1.8775562553070471e+04,0.0000000000000000e+00
1.8695163635993627e+04,0.0000000000000000e+00
1.8497422517498431e+04,0.0000000000000000e+00
1.8541152860867402e+04,0.0000000000000000e+00
1.8523885847773850e+04,0.0000000000000000e+00
1.8862800461725568e+04,0.0000000000000000e+00
1.8953524858052420e+04,0.0000000000000000e+00
1.8590388143369200e+04,0.0000000000000000e+00
1.8566859964269672e+04,0.0000000000000000e+00
1.9282356320315364e+04,0.0000000000000000e+00
1.9044249254379567e+04,0.0000000000000000e+00
1.9131487163034519e+04,0.0000000000000000e+00
1.8624693395789771e+04,0.0000000000000000e+00
1.8620707080633932e+04,0.0000000000000000e+00
1.9211886080111421e+04,0.0000000000000000e+00
1.9340189751835329e+04,0.0000000000000000e+00
1.9734436962809821e+04,0.0000000000000000e+00
1.9658340398315111e+04,0.0000000000000000e+00
1.9588209402822642e+04,0.0000000000000000e+00
1.9526739071159416e+04,0.0000000000000000e+00
1.9813574748008876e+04,0.0000000000000000e+00
1.9476291673698164e+04,0.0000000000000000e+00
1.9892712533207698e+04,0.0000000000000000e+00
1.9383163868331270e+04,0.0000000000000000e+00
1.9968809097702440e+04,0.0000000000000000e+00
2.0038940093194895e+04,0.0000000000000000e+00
2.0747196948717719e+04,0.0000000000000000e+00
2.0813545856452365e+04,0.0000000000000000e+00
2.0678196388135715e+04,0.0000000000000000e+00
2.0609195827553773e+04,0.0000000000000000e+00
2.0542846919819141e+04,0.0000000000000000e+00
1.9438805875632253e+04,0.0000000000000000e+00
2.0100410424858135e+04,0.0000000000000000e+00
2.0928289595163500e+04,0.0000000000000000e+00
2.0481699416247040e+04,0.0000000000000000e+00
2.0150857822319333e+04,0.0000000000000000e+00
2.0874693360024481e+04,0.0000000000000000e+00
2.1004958910205733e+04,0.0000000000000000e+00
2.0428103181107872e+04,0.0000000000000000e+00
2.0188343620385487e+04,0.0000000000000000e+00
2.0972274888610642e+04,0.0000000000000000e+00
1.9409627198606730e+04,0.0000000000000000e+00
1.9415722235158872e+04,0.0000000000000000e+00
2.0211427260858880e+04,0.0000000000000000e+00
2.0384117887660756e+04,0.0000000000000000e+00
2.0351433866065840e+04,0.0000000000000000e+00
2.0331307144943541e+04,0.0000000000000000e+00
2.7868718750933687e+04,0.0000000000000000e+00
2.7861988235028879e+04,0.0000000000000000e+00
2.7851058470272761e+04,0.0000000000000000e+00
2.7836349481395264e+04,0.0000000000000000e+00
2.7818426526590487e+04,0.0000000000000000e+00
2.7797978374959985e+04,0.0000000000000000e+00
2.7775790837503562e+04,0.0000000000000000e+00
2.7752716568842759e+04,0.0000000000000000e+00
2.7707454762725505e+04,0.0000000000000000e+00
2.7687006611094937e+04,0.0000000000000000e+00
2.7729642300182211e+04,0.0000000000000000e+00
2.7654374667412765e+04,0.0000000000000000e+00
2.7636714386751974e+04,0.0000000000000000e+00
2.7643444902656778e+04,0.0000000000000000e+00
2.7669083656290029e+04,0.0000000000000000e+00
2.6966208261361608e+04,0.0000000000000000e+00
2.6978726901225295e+04,0.0000000000000000e+00
2.6986435841590308e+04,0.0000000000000000e+00
2.6949361006308827e+04,0.0000000000000000e+00
2.6928832566630463e+04,0.0000000000000000e+00
2.6905411838751170e+04,0.0000000000000000e+00
2.6879998868108309e+04,0.0000000000000000e+00
2.6853570260912449e+04,0.0000000000000000e+00
2.6827141653716531e+04,0.0000000000000000e+00
2.6801728683073692e+04,0.0000000000000000e+00
2.6778307955194203e+04,0.0000000000000000e+00
2.6720704680234288e+04,0.0000000000000000e+00
2.6740932260463072e+04,0.0000000000000000e+00
2.6757779515515915e+04,0.0000000000000000e+00
2.6728413620599495e+04,0.0000000000000000e+00
2.6110805435699749e+04,0.0000000000000000e+00
2.6101971080470936e+04,0.0000000000000000e+00
2.6087624866036782e+04,0.0000000000000000e+00
2.5958543038817967e+04,0.0000000000000000e+00
2.6068318109372365e+04,0.0000000000000000e+00
2.6044792758309191e+04,0.0000000000000000e+00
2.1025085631327966e+04,0.0000000000000000e+00
2.1376034660777754e+04,0.0000000000000000e+00
2.1429334804351787e+04,0.0000000000000000e+00
2.1244942969627125e+04,0.0000000000000000e+00
2.2473290947029593e+04,0.0000000000000000e+00
2.1547314209438300e+04,0.0000000000000000e+00
2.1487168830299994e+04,0.0000000000000000e+00
2.1290976249886266e+04,0.0000000000000000e+00
2.1607459588576825e+04,0.0000000000000000e+00
2.2420870815817718e+04,0.0000000000000000e+00
2.1665293614524853e+04,0.0000000000000000e+00
2.6017952878895358e+04,0.0000000000000000e+00
2.2318045029639194e+04,0.0000000000000000e+00
2.1765311724672752e+04,0.0000000000000000e+00
2.1849685449249944e+04,0.0000000000000000e+00
2.1718593758098941e+04,0.0000000000000000e+00
2.1803652168990749e+04,0.0000000000000000e+00
2.5988829912644691e+04,0.0000000000000000e+00
2.2271590911969852e+04,0.0000000000000000e+00
2.2197457651468645e+04,0.0000000000000000e+00
2.2157337019994433e+04,0.0000000000000000e+00
2.1262486729597935e+04,0.0000000000000000e+00
2.1329316694203932e+04,0.0000000000000000e+00
2.1832141689278946e+04,0.0000000000000000e+00
2.5928256164991129e+04,0.0000000000000000e+00
2.5899133198740550e+04,0.0000000000000000e+00
2.5872293319326604e+04,0.0000000000000000e+00
2.5848767968263524e+04,0.0000000000000000e+00
2.5829461211599119e+04,0.0000000000000000e+00
2.5806280641935857e+04,0.0000000000000000e+00
2.5815114997164834e+04,0.0000000000000000e+00
2.2230873537288233e+04,0.0000000000000000e+00
2.3528505880006363e+04,0.0000000000000000e+00
2.2523696601996140e+04,0.0000000000000000e+00
2.2570150719665555e+04,0.0000000000000000e+00
2.3493538015195900e+04,0.0000000000000000e+00
2.3428925826007668e+04,0.0000000000000000e+00
2.3344505932534874e+04,0.0000000000000000e+00
2.2684404611640719e+04,0.0000000000000000e+00
2.2610868094347119e+04,0.0000000000000000e+00
2.2644283980166543e+04,0.0000000000000000e+00
2.2368450684605858e+04,0.0000000000000000e+00
2.3253130498290579e+04,0.0000000000000000e+00
2.2669114223371671e+04,0.0000000000000000e+00
2.3298818215412739e+04,0.0000000000000000e+00
2.3168710604817694e+04,0.0000000000000000e+00
2.3133222637630053e+04,0.0000000000000000e+00
2.3209198534515250e+04,0.0000000000000000e+00
2.2172627408263717e+04,0.0000000000000000e+00
2.3104098415629571e+04,0.0000000000000000e+00
2.3069130550818954e+04,0.0000000000000000e+00
2.3082457166334418e+04,0.0000000000000000e+00
2.3388437896310075e+04,0.0000000000000000e+00
2.3464413793195439e+04,0.0000000000000000e+00
2.3515179264490911e+04,0.0000000000000000e+00
2.3980895468923052e+04,0.0000000000000000e+00
2.4036763755617405e+04,0.0000000000000000e+00
2.4067698181748292e+04,0.0000000000000000e+00
2.4102991013930012e+04,0.0000000000000000e+00
2.5242273180858159e+04,0.0000000000000000e+00
2.4381327314229424e+04,0.0000000000000000e+00
2.4369710666787752e+04,0.0000000000000000e+00
2.4181111391576345e+04,0.0000000000000000e+00
2.4011376528185199e+04,0.0000000000000000e+00
2.4141285968414257e+04,0.0000000000000000e+00
2.5232144550301073e+04,0.0000000000000000e+00
2.4325459027535286e+04,0.0000000000000000e+00
2.4259231769222602e+04,0.0000000000000000e+00
2.4350846254967302e+04,0.0000000000000000e+00
2.4220936814738401e+04,0.0000000000000000e+00
2.5215696546781433e+04,0.0000000000000000e+00
2.5166589330248244e+04,0.0000000000000000e+00
2.5193561257850557e+04,0.0000000000000000e+00
2.5135817280026433e+04,0.0000000000000000e+00
2.5067703614002014e+04,0.0000000000000000e+00
2.3992512116364825e+04,0.0000000000000000e+00
2.5102427659817888e+04,0.0000000000000000e+00
2.5032979568186292e+04,0.0000000000000000e+00
2.4893134047145944e+04,0.0000000000000000e+00
2.4968817897755933e+04,0.0000000000000000e+00
2.4999589947977667e+04,0.0000000000000000e+00
2.4903262677702965e+04,0.0000000000000000e+00
2.4941845970153634e+04,0.0000000000000000e+00
2.4919710681222670e+04,0.0000000000000000e+00
2.4294524601404344e+04,0.0000000000000000e+00
2.8757244558296476e+04,0.0000000000000000e+00
2.8751364644192454e+04,0.0000000000000000e+00
2.8741816181808335e+04,0.0000000000000000e+00
2.8695444342638137e+04,0.0000000000000000e+00
2.8676060863530765e+04,0.0000000000000000e+00
2.8554560878110053e+04,0.0000000000000000e+00
2.8560440792214096e+04,0.0000000000000000e+00
2.8728966113198607e+04,0.0000000000000000e+00
2.8655902718203186e+04,0.0000000000000000e+00
2.8635744572875705e+04,0.0000000000000000e+00
2.8569989254598077e+04,0.0000000000000000e+00
2.8582839323207656e+04,0.0000000000000000e+00
2.8616361093768279e+04,0.0000000000000000e+00
2.8598497177112469e+04,0.0000000000000000e+00
2.8713308259293615e+04,0.0000000000000000e+00
2.9474442366290470e+04,0.0000000000000000e+00
2.9479582743002204e+04,0.0000000000000000e+00
2.9651633810084571e+04,0.0000000000000000e+00
2.9512852643072805e+04,0.0000000000000000e+00
2.9646493433372783e+04,0.0000000000000000e+00
2.9487930261826856e+04,0.0000000000000000e+00
2.9528469752359197e+04,0.0000000000000000e+00
2.9580660872969678e+04,0.0000000000000000e+00
2.9597606424015659e+04,0.0000000000000000e+00
2.9545415303405196e+04,0.0000000000000000e+00
2.9499164132297898e+04,0.0000000000000000e+00
2.9638145914547800e+04,0.0000000000000000e+00
2.9613223533302131e+04,0.0000000000000000e+00
2.9563038088187455e+04,0.0000000000000000e+00
2.9626912044076937e+04,0.0000000000000000e+00
3.0551531945175815e+04,0.0000000000000000e+00
3.0547034662903985e+04,0.0000000000000000e+00
3.0539731472781674e+04,0.0000000000000000e+00
3.0396508299321285e+04,0.0000000000000000e+00
3.0517927042943571e+04,0.0000000000000000e+00
3.0401005581593337e+04,0.0000000000000000e+00
3.0529903032309601e+04,0.0000000000000000e+00
3.0408308771715361e+04,0.0000000000000000e+00
3.0474020122248738e+04,0.0000000000000000e+00
3.0443776509258718e+04,0.0000000000000000e+00
3.0418137212187401e+04,0.0000000000000000e+00
3.0458602062050239e+04,0.0000000000000000e+00
3.0504263735238346e+04,0.0000000000000000e+00
3.0489438182446986e+04,0.0000000000000000e+00
3.0430113201553420e+04,0.0000000000000000e+00
3.9785477752663326e+04,0.0000000000000000e+00
3.9784230669487020e+04,0.0000000000000000e+00
3.9782205516297843e+04,0.0000000000000000e+00
3.9779480118597261e+04,0.0000000000000000e+00
3.9776159211890503e+04,0.0000000000000000e+00
3.9742490150596379e+04,0.0000000000000000e+00
3.9743737233773092e+04,0.0000000000000000e+00
3.9745762386961978e+04,0.0000000000000000e+00
3.9748487784662670e+04,0.0000000000000000e+00
3.9772370416760001e+04,0.0000000000000000e+00
3.9751808691369333e+04,0.0000000000000000e+00
3.9768259334477429e+04,0.0000000000000000e+00
3.9755597486499988e+04,0.0000000000000000e+00
3.9759708568782240e+04,0.0000000000000000e+00
3.9763983951629758e+04,0.0000000000000000e+00
3.8847209907896809e+04,0.0000000000000000e+00
3.8845799319223814e+04,0.0000000000000000e+00
3.8843508647515599e+04,0.0000000000000000e+00
3.8799996775466403e+04,0.0000000000000000e+00
3.8798586186792949e+04,0.0000000000000000e+00
3.8802287447174596e+04,0.0000000000000000e+00
3.8805370172688970e+04,0.0000000000000000e+00
3.8840425922001254e+04,0.0000000000000000e+00
3.8832384064752900e+04,0.0000000000000000e+00
3.8813412029937077e+04,0.0000000000000000e+00
3.8827733977082753e+04,0.0000000000000000e+00
3.8836669610093479e+04,0.0000000000000000e+00
3.8809126484596381e+04,0.0000000000000000e+00
3.8818062117607355e+04,0.0000000000000000e+00
3.8822898047344905e+04,0.0000000000000000e+00
3.2366533657508407e+04,0.0000000000000000e+00
3.1456604631442086e+04,0.0000000000000000e+00
3.1320863329324104e+04,0.0000000000000000e+00
3.1324801225044550e+04,0.0000000000000000e+00
3.1452666735721432e+04,0.0000000000000000e+00
3.1331196020699161e+04,0.0000000000000000e+00
3.1339801967876145e+04,0.0000000000000000e+00
3.2357478167649184e+04,0.0000000000000000e+00
3.1427179615913406e+04,0.0000000000000000e+00
3.1446271940067392e+04,0.0000000000000000e+00
3.1437665992890201e+04,0.0000000000000000e+00
3.1350288344852674e+04,0.0000000000000000e+00
3.1415215794724048e+04,0.0000000000000000e+00
3.2349935982891453e+04,0.0000000000000000e+00
3.2247571042618943e+04,0.0000000000000000e+00
3.2251022183611145e+04,0.0000000000000000e+00
3.1388733980383109e+04,0.0000000000000000e+00
3.2330260804910344e+04,0.0000000000000000e+00
3.2264168717235527e+04,0.0000000000000000e+00
3.1375233668505269e+04,0.0000000000000000e+00
3.2273358895953439e+04,0.0000000000000000e+00
3.2307052350063659e+04,0.0000000000000000e+00
3.2295220782385044e+04,0.0000000000000000e+00
3.1362252166042057e+04,0.0000000000000000e+00
3.2283843895216720e+04,0.0000000000000000e+00
3.1402234292261121e+04,0.0000000000000000e+00
3.3281013336157892e+04,0.0000000000000000e+00
3.3176657417998875e+04,0.0000000000000000e+00
3.3191217164987967e+04,0.0000000000000000e+00
3.3179684814356100e+04,0.0000000000000000e+00
3.2340745804173981e+04,0.0000000000000000e+00
3.2318883917742267e+04,0.0000000000000000e+00
3.7911488875185350e+04,0.0000000000000000e+00
3.7909891389116368e+04,0.0000000000000000e+00
3.7907297212505866e+04,0.0000000000000000e+00
3.7903806038106224e+04,0.0000000000000000e+00
3.7899552029792008e+04,0.0000000000000000e+00
3.7894698666716649e+04,0.0000000000000000e+00
3.2363082516516028e+04,0.0000000000000000e+00
3.2256626532477829e+04,0.0000000000000000e+00
3.7856422704180673e+04,0.0000000000000000e+00
3.7889432460901793e+04,0.0000000000000000e+00
3.7858020190249925e+04,0.0000000000000000e+00
3.7864105541260200e+04,0.0000000000000000e+00
3.7868359549574721e+04,0.0000000000000000e+00
3.7883955789683168e+04,0.0000000000000000e+00
3.7878479118464740e+04,0.0000000000000000e+00
3.7873212912649811e+04,0.0000000000000000e+00
3.4199747374842889e+04,0.0000000000000000e+00
3.4108114000942391e+04,0.0000000000000000e+00
3.4136053903470936e+04,0.0000000000000000e+00
3.4115089176201269e+04,0.0000000000000000e+00
3.7860614366860696e+04,0.0000000000000000e+00
3.3277985939800863e+04,0.0000000000000000e+00
3.3184601039274625e+04,0.0000000000000000e+00
3.3218456535713216e+04,0.0000000000000000e+00
3.3266453589168981e+04,0.0000000000000000e+00
3.3273069714882440e+04,0.0000000000000000e+00
3.3258391816661642e+04,0.0000000000000000e+00
3.3208476547400111e+04,0.0000000000000000e+00
3.3199278937495445e+04,0.0000000000000000e+00
3.3239214218444060e+04,0.0000000000000000e+00
3.3249194206756234e+04,0.0000000000000000e+00
3.3228835377078693e+04,0.0000000000000000e+00
3.6978599436115168e+04,0.0000000000000000e+00
3.6976788131153226e+04,0.0000000000000000e+00
3.5122446169296098e+04,0.0000000000000000e+00
3.5116315017830020e+04,0.0000000000000000e+00
3.5041900796042217e+04,0.0000000000000000e+00
3.5104986127129523e+04,0.0000000000000000e+00
3.5048031947508302e+04,0.0000000000000000e+00
3.5059360838208711e+04,0.0000000000000000e+00
3.5090184218106835e+04,0.0000000000000000e+00
3.5074162747231661e+04,0.0000000000000000e+00
3.4110772312490051e+04,0.0000000000000000e+00
3.4192772199583771e+04,0.0000000000000000e+00
3.4197089063295047e+04,0.0000000000000000e+00
3.4153930687892520e+04,0.0000000000000000e+00
3.4171807472314249e+04,0.0000000000000000e+00
3.4179883756269381e+04,0.0000000000000000e+00
3.4120898697423792e+04,0.0000000000000000e+00
3.4127977619515725e+04,0.0000000000000000e+00
3.4186962678361233e+04,0.0000000000000000e+00
3.4163044193559370e+04,0.0000000000000000e+00
3.4144817182225772e+04,0.0000000000000000e+00
3.6973846731502286e+04,0.0000000000000000e+00
3.6969888273501019e+04,0.0000000000000000e+00
3.6965064878470759e+04,0.0000000000000000e+00
3.6959561906777475e+04,0.0000000000000000e+00
3.6953590834537026e+04,0.0000000000000000e+00
3.6916162817299053e+04,0.0000000000000000e+00
3.6941171418877122e+04,0.0000000000000000e+00
3.6935200346636862e+04,0.0000000000000000e+00
3.6917974122260879e+04,0.0000000000000000e+00
3.6929697374943324e+04,0.0000000000000000e+00
3.6924873979913071e+04,0.0000000000000000e+00
3.6920915521912102e+04,0.0000000000000000e+00
3.5111208471651524e+04,0.0000000000000000e+00
3.5120109523959021e+04,0.0000000000000000e+00
3.5082173482669161e+04,0.0000000000000000e+00
3.5053138493686689e+04,0.0000000000000000e+00
3.6048824477821901e+04,0.0000000000000000e+00
3.5097887105474292e+04,0.0000000000000000e+00
3.5977948889268431e+04,0.0000000000000000e+00
3.6046768355827116e+04,0.0000000000000000e+00
3.6043429394887578e+04,0.0000000000000000e+00
3.6038935909399137e+04,0.0000000000000000e+00
3.6033460581489293e+04,0.0000000000000000e+00
3.6027213824939048e+04,0.0000000000000000e+00
3.5980005011262889e+04,0.0000000000000000e+00
3.5983343972202652e+04,0.0000000000000000e+00
3.6013386683545155e+04,0.0000000000000000e+00
3.5987837457691079e+04,0.0000000000000000e+00
3.5999559542151015e+04,0.0000000000000000e+00
3.5044237441379271e+04,0.0000000000000000e+00
3.5993312785600938e+04,0.0000000000000000e+00
3.6020435699099486e+04,0.0000000000000000e+00
3.5066459859864117e+04,0.0000000000000000e+00
3.6006337667990840e+04,0.0000000000000000e+00
3.6947381126706896e+04,0.0000000000000000e+00
4.0726004765821403e+04,0.0000000000000000e+00
4.0724900852316059e+04,0.0000000000000000e+00
4.0723108194056535e+04,0.0000000000000000e+00
4.0720695681894897e+04,0.0000000000000000e+00
4.0687952296354641e+04,0.0000000000000000e+00
4.0689056209860420e+04,0.0000000000000000e+00
4.0710763084481361e+04,0.0000000000000000e+00
4.0714402199609947e+04,0.0000000000000000e+00
4.0690848868119640e+04,0.0000000000000000e+00
4.0696201034855658e+04,0.0000000000000000e+00
4.0693261380281125e+04,0.0000000000000000e+00
4.0703193977695133e+04,0.0000000000000000e+00
4.0706978531088345e+04,0.0000000000000000e+00
4.0717756027320655e+04,0.0000000000000000e+00
4.0699554862566489e+04,0.0000000000000000e+00
4.1668499657087043e+04,0.0000000000000000e+00
4.1667521223847245e+04,0.0000000000000000e+00
4.1634772557274700e+04,0.0000000000000000e+00
4.1635750990514476e+04,0.0000000000000000e+00
4.1665932334482190e+04,0.0000000000000000e+00
4.1637339879879408e+04,0.0000000000000000e+00
4.1658215937943809e+04,0.0000000000000000e+00
4.1645056276417883e+04,0.0000000000000000e+00
4.1642083673495101e+04,0.0000000000000000e+00
4.1648281738546786e+04,0.0000000000000000e+00
4.1654990475815292e+04,0.0000000000000000e+00
4.1661188540866635e+04,0.0000000000000000e+00
4.1639478165241664e+04,0.0000000000000000e+00
4.1663794049119402e+04,0.0000000000000000e+00
4.1651636107180733e+04,0.0000000000000000e+00
4.2582734384463307e+04,0.0000000000000000e+00
4.2612666865216001e+04,0.0000000000000000e+00
4.2611798515008421e+04,0.0000000000000000e+00
4.2583602734670763e+04,0.0000000000000000e+00
4.2610388390787986e+04,0.0000000000000000e+00
4.2586910566841689e+04,0.0000000000000000e+00
4.2608490682837408e+04,0.0000000000000000e+00
4.2603540162148420e+04,0.0000000000000000e+00
4.2594723654535454e+04,0.0000000000000000e+00
4.2589222930670010e+04,0.0000000000000000e+00
4.2591861087530953e+04,0.0000000000000000e+00
4.2597700624839410e+04,0.0000000000000000e+00
4.2600677595143658e+04,0.0000000000000000e+00
4.2585012858891270e+04,0.0000000000000000e+00
4.2606178319009166e+04,0.0000000000000000e+00
4.3531605916972316e+04,0.0000000000000000e+00
4.3532377595459118e+04,0.0000000000000000e+00
4.3533630733323953e+04,0.0000000000000000e+00
4.3535317173181429e+04,0.0000000000000000e+00
4.3558206073519737e+04,0.0000000000000000e+00
4.3557434395033029e+04,0.0000000000000000e+00
4.3556181257168384e+04,0.0000000000000000e+00
4.3539716562139351e+04,0.0000000000000000e+00
4.3554494817311039e+04,0.0000000000000000e+00
4.3537372106092786e+04,0.0000000000000000e+00
4.3544905995246103e+04,0.0000000000000000e+00
4.3552439884399479e+04,0.0000000000000000e+00
4.3550095428352528e+04,0.0000000000000000e+00
4.3542260445190514e+04,0.0000000000000000e+00
4.3547551545301816e+04,0.0000000000000000e+00
9.2671568805575487e+04,0.0000000000000000e+00
9.2671560878901757e+04,0.0000000000000000e+00
9.2671548006680488e+04,0.0000000000000000e+00
9.2671530683585312e+04,0.0000000000000000e+00
9.2671295569006528e+04,0.0000000000000000e+00
9.2671509575332791e+04,0.0000000000000000e+00
9.2671303495681743e+04,0.0000000000000000e+00
9.2671354799250039e+04,0.0000000000000000e+00
9.2671485493101427e+04,0.0000000000000000e+00
9.2671459362357593e+04,0.0000000000000000e+00
9.2671333690997300e+04,0.0000000000000000e+00
9.2671405012224786e+04,0.0000000000000000e+00
9.2671378881481287e+04,0.0000000000000000e+00
9.2671316367902400e+04,0.0000000000000000e+00
9.2671432187290906e+04,0.0000000000000000e+00
9.2640006959515260e+04,0.0000000000000000e+00
9.2640034194893495e+04,0.0000000000000000e+00
9.2640061430272894e+04,0.0000000000000000e+00
9.2640087619011436e+04,0.0000000000000000e+00
9.2640171116390004e+04,0.0000000000000000e+00
9.2640163172122731e+04,0.0000000000000000e+00
9.2640132909791180e+04,0.0000000000000000e+00
9.2640150271333725e+04,0.0000000000000000e+00
9.2640111754691039e+04,0.0000000000000000e+00
4.4481141051033017e+04,0.0000000000000000e+00
4.4481827747900825e+04,0.0000000000000000e+00
4.4482942883103875e+04,0.0000000000000000e+00
4.4484443602622123e+04,0.0000000000000000e+00
4.4486272234646320e+04,0.0000000000000000e+00
4.4504811847209363e+04,0.0000000000000000e+00
4.4504125150341832e+04,0.0000000000000000e+00
4.4501509295620359e+04,0.0000000000000000e+00
4.4488358505872755e+04,0.0000000000000000e+00
4.4499680663596213e+04,0.0000000000000000e+00
4.4503010015138585e+04,0.0000000000000000e+00
4.4490622242068726e+04,0.0000000000000000e+00
4.4497594392369727e+04,0.0000000000000000e+00
4.4492976449121343e+04,0.0000000000000000e+00
4.4495330656173945e+04,0.0000000000000000e+00
4.5451561463722770e+04,0.0000000000000000e+00
4.5450567771044531e+04,0.0000000000000000e+00
4.5449230485670239e+04,0.0000000000000000e+00
9.2639980770776761e+04,0.0000000000000000e+00
4.5431692334412437e+04,0.0000000000000000e+00
4.5432686027090953e+04,0.0000000000000000e+00
4.5445741930483644e+04,0.0000000000000000e+00
4.5441626899067785e+04,0.0000000000000000e+00
4.5439529074243583e+04,0.0000000000000000e+00
9.2639956635096314e+04,0.0000000000000000e+00
4.5452173376653256e+04,0.0000000000000000e+00
9.2639935479996406e+04,0.0000000000000000e+00
4.5443724723891406e+04,0.0000000000000000e+00
9.2639918118453832e+04,0.0000000000000000e+00
9.2639905217664287e+04,0.0000000000000000e+00
4.5431080421482708e+04,0.0000000000000000e+00
4.5437511867651410e+04,0.0000000000000000e+00
4.5435652799408112e+04,0.0000000000000000e+00
9.2639897273397350e+04,0.0000000000000000e+00
4.5434023312464567e+04,0.0000000000000000e+00
9.2587860022139357e+04,0.0000000000000000e+00
9.2587852048463028e+04,0.0000000000000000e+00
9.2587839099916280e+04,0.0000000000000000e+00
9.2587623513441315e+04,0.0000000000000000e+00
9.2587644746856255e+04,0.0000000000000000e+00
9.2587593139081888e+04,0.0000000000000000e+00
9.2587821674103398e+04,0.0000000000000000e+00
9.2587800440688588e+04,0.0000000000000000e+00
9.2587776215661244e+04,0.0000000000000000e+00
9.2587606087628665e+04,0.0000000000000000e+00
9.2587668971884006e+04,0.0000000000000000e+00
9.2587695257570391e+04,0.0000000000000000e+00
9.2587749929974059e+04,0.0000000000000000e+00
9.2587722593772516e+04,0.0000000000000000e+00
9.2587585165405369e+04,0.0000000000000000e+00
4.5447600998726979e+04,0.0000000000000000e+00
9.2514497470916598e+04,0.0000000000000000e+00
9.2514524948906590e+04,0.0000000000000000e+00
9.2514655075058254e+04,0.0000000000000000e+00
9.2514552426896887e+04,0.0000000000000000e+00
9.2514642059348640e+04,0.0000000000000000e+00
9.2514578848923513e+04,0.0000000000000000e+00
9.2514624543150916e+04,0.0000000000000000e+00
9.2514603199602454e+04,0.0000000000000000e+00
4.6399974312540719e+04,0.0000000000000000e+00
4.6399428280533575e+04,0.0000000000000000e+00
4.6398541572669244e+04,0.0000000000000000e+00
4.6381152306857730e+04,0.0000000000000000e+00
4.6381698338864786e+04,0.0000000000000000e+00
4.6395894214583379e+04,0.0000000000000000e+00
4.6394235300848828e+04,0.0000000000000000e+00
4.6382585046729502e+04,0.0000000000000000e+00
4.6386891318549584e+04,0.0000000000000000e+00
4.6388691344844585e+04,0.0000000000000000e+00
4.6392435274553827e+04,0.0000000000000000e+00
4.6385232404815310e+04,0.0000000000000000e+00
9.2514663090092537e+04,0.0000000000000000e+00
9.2514446698210682e+04,0.0000000000000000e+00
9.2514425354662380e+04,0.0000000000000000e+00
9.2514394822754897e+04,0.0000000000000000e+00
9.2514386807721152e+04,0.0000000000000000e+00
9.2514471048890220e+04,0.0000000000000000e+00
9.2514407838464278e+04,0.0000000000000000e+00
4.6390563309699282e+04,0.0000000000000000e+00
4.6397348264632434e+04,0.0000000000000000e+00
4.6383778354765833e+04,0.0000000000000000e+00
4.7347892680658195e+04,0.0000000000000000e+00
4.7347404750281472e+04,0.0000000000000000e+00
4.7331073468240211e+04,0.0000000000000000e+00
4.7331561398615973e+04,0.0000000000000000e+00
4.7333420086253129e+04,0.0000000000000000e+00
4.7334719415190579e+04,0.0000000000000000e+00
4.7344246733706677e+04,0.0000000000000000e+00
4.7332353754552023e+04,0.0000000000000000e+00
4.7345546062644309e+04,0.0000000000000000e+00
4.7346612394345961e+04,0.0000000000000000e+00
4.7336201808882230e+04,0.0000000000000000e+00
4.7342764340015805e+04,0.0000000000000000e+00
4.7339483074448864e+04,0.0000000000000000e+00
4.7341155849128707e+04,0.0000000000000000e+00
4.7337810299769284e+04,0.0000000000000000e+00
4.8280549930644520e+04,0.0000000000000000e+00
4.8280986562759870e+04,0.0000000000000000e+00
4.8282649838412806e+04,0.0000000000000000e+00
4.8295600865484666e+04,0.0000000000000000e+00
4.8295164233369265e+04,0.0000000000000000e+00
4.8286578489524574e+04,0.0000000000000000e+00
4.8291011689789280e+04,0.0000000000000000e+00
4.8289572306604670e+04,0.0000000000000000e+00
4.8293500957716446e+04,0.0000000000000000e+00
4.8288075398064604e+04,0.0000000000000000e+00
4.8294455181288511e+04,0.0000000000000000e+00
4.8285139106340073e+04,0.0000000000000000e+00
4.8283812563199826e+04,0.0000000000000000e+00
4.8281695614840835e+04,0.0000000000000000e+00
4.8292338232929258e+04,0.0000000000000000e+00
4.9242765653200018e+04,0.0000000000000000e+00
4.9242374364072493e+04,0.0000000000000000e+00
4.9241738945008859e+04,0.0000000000000000e+00
4.9230304422797468e+04,0.0000000000000000e+00
4.9229669003733572e+04,0.0000000000000000e+00
4.9240883814806941e+04,0.0000000000000000e+00
4.9239841835641506e+04,0.0000000000000000e+00
4.9238653050186876e+04,0.0000000000000000e+00
4.9229277714606273e+04,0.0000000000000000e+00
4.9231159552998928e+04,0.0000000000000000e+00
4.9233390317619553e+04,0.0000000000000000e+00
4.9232201532164640e+04,0.0000000000000000e+00
4.9236021683902720e+04,0.0000000000000000e+00
4.9237363142801594e+04,0.0000000000000000e+00
4.9234680225004806e+04,0.0000000000000000e+00
9.2420618885792326e+04,0.0000000000000000e+00
9.2420580081578126e+04,0.0000000000000000e+00
9.2420597714684103e+04,0.0000000000000000e+00
9.2420558595576571e+04,0.0000000000000000e+00
9.2420534082373939e+04,0.0000000000000000e+00
9.2420507483998954e+04,0.0000000000000000e+00
9.2420452161225898e+04,0.0000000000000000e+00
9.2420610817263267e+04,0.0000000000000000e+00
9.2420348827960552e+04,0.0000000000000000e+00
9.2420425562851247e+04,0.0000000000000000e+00
9.2420401049648543e+04,0.0000000000000000e+00
9.2420379563647046e+04,0.0000000000000000e+00
9.2420479822612426e+04,0.0000000000000000e+00
9.2420361930540748e+04,0.0000000000000000e+00
9.2420340759432147e+04,0.0000000000000000e+00
5.0189048325848264e+04,0.0000000000000000e+00
5.0188697161947843e+04,0.0000000000000000e+00
5.0188126902716831e+04,0.0000000000000000e+00
5.0176943524579983e+04,0.0000000000000000e+00
5.0177294688480695e+04,0.0000000000000000e+00
5.0177864947711423e+04,0.0000000000000000e+00
5.0179567515655210e+04,0.0000000000000000e+00
5.0187359462898123e+04,0.0000000000000000e+00
5.0186424334773037e+04,0.0000000000000000e+00
5.0185357454791389e+04,0.0000000000000000e+00
5.0180634395636698e+04,0.0000000000000000e+00
5.0178632387530175e+04,0.0000000000000000e+00
5.0181792027875519e+04,0.0000000000000000e+00
5.0184199822552502e+04,0.0000000000000000e+00
5.0182995925213865e+04,0.0000000000000000e+00
9.2305776944437093e+04,0.0000000000000000e+00
9.2305768810034031e+04,0.0000000000000000e+00
9.2305496547348914e+04,0.0000000000000000e+00
9.2305504681752223e+04,0.0000000000000000e+00
9.2305557329797302e+04,0.0000000000000000e+00
9.2305737823410644e+04,0.0000000000000000e+00
9.2305716161988792e+04,0.0000000000000000e+00
9.2305755600479999e+04,0.0000000000000000e+00
9.2305535668375072e+04,0.0000000000000000e+00
9.2305636745892989e+04,0.0000000000000000e+00
9.2305664633117121e+04,0.0000000000000000e+00
9.2305608858668580e+04,0.0000000000000000e+00
9.2305691448651036e+04,0.0000000000000000e+00
9.2305582043133982e+04,0.0000000000000000e+00
9.2305517891306139e+04,0.0000000000000000e+00
9.2170197734095374e+04,0.0000000000000000e+00
9.2170189521136228e+04,0.0000000000000000e+00
9.2170176184014184e+04,0.0000000000000000e+00
9.2170158235268973e+04,0.0000000000000000e+00
9.2170136364659498e+04,0.0000000000000000e+00
9.2170111412661121e+04,0.0000000000000000e+00
9.2169914629159888e+04,0.0000000000000000e+00
9.2169922842118394e+04,0.0000000000000000e+00
9.2169936179239463e+04,0.0000000000000000e+00
9.2170084338163681e+04,0.0000000000000000e+00
9.2170056181627180e+04,0.0000000000000000e+00
9.2169954127985111e+04,0.0000000000000000e+00
9.2169975998595299e+04,0.0000000000000000e+00
9.2170000950594622e+04,0.0000000000000000e+00
9.2170028025090985e+04,0.0000000000000000e+00
5.1134104799481844e+04,0.0000000000000000e+00
5.1133789184849295e+04,0.0000000000000000e+00
5.1133276654497124e+04,0.0000000000000000e+00
5.1123225399866184e+04,0.0000000000000000e+00
5.1124053544850933e+04,0.0000000000000000e+00
5.1124743294668544e+04,0.0000000000000000e+00
5.1129747123240842e+04,0.0000000000000000e+00
5.1128665099674166e+04,0.0000000000000000e+00
5.1130787565248480e+04,0.0000000000000000e+00
5.1132586904679287e+04,0.0000000000000000e+00
5.1123541014498878e+04,0.0000000000000000e+00
5.1125583757253691e+04,0.0000000000000000e+00
5.1127583076107643e+04,0.0000000000000000e+00
5.1126542634100057e+04,0.0000000000000000e+00
5.1131746442094118e+04,0.0000000000000000e+00
9.2013666348427549e+04,0.0000000000000000e+00
9.2013674652983755e+04,0.0000000000000000e+00
9.2013952610780107e+04,0.0000000000000000e+00
9.2013930820355861e+04,0.0000000000000000e+00
9.2013944306224075e+04,0.0000000000000000e+00
9.2013890556902683e+04,0.0000000000000000e+00
9.2013688138851736e+04,0.0000000000000000e+00
9.2013706287776542e+04,0.0000000000000000e+00
9.2013753632589403e+04,0.0000000000000000e+00
9.2013809479603922e+04,0.0000000000000000e+00
9.2013912671431448e+04,0.0000000000000000e+00
9.2013865326618616e+04,0.0000000000000000e+00
9.2013837950164438e+04,0.0000000000000000e+00
9.2013781009042548e+04,0.0000000000000000e+00
9.2013728402305613e+04,0.0000000000000000e+00
5.2067793332978312e+04,0.0000000000000000e+00
5.2077585800013614e+04,0.0000000000000000e+00
5.2068077415371867e+04,0.0000000000000000e+00
5.2077301717619703e+04,0.0000000000000000e+00
5.2076840392845108e+04,0.0000000000000000e+00
5.2068538740146752e+04,0.0000000000000000e+00
5.2069916072999971e+04,0.0000000000000000e+00
5.2074599982043103e+04,0.0000000000000000e+00
5.2073663487896003e+04,0.0000000000000000e+00
5.2070779150948671e+04,0.0000000000000000e+00
5.2075463059991831e+04,0.0000000000000000e+00
5.2071715645095530e+04,0.0000000000000000e+00
5.2072689566496272e+04,0.0000000000000000e+00
5.2076219554141411e+04,0.0000000000000000e+00
5.2069159578850624e+04,0.0000000000000000e+00
9.1836833881432583e+04,0.0000000000000000e+00
9.1837123765396478e+04,0.0000000000000000e+00
9.1836842291052599e+04,0.0000000000000000e+00
9.1837115355776317e+04,0.0000000000000000e+00
9.1836874326068981e+04,0.0000000000000000e+00
9.1836855947535427e+04,0.0000000000000000e+00
9.1836896720377132e+04,0.0000000000000000e+00
9.1837083320759615e+04,0.0000000000000000e+00
9.1837101699293344e+04,0.0000000000000000e+00
9.1837035376970627e+04,0.0000000000000000e+00
9.1837060926452177e+04,0.0000000000000000e+00
9.1836922269858682e+04,0.0000000000000000e+00
9.1836978823414844e+04,0.0000000000000000e+00
9.1837007654167304e+04,0.0000000000000000e+00
9.1836949992661699e+04,0.0000000000000000e+00
5.3010309859652443e+04,0.0000000000000000e+00
5.3010565939699765e+04,0.0000000000000000e+00
5.3011541433008686e+04,0.0000000000000000e+00
5.3010981791130689e+04,0.0000000000000000e+00
5.3019137071311023e+04,0.0000000000000000e+00
5.3017223572353338e+04,0.0000000000000000e+00
5.3018465139832893e+04,0.0000000000000000e+00
5.3018880991264319e+04,0.0000000000000000e+00
5.3014723465481649e+04,0.0000000000000000e+00
5.3015601386266018e+04,0.0000000000000000e+00
5.3013001361916882e+04,0.0000000000000000e+00
5.3013845544697426e+04,0.0000000000000000e+00
5.3012223358610398e+04,0.0000000000000000e+00
5.3016445569046817e+04,0.0000000000000000e+00
5.3017905497954518e+04,0.0000000000000000e+00
9.1639510175891686e+04,0.0000000000000000e+00
9.1639532554294405e+04,0.0000000000000000e+00
9.1639795633925096e+04,0.0000000000000000e+00
9.1639781784163744e+04,0.0000000000000000e+00
9.1639551192938612e+04,0.0000000000000000e+00
9.1639657169228551e+04,0.0000000000000000e+00
9.1639804162566594e+04,0.0000000000000000e+00
9.1639763145519493e+04,0.0000000000000000e+00
9.1639518704532500e+04,0.0000000000000000e+00
9.1639740434266059e+04,0.0000000000000000e+00
9.1639714523183909e+04,0.0000000000000000e+00
9.1639627930436443e+04,0.0000000000000000e+00
9.1639686408021924e+04,0.0000000000000000e+00
9.1639573904191682e+04,0.0000000000000000e+00
9.1639599815273628e+04,0.0000000000000000e+00
9.1422097471376517e+04,0.0000000000000000e+00
9.1422074742580415e+04,0.0000000000000000e+00
9.1422032745242264e+04,0.0000000000000000e+00
9.1421977873074778e+04,0.0000000000000000e+00
9.1421918479868677e+04,0.0000000000000000e+00
9.1421863607701584e+04,0.0000000000000000e+00
9.1421821610362618e+04,0.0000000000000000e+00
9.1421798881566705e+04,0.0000000000000000e+00
9.1421807543746327e+04,0.0000000000000000e+00
9.1422055812099556e+04,0.0000000000000000e+00
5.3958399610776069e+04,0.0000000000000000e+00
5.3950430624112058e+04,0.0000000000000000e+00
5.3958168428092482e+04,0.0000000000000000e+00
5.3950661806795870e+04,0.0000000000000000e+00
5.3951542457841155e+04,0.0000000000000000e+00
5.3952158083277020e+04,0.0000000000000000e+00
5.3951037227103094e+04,0.0000000000000000e+00
5.3952860445270104e+04,0.0000000000000000e+00
5.3956672151611856e+04,0.0000000000000000e+00
5.3957287777047612e+04,0.0000000000000000e+00
5.3957793007785825e+04,0.0000000000000000e+00
5.3955969789618946e+04,0.0000000000000000e+00
5.3953622552443136e+04,0.0000000000000000e+00
5.3955207682445907e+04,0.0000000000000000e+00
5.3954415117444834e+04,0.0000000000000000e+00
9.1421840540843448e+04,0.0000000000000000e+00
9.1422006428454231e+04,0.0000000000000000e+00
9.1421948176471677e+04,0.0000000000000000e+00
9.1421889924489631e+04,0.0000000000000000e+00
9.1422088809197201e+04,0.0000000000000000e+00
9.1184117988054903e+04,0.0000000000000000e+00
9.1184109177184742e+04,0.0000000000000000e+00
9.1183814272792049e+04,0.0000000000000000e+00
9.1183823083662413e+04,0.0000000000000000e+00
9.1184075613674358e+04,0.0000000000000000e+00
9.1183856647172899e+04,0.0000000000000000e+00
9.1183837391739944e+04,0.0000000000000000e+00
9.1184094869107590e+04,0.0000000000000000e+00
9.1184052150862146e+04,0.0000000000000000e+00
9.1183996336784752e+04,0.0000000000000000e+00
9.1183880109985228e+04,0.0000000000000000e+00
9.1184025382332213e+04,0.0000000000000000e+00
9.1183935924062826e+04,0.0000000000000000e+00
9.1183906878515118e+04,0.0000000000000000e+00
9.1183966130423534e+04,0.0000000000000000e+00
9.0925990550614646e+04,0.0000000000000000e+00
9.0925981575185404e+04,0.0000000000000000e+00
9.0925966999880024e+04,0.0000000000000000e+00
9.0925947384818428e+04,0.0000000000000000e+00
9.0925923483797087e+04,0.0000000000000000e+00
9.0925896215318440e+04,0.0000000000000000e+00
9.0925681162941153e+04,0.0000000000000000e+00
9.0925805086259934e+04,0.0000000000000000e+00
9.0925866627294628e+04,0.0000000000000000e+00
9.0925835856777514e+04,0.0000000000000000e+00
9.0925690138369886e+04,0.0000000000000000e+00
9.0925775498236486e+04,0.0000000000000000e+00
9.0925748229758130e+04,0.0000000000000000e+00
9.0925724328737066e+04,0.0000000000000000e+00
9.0925704713675237e+04,0.0000000000000000e+00
5.4887804922650372e+04,0.0000000000000000e+00
5.4895009928263360e+04,0.0000000000000000e+00
5.4888013942015561e+04,0.0000000000000000e+00
5.4894800908898513e+04,0.0000000000000000e+00
5.4888353371046032e+04,0.0000000000000000e+00
5.4894461479868100e+04,0.0000000000000000e+00
5.4890001798591686e+04,0.0000000000000000e+00
5.4890690843095319e+04,0.0000000000000000e+00
5.4893448079373084e+04,0.0000000000000000e+00
5.4892813052321959e+04,0.0000000000000000e+00
5.4889366771540779e+04,0.0000000000000000e+00
5.4894004685238964e+04,0.0000000000000000e+00
5.4888810165674993e+04,0.0000000000000000e+00
5.4891407425457226e+04,0.0000000000000000e+00
5.4892124007818580e+04,0.0000000000000000e+00
5.5822076228142207e+04,0.0000000000000000e+00
5.5828600324722232e+04,0.0000000000000000e+00
5.5822265494132764e+04,0.0000000000000000e+00
5.5828411058731792e+04,0.0000000000000000e+00
5.5827690082186884e+04,0.0000000000000000e+00
5.5828103707440736e+04,0.0000000000000000e+00
5.5822986470677526e+04,0.0000000000000000e+00
5.5822572845423841e+04,0.0000000000000000e+00
5.5823490474507460e+04,0.0000000000000000e+00
5.5827186078356746e+04,0.0000000000000000e+00
5.5824065488329208e+04,0.0000000000000000e+00
5.5826611064534780e+04,0.0000000000000000e+00
5.5824689414684413e+04,0.0000000000000000e+00
5.5825987138180179e+04,0.0000000000000000e+00
5.5825338276432143e+04,0.0000000000000000e+00
9.0647850445489865e+04,0.0000000000000000e+00
9.0647841288834854e+04,0.0000000000000000e+00
9.0647534810862562e+04,0.0000000000000000e+00
9.0647543967517326e+04,0.0000000000000000e+00
9.0647603231849236e+04,0.0000000000000000e+00
9.0647578848234130e+04,0.0000000000000000e+00
9.0647692628176228e+04,0.0000000000000000e+00
9.0647806408118267e+04,0.0000000000000000e+00
9.0647782024503162e+04,0.0000000000000000e+00
9.0647724019991540e+04,0.0000000000000000e+00
9.0647661236360713e+04,0.0000000000000000e+00
9.0647826419233839e+04,0.0000000000000000e+00
9.0647558837117642e+04,0.0000000000000000e+00
9.0647754205437159e+04,0.0000000000000000e+00
9.0647631050915094e+04,0.0000000000000000e+00
9.0349843306204275e+04,0.0000000000000000e+00
9.0349833950763525e+04,0.0000000000000000e+00
9.0349520819323719e+04,0.0000000000000000e+00
9.0349818758351816e+04,0.0000000000000000e+00
9.0349798312805724e+04,0.0000000000000000e+00
9.0349530174764193e+04,0.0000000000000000e+00
9.0349744976832953e+04,0.0000000000000000e+00
9.0349773399835671e+04,0.0000000000000000e+00
9.0349714136078270e+04,0.0000000000000000e+00
9.0349649989449361e+04,0.0000000000000000e+00
9.0349619148694401e+04,0.0000000000000000e+00
9.0349545367175437e+04,0.0000000000000000e+00
9.0349590725691814e+04,0.0000000000000000e+00
9.0349565812721499e+04,0.0000000000000000e+00
9.0349682062764157e+04,0.0000000000000000e+00
9.0031795025484331e+04,0.0000000000000000e+00
9.0032115431321334e+04,0.0000000000000000e+00
9.0032099885972726e+04,0.0000000000000000e+00
9.0031804598262432e+04,0.0000000000000000e+00
9.0032078965453373e+04,0.0000000000000000e+00
9.0031820143610472e+04,0.0000000000000000e+00
9.0031841064129520e+04,0.0000000000000000e+00
9.0032053473726904e+04,0.0000000000000000e+00
9.0032024390426261e+04,0.0000000000000000e+00
9.0031895639157592e+04,0.0000000000000000e+00
9.0031866555856730e+04,0.0000000000000000e+00
9.0031992833205702e+04,0.0000000000000000e+00
9.0031927196378136e+04,0.0000000000000000e+00
9.0031960014792072e+04,0.0000000000000000e+00
9.0032125004099289e+04,0.0000000000000000e+00
5.6752882697710949e+04,0.0000000000000000e+00
5.6753054336844507e+04,0.0000000000000000e+00
5.6758799187414443e+04,0.0000000000000000e+00
5.6758627548281060e+04,0.0000000000000000e+00
5.6753333063673366e+04,0.0000000000000000e+00
5.6758348821452149e+04,0.0000000000000000e+00
5.6757973718244182e+04,0.0000000000000000e+00
5.6753708166881042e+04,0.0000000000000000e+00
5.6755252511075712e+04,0.0000000000000000e+00
5.6754686692681462e+04,0.0000000000000000e+00
5.6756429374049287e+04,0.0000000000000000e+00
5.6756995192444258e+04,0.0000000000000000e+00
5.6755840942563031e+04,0.0000000000000000e+00
5.6754165231462044e+04,0.0000000000000000e+00
5.6757516653663479e+04,0.0000000000000000e+00
8.9337930257418964e+04,0.0000000000000000e+00
8.9337987653584001e+04,0.0000000000000000e+00
8.9338020842086844e+04,0.0000000000000000e+00
8.9338089871867356e+04,0.0000000000000000e+00
8.9338228875048473e+04,0.0000000000000000e+00
8.9338218807426514e+04,0.0000000000000000e+00
8.9338180456535483e+04,0.0000000000000000e+00
8.9694861531171031e+04,0.0000000000000000e+00
8.9694851721404528e+04,0.0000000000000000e+00
8.9694835791208418e+04,0.0000000000000000e+00
8.9694814352770714e+04,0.0000000000000000e+00
8.9338123060369966e+04,0.0000000000000000e+00
8.9694788229958707e+04,0.0000000000000000e+00
8.9694523383444350e+04,0.0000000000000000e+00
8.9694533193211144e+04,0.0000000000000000e+00
8.9338202458494983e+04,0.0000000000000000e+00
8.9338153647069557e+04,0.0000000000000000e+00
8.9694596684657707e+04,0.0000000000000000e+00
8.9694726088190917e+04,0.0000000000000000e+00
8.9694692457308527e+04,0.0000000000000000e+00
8.9694758426658009e+04,0.0000000000000000e+00
8.9694658826426079e+04,0.0000000000000000e+00
8.9694549123407895e+04,0.0000000000000000e+00
8.9694626487959162e+04,0.0000000000000000e+00
8.9694570561845700e+04,0.0000000000000000e+00
8.9337881838905596e+04,0.0000000000000000e+00
8.9337891906527118e+04,0.0000000000000000e+00
8.9337957066884701e+04,0.0000000000000000e+00
8.9337908255458606e+04,0.0000000000000000e+00
8.9338055356977071e+04,0.0000000000000000e+00
5.7685231298961779e+04,0.0000000000000000e+00
5.7685075408247962e+04,0.0000000000000000e+00
5.7679857665418800e+04,0.0000000000000000e+00
5.7680013556133279e+04,0.0000000000000000e+00
5.7681022522746847e+04,0.0000000000000000e+00
5.7680607395249448e+04,0.0000000000000000e+00
5.7684066441634364e+04,0.0000000000000000e+00
5.7684481569131909e+04,0.0000000000000000e+00
5.7681496138292379e+04,0.0000000000000000e+00
5.7682010041106034e+04,0.0000000000000000e+00
5.7680266708916337e+04,0.0000000000000000e+00
5.7683078923275461e+04,0.0000000000000000e+00
5.7683592826088898e+04,0.0000000000000000e+00
5.7684822255464438e+04,0.0000000000000000e+00
5.7682544482190424e+04,0.0000000000000000e+00
5.8602630121568829e+04,0.0000000000000000e+00
5.8602771924960856e+04,0.0000000000000000e+00
5.8603002201173687e+04,0.0000000000000000e+00
5.8607518157829938e+04,0.0000000000000000e+00
5.8603312100822965e+04,0.0000000000000000e+00
5.8607376354438071e+04,0.0000000000000000e+00
5.8607146078224636e+04,0.0000000000000000e+00
5.8606836178575781e+04,0.0000000000000000e+00
5.8606027748267523e+04,0.0000000000000000e+00
5.8603689714637520e+04,0.0000000000000000e+00
5.8604120531130800e+04,0.0000000000000000e+00
5.8606458564760840e+04,0.0000000000000000e+00
5.8605560285131694e+04,0.0000000000000000e+00
5.8604587994267320e+04,0.0000000000000000e+00
8.8962412886168604e+04,0.0000000000000000e+00
8.8962385734744399e+04,0.0000000000000000e+00
8.8962234541072874e+04,0.0000000000000000e+00
8.8962363120721391e+04,0.0000000000000000e+00
8.8962056195976998e+04,0.0000000000000000e+00
8.8962083347401465e+04,0.0000000000000000e+00
8.8962105961424779e+04,0.0000000000000000e+00
8.8962066543666209e+04,0.0000000000000000e+00
8.8962133516691436e+04,0.0000000000000000e+00
8.8962402538480164e+04,0.0000000000000000e+00
8.8962304127877040e+04,0.0000000000000000e+00
8.8962335565454254e+04,0.0000000000000000e+00
8.8962164954268650e+04,0.0000000000000000e+00
8.8962199066027970e+04,0.0000000000000000e+00
8.8962270016118346e+04,0.0000000000000000e+00
8.8567241976191202e+04,0.0000000000000000e+00
8.8567609137184641e+04,0.0000000000000000e+00
8.8567581188718235e+04,0.0000000000000000e+00
8.8567529546685982e+04,0.0000000000000000e+00
8.8567462073119241e+04,0.0000000000000000e+00
8.8567389040256603e+04,0.0000000000000000e+00
8.8567269924657361e+04,0.0000000000000000e+00
8.8567321566690036e+04,0.0000000000000000e+00
8.8567598485734954e+04,0.0000000000000000e+00
8.8567293202526125e+04,0.0000000000000000e+00
8.8567557910850417e+04,0.0000000000000000e+00
8.8567497186244698e+04,0.0000000000000000e+00
8.8567425556687944e+04,0.0000000000000000e+00
8.8567353927131830e+04,0.0000000000000000e+00
8.8567252627640992e+04,0.0000000000000000e+00
8.8153644269742756e+04,0.0000000000000000e+00
8.8154011794129110e+04,0.0000000000000000e+00
8.8153655250284544e+04,0.0000000000000000e+00
8.8153993962698398e+04,0.0000000000000000e+00
8.8153673081715708e+04,0.0000000000000000e+00
8.8153697078784797e+04,0.0000000000000000e+00
8.8153969965628814e+04,0.0000000000000000e+00
8.8153759679558774e+04,0.0000000000000000e+00
8.8153726319297537e+04,0.0000000000000000e+00
8.8153871166862140e+04,0.0000000000000000e+00
8.8153907364855360e+04,0.0000000000000000e+00
8.8153940725116438e+04,0.0000000000000000e+00
8.8153795877551282e+04,0.0000000000000000e+00
8.8153833522207031e+04,0.0000000000000000e+00
8.8154022774669589e+04,0.0000000000000000e+00
5.8605074139699180e+04,0.0000000000000000e+00
5.9520825179951942e+04,0.0000000000000000e+00
5.9525149121572074e+04,0.0000000000000000e+00
5.9520954366531281e+04,0.0000000000000000e+00
5.9525278308151319e+04,0.0000000000000000e+00
5.9524939333950933e+04,0.0000000000000000e+00
5.9521164154152153e+04,0.0000000000000000e+00
5.9524657007308619e+04,0.0000000000000000e+00
5.9521446480794701e+04,0.0000000000000000e+00
5.9522182981837221e+04,0.0000000000000000e+00
5.9522608852915466e+04,0.0000000000000000e+00
5.9524312991299164e+04,0.0000000000000000e+00
5.9523494635187526e+04,0.0000000000000000e+00
5.9523051744051918e+04,0.0000000000000000e+00
5.9521790496804162e+04,0.0000000000000000e+00
5.9523920506266179e+04,0.0000000000000000e+00
6.0438127677066070e+04,0.0000000000000000e+00
6.0434064534165518e+04,0.0000000000000000e+00
6.0438009804077250e+04,0.0000000000000000e+00
6.0434182407154680e+04,0.0000000000000000e+00
6.0437818388729072e+04,0.0000000000000000e+00
6.0434373822502530e+04,0.0000000000000000e+00
6.0434631424224368e+04,0.0000000000000000e+00
6.0437560787007154e+04,0.0000000000000000e+00
6.0436888785472707e+04,0.0000000000000000e+00
6.0435303425758953e+04,0.0000000000000000e+00
6.0436500210302424e+04,0.0000000000000000e+00
6.0436096105615776e+04,0.0000000000000000e+00
6.0437246898400728e+04,0.0000000000000000e+00
6.0434945312831398e+04,0.0000000000000000e+00
8.7721868363161077e+04,0.0000000000000000e+00
8.7721857026396363e+04,0.0000000000000000e+00
8.7721477579032085e+04,0.0000000000000000e+00
8.7721488915795897e+04,0.0000000000000000e+00
8.7721783651809921e+04,0.0000000000000000e+00
8.7721672971096050e+04,0.0000000000000000e+00
8.7721562290382892e+04,0.0000000000000000e+00
8.7721532101268342e+04,0.0000000000000000e+00
8.7721813840924311e+04,0.0000000000000000e+00
8.7721838616490830e+04,0.0000000000000000e+00
8.7721596732895137e+04,0.0000000000000000e+00
8.7721749209297865e+04,0.0000000000000000e+00
6.0435692000929295e+04,0.0000000000000000e+00
6.1345679917974579e+04,0.0000000000000000e+00
6.1345572202327588e+04,0.0000000000000000e+00
6.1341966903925902e+04,0.0000000000000000e+00
6.1342074619572275e+04,0.0000000000000000e+00
6.1345397281608915e+04,0.0000000000000000e+00
6.1342249540291057e+04,0.0000000000000000e+00
6.1345161877924038e+04,0.0000000000000000e+00
6.1344875037702965e+04,0.0000000000000000e+00
6.1342484943976277e+04,0.0000000000000000e+00
6.1342771784196826e+04,0.0000000000000000e+00
6.1343099037843946e+04,0.0000000000000000e+00
6.1344547784056507e+04,0.0000000000000000e+00
6.1344192693157507e+04,0.0000000000000000e+00
6.1343454128742873e+04,0.0000000000000000e+00
6.1343823410950325e+04,0.0000000000000000e+00
8.7721507325702551e+04,0.0000000000000000e+00
8.7721711836994378e+04,0.0000000000000000e+00
8.7721634105198274e+04,0.0000000000000000e+00
8.7270965654538843e+04,0.0000000000000000e+00
8.7270977376645009e+04,0.0000000000000000e+00
8.7271022030010936e+04,0.0000000000000000e+00
8.7270996412312699e+04,0.0000000000000000e+00
8.7271369721599782e+04,0.0000000000000000e+00
8.7271357999493222e+04,0.0000000000000000e+00
8.7271313346127325e+04,0.0000000000000000e+00
8.7271338963826289e+04,0.0000000000000000e+00
8.7271246517642561e+04,0.0000000000000000e+00
8.7271282130871332e+04,0.0000000000000000e+00
8.7271088858495801e+04,0.0000000000000000e+00
8.7271207875037173e+04,0.0000000000000000e+00
8.7271127501101248e+04,0.0000000000000000e+00
8.7271053245266958e+04,0.0000000000000000e+00
8.6802353461845734e+04,0.0000000000000000e+00
8.6802373174112930e+04,0.0000000000000000e+00
8.6802759752240032e+04,0.0000000000000000e+00
8.6802747613485248e+04,0.0000000000000000e+00
8.6802727901216756e+04,0.0000000000000000e+00
8.6802701372967087e+04,0.0000000000000000e+00
8.6802399702363036e+04,0.0000000000000000e+00
8.6802468906187351e+04,0.0000000000000000e+00
8.6802432027128903e+04,0.0000000000000000e+00
8.6802632169142555e+04,0.0000000000000000e+00
8.6802508922298555e+04,0.0000000000000000e+00
8.6802341323090135e+04,0.0000000000000000e+00
8.6802669048202049e+04,0.0000000000000000e+00
8.6802592153031423e+04,0.0000000000000000e+00
8.6802550537665506e+04,0.0000000000000000e+00
8.7271167688069720e+04,0.0000000000000000e+00
6.2247546758301658e+04,0.0000000000000000e+00
6.2247448173005898e+04,0.0000000000000000e+00
6.2244148472176297e+04,0.0000000000000000e+00
6.2244247057471541e+04,0.0000000000000000e+00
6.2247288079172227e+04,0.0000000000000000e+00
6.2247072629118746e+04,0.0000000000000000e+00
6.2244407151304258e+04,0.0000000000000000e+00
6.2244622601358809e+04,0.0000000000000000e+00
6.2246510587972843e+04,0.0000000000000000e+00
6.2245184642504319e+04,0.0000000000000000e+00
6.2244885128009206e+04,0.0000000000000000e+00
6.2246810102468109e+04,0.0000000000000000e+00
6.2245509634669696e+04,0.0000000000000000e+00
6.2246185595808100e+04,0.0000000000000000e+00
8.6315846308576569e+04,0.0000000000000000e+00
8.6315858897696744e+04,0.0000000000000000e+00
8.6315879341318941e+04,0.0000000000000000e+00
8.6315906853806344e+04,0.0000000000000000e+00
8.6316280262065920e+04,0.0000000000000000e+00
8.6316267672944930e+04,0.0000000000000000e+00
8.6316020125962925e+04,0.0000000000000000e+00
8.6315978625195450e+04,0.0000000000000000e+00
8.6316147945446806e+04,0.0000000000000000e+00
8.6316186192773923e+04,0.0000000000000000e+00
8.6316219716836029e+04,0.0000000000000000e+00
8.6315940377868319e+04,0.0000000000000000e+00
8.6316247229323359e+04,0.0000000000000000e+00
8.6316106444678895e+04,0.0000000000000000e+00
6.2245847615239029e+04,0.0000000000000000e+00
6.3140223313620467e+04,0.0000000000000000e+00
6.3140313681772306e+04,0.0000000000000000e+00
6.3143338350544152e+04,0.0000000000000000e+00
6.3140460431687432e+04,0.0000000000000000e+00
6.3143247982392772e+04,0.0000000000000000e+00
6.3140657923849380e+04,0.0000000000000000e+00
6.3143101232477806e+04,0.0000000000000000e+00
6.3141173118526123e+04,0.0000000000000000e+00
6.3142388545638889e+04,0.0000000000000000e+00
6.3141471022398306e+04,0.0000000000000000e+00
6.3140898568745026e+04,0.0000000000000000e+00
6.3142663095419201e+04,0.0000000000000000e+00
6.3142090641766838e+04,0.0000000000000000e+00
6.3142903740315291e+04,0.0000000000000000e+00
8.6316063285321579e+04,0.0000000000000000e+00
6.3141780832082171e+04,0.0000000000000000e+00
6.4032663625520116e+04,0.0000000000000000e+00
6.4032580661569147e+04,0.0000000000000000e+00
6.4032445935423806e+04,0.0000000000000000e+00
6.4032264624534022e+04,0.0000000000000000e+00
6.4029803815232503e+04,0.0000000000000000e+00
6.4029886779182940e+04,0.0000000000000000e+00
6.4030021505328390e+04,0.0000000000000000e+00
6.4030423744176587e+04,0.0000000000000000e+00
6.4030202816218349e+04,0.0000000000000000e+00
6.4032043696576060e+04,0.0000000000000000e+00
6.4030675799066412e+04,0.0000000000000000e+00
6.4031791641686308e+04,0.0000000000000000e+00
6.4030949294559141e+04,0.0000000000000000e+00
6.4031518146193339e+04,0.0000000000000000e+00
6.4912501089169455e+04,0.0000000000000000e+00
6.4915130646858321e+04,0.0000000000000000e+00
6.4912577373423541e+04,0.0000000000000000e+00
6.4915054362604002e+04,0.0000000000000000e+00
6.4912701252330022e+04,0.0000000000000000e+00
6.4914930483697724e+04,0.0000000000000000e+00
6.4912867965292251e+04,0.0000000000000000e+00
6.4914763770735241e+04,0.0000000000000000e+00
6.4913071105624527e+04,0.0000000000000000e+00
6.4914560630403234e+04,0.0000000000000000e+00
6.4913302866758095e+04,0.0000000000000000e+00
6.4914328869270445e+04,0.0000000000000000e+00
6.4913554342241936e+04,0.0000000000000000e+00
6.4914077393786822e+04,0.0000000000000000e+00
8.5812181776804369e+04,0.0000000000000000e+00
8.5812168700944836e+04,0.0000000000000000e+00
8.5812147466900889e+04,0.0000000000000000e+00
8.5811731045159511e+04,0.0000000000000000e+00
8.5811744121019248e+04,0.0000000000000000e+00
8.5811765355063209e+04,0.0000000000000000e+00
8.5812084070465469e+04,0.0000000000000000e+00
8.5811828751498382e+04,0.0000000000000000e+00
8.5812044344363720e+04,0.0000000000000000e+00
8.5811868477600656e+04,0.0000000000000000e+00
8.5811793931278502e+04,0.0000000000000000e+00
8.5812118890685320e+04,0.0000000000000000e+00
8.5811911582933360e+04,0.0000000000000000e+00
8.5812001239031393e+04,0.0000000000000000e+00
8.5811956410982457e+04,0.0000000000000000e+00
8.5290723347589956e+04,0.0000000000000000e+00
8.5290254483051176e+04,0.0000000000000000e+00
8.5290709745690052e+04,0.0000000000000000e+00
8.5290268084951953e+04,0.0000000000000000e+00
8.5290687657402756e+04,0.0000000000000000e+00
8.5290290173239424e+04,0.0000000000000000e+00
8.5290657931567781e+04,0.0000000000000000e+00
8.5290621710534251e+04,0.0000000000000000e+00
8.5290580386254907e+04,0.0000000000000000e+00
8.5290356120107390e+04,0.0000000000000000e+00
8.5290319899073787e+04,0.0000000000000000e+00
8.5290397444387214e+04,0.0000000000000000e+00
8.5290535546798594e+04,0.0000000000000000e+00
8.5290442283843397e+04,0.0000000000000000e+00
8.5290488915321184e+04,0.0000000000000000e+00
8.4751683886896921e+04,0.0000000000000000e+00
8.4752172350349589e+04,0.0000000000000000e+00
8.4751698057366884e+04,0.0000000000000000e+00
8.4752158179879028e+04,0.0000000000000000e+00
8.4751752037360915e+04,0.0000000000000000e+00
8.4751789772463366e+04,0.0000000000000000e+00
8.4752104199885260e+04,0.0000000000000000e+00
8.4752066464783333e+04,0.0000000000000000e+00
8.4751721068963117e+04,0.0000000000000000e+00
8.4751879537912449e+04,0.0000000000000000e+00
8.4752135168283159e+04,0.0000000000000000e+00
8.4751832824131445e+04,0.0000000000000000e+00
8.4751976699334366e+04,0.0000000000000000e+00
8.4752023413115661e+04,0.0000000000000000e+00
8.4751928118623051e+04,0.0000000000000000e+00
8.4196804277991396e+04,0.0000000000000000e+00
6.5787925378457760e+04,0.0000000000000000e+00
6.5790346965905701e+04,0.0000000000000000e+00
6.5790276714930616e+04,0.0000000000000000e+00
6.5787995629433004e+04,0.0000000000000000e+00
6.5788109710826116e+04,0.0000000000000000e+00
6.5790162633537286e+04,0.0000000000000000e+00
6.5788263238554326e+04,0.0000000000000000e+00
6.5790009105809630e+04,0.0000000000000000e+00
6.5789822031732241e+04,0.0000000000000000e+00
6.5788450312631074e+04,0.0000000000000000e+00
6.5789608600455758e+04,0.0000000000000000e+00
6.5788663743906305e+04,0.0000000000000000e+00
6.5788895330335188e+04,0.0000000000000000e+00
6.5789377014027486e+04,0.0000000000000000e+00
6.4031233720376244e+04,0.0000000000000000e+00
8.4196294626848263e+04,0.0000000000000000e+00
8.4196789492859476e+04,0.0000000000000000e+00
8.4196765483108407e+04,0.0000000000000000e+00
8.4196733171418673e+04,0.0000000000000000e+00
8.4196693799511224e+04,0.0000000000000000e+00
8.4196648880425826e+04,0.0000000000000000e+00
8.4196309411980066e+04,0.0000000000000000e+00
8.4196333421731761e+04,0.0000000000000000e+00
8.4196405105328769e+04,0.0000000000000000e+00
8.4196450024414487e+04,0.0000000000000000e+00
8.4196600140378388e+04,0.0000000000000000e+00
8.4196365733421189e+04,0.0000000000000000e+00
8.4196498764462667e+04,0.0000000000000000e+00
6.6657919976290039e+04,0.0000000000000000e+00
6.6655686455729068e+04,0.0000000000000000e+00
6.6657749959660709e+04,0.0000000000000000e+00
6.6657855181191131e+04,0.0000000000000000e+00
6.6657608355303106e+04,0.0000000000000000e+00
6.6655856472358311e+04,0.0000000000000000e+00
6.6655751250827714e+04,0.0000000000000000e+00
6.6655998076716714e+04,0.0000000000000000e+00
6.6657435809893490e+04,0.0000000000000000e+00
6.6656170622126418e+04,0.0000000000000000e+00
6.6657238954255270e+04,0.0000000000000000e+00
8.4196549452420702e+04,0.0000000000000000e+00
6.6657025353440535e+04,0.0000000000000000e+00
6.6656367477763954e+04,0.0000000000000000e+00
6.6656581078578078e+04,0.0000000000000000e+00
6.7517457267494159e+04,0.0000000000000000e+00
6.7517397411930637e+04,0.0000000000000000e+00
6.7517300211768859e+04,0.0000000000000000e+00
6.7515453870816025e+04,0.0000000000000000e+00
6.7515394015251586e+04,0.0000000000000000e+00
6.7515551070977031e+04,0.0000000000000000e+00
6.7515681880388322e+04,0.0000000000000000e+00
6.7517169402357307e+04,0.0000000000000000e+00
6.7516023120828468e+04,0.0000000000000000e+00
6.7516828161917612e+04,0.0000000000000000e+00
6.7515841272116755e+04,0.0000000000000000e+00
6.7517010010628786e+04,0.0000000000000000e+00
6.7516220438179298e+04,0.0000000000000000e+00
6.7516630844567364e+04,0.0000000000000000e+00
8.3624369962368874e+04,0.0000000000000000e+00
8.3624385412183416e+04,0.0000000000000000e+00
8.3624444265620579e+04,0.0000000000000000e+00
8.3624410501321108e+04,0.0000000000000000e+00
8.3624902525472877e+04,0.0000000000000000e+00
8.3624887075657316e+04,0.0000000000000000e+00
8.3624861986520642e+04,0.0000000000000000e+00
8.3624828222220618e+04,0.0000000000000000e+00
8.3624740141828952e+04,0.0000000000000000e+00
8.3624787080303679e+04,0.0000000000000000e+00
8.3624532346013904e+04,0.0000000000000000e+00
8.3624485407538392e+04,0.0000000000000000e+00
6.4913815868013946e+04,0.0000000000000000e+00
6.5789136172181476e+04,0.0000000000000000e+00
8.2432085557074854e+04,0.0000000000000000e+00
8.2432102504139853e+04,0.0000000000000000e+00
8.2432130024681552e+04,0.0000000000000000e+00
8.2432669731188260e+04,0.0000000000000000e+00
8.2432652784122998e+04,0.0000000000000000e+00
8.2432625263582042e+04,0.0000000000000000e+00
8.2432167061098837e+04,0.0000000000000000e+00
8.2432588227164088e+04,0.0000000000000000e+00
8.2432212190104809e+04,0.0000000000000000e+00
8.2432543098158611e+04,0.0000000000000000e+00
8.3036758167817505e+04,0.0000000000000000e+00
8.3036741998957485e+04,0.0000000000000000e+00
8.3036715742153043e+04,0.0000000000000000e+00
8.3036200818846803e+04,0.0000000000000000e+00
8.3036216987706663e+04,0.0000000000000000e+00
8.3036243244510872e+04,0.0000000000000000e+00
8.2432491610847734e+04,0.0000000000000000e+00
8.2432263677416136e+04,0.0000000000000000e+00
8.3036680406439409e+04,0.0000000000000000e+00
8.3036278580224956e+04,0.0000000000000000e+00
8.3624689210614582e+04,0.0000000000000000e+00
8.3036588226722626e+04,0.0000000000000000e+00
8.3036370759942452e+04,0.0000000000000000e+00
8.3036321636917011e+04,0.0000000000000000e+00
8.3624583277227517e+04,0.0000000000000000e+00
8.3036637349747412e+04,0.0000000000000000e+00
8.3036424061531696e+04,0.0000000000000000e+00
8.3624636243921588e+04,0.0000000000000000e+00
8.3036534925134561e+04,0.0000000000000000e+00
6.9209089272872894e+04,0.0000000000000000e+00
6.9209140588219336e+04,0.0000000000000000e+00
6.9209223919820564e+04,0.0000000000000000e+00
6.9209336065289302e+04,0.0000000000000000e+00
6.9210858139407093e+04,0.0000000000000000e+00
6.9210806824060550e+04,0.0000000000000000e+00
6.9210723492459365e+04,0.0000000000000000e+00
6.9210611346990554e+04,0.0000000000000000e+00
6.9209472714937729e+04,0.0000000000000000e+00
6.9210474697340833e+04,0.0000000000000000e+00
6.9209628617397888e+04,0.0000000000000000e+00
6.9210318794881401e+04,0.0000000000000000e+00
6.9209797781425150e+04,0.0000000000000000e+00
6.9210149630855114e+04,0.0000000000000000e+00
6.8368566976845323e+04,0.0000000000000000e+00
6.8368511598551864e+04,0.0000000000000000e+00
6.8368421669082789e+04,0.0000000000000000e+00
6.8368300644377130e+04,0.0000000000000000e+00
6.8366658058422676e+04,0.0000000000000000e+00
6.8366713436716498e+04,0.0000000000000000e+00
6.8366803366185428e+04,0.0000000000000000e+00
6.8368153175347412e+04,0.0000000000000000e+00
6.8366924390890970e+04,0.0000000000000000e+00
6.8367984929144950e+04,0.0000000000000000e+00
6.8367240106124766e+04,0.0000000000000000e+00
6.8367071859921358e+04,0.0000000000000000e+00
6.8367802371375525e+04,0.0000000000000000e+00
6.8367422663893289e+04,0.0000000000000000e+00
8.2432319544403756e+04,0.0000000000000000e+00
8.2432435743860260e+04,0.0000000000000000e+00
8.3036479493331906e+04,0.0000000000000000e+00
8.2432377644130815e+04,0.0000000000000000e+00
8.1812942957078820e+04,0.0000000000000000e+00
8.1812925167342226e+04,0.0000000000000000e+00
8.1812896278377986e+04,0.0000000000000000e+00
8.1812857400372857e+04,0.0000000000000000e+00
8.1812810027385640e+04,0.0000000000000000e+00
7.0042299405281767e+04,0.0000000000000000e+00
7.0043941035301221e+04,0.0000000000000000e+00
7.0043893411123878e+04,0.0000000000000000e+00
7.0043816073656417e+04,0.0000000000000000e+00
7.0042347029458775e+04,0.0000000000000000e+00
8.1812329735663909e+04,0.0000000000000000e+00
8.1812347525400779e+04,0.0000000000000000e+00
8.1812376414365222e+04,0.0000000000000000e+00
8.1812415292370424e+04,0.0000000000000000e+00
8.1812755979934504e+04,0.0000000000000000e+00
8.1812462665357569e+04,0.0000000000000000e+00
8.1812516712807948e+04,0.0000000000000000e+00
8.1812575357710215e+04,0.0000000000000000e+00
8.1812697335033547e+04,0.0000000000000000e+00
6.6656803216009503e+04,0.0000000000000000e+00
6.7516425641372771e+04,0.0000000000000000e+00
6.8367612517634727e+04,0.0000000000000000e+00
7.0043711994934260e+04,0.0000000000000000e+00
7.0042424366925741e+04,0.0000000000000000e+00
7.0042528445647986e+04,0.0000000000000000e+00
7.0042655265937530e+04,0.0000000000000000e+00
7.0043585174644628e+04,0.0000000000000000e+00
7.0043440486420499e+04,0.0000000000000000e+00
7.0042799954162634e+04,0.0000000000000000e+00
7.0867427534041199e+04,0.0000000000000000e+00
7.0867383267050362e+04,0.0000000000000000e+00
7.0867311381357722e+04,0.0000000000000000e+00
7.0867214639491081e+04,0.0000000000000000e+00
7.0867096759184598e+04,0.0000000000000000e+00
7.0865901627976855e+04,0.0000000000000000e+00
7.0865945894968259e+04,0.0000000000000000e+00
7.0866017780659822e+04,0.0000000000000000e+00
7.0043283490548652e+04,0.0000000000000000e+00
7.0866114522526521e+04,0.0000000000000000e+00
7.0866962270513905e+04,0.0000000000000000e+00
7.0866232402832917e+04,0.0000000000000000e+00
7.0866816341803322e+04,0.0000000000000000e+00
7.0042956950034946e+04,0.0000000000000000e+00
7.0866366891504047e+04,0.0000000000000000e+00
7.2484030383411475e+04,0.0000000000000000e+00
7.2484068807231917e+04,0.0000000000000000e+00
7.2482782742098279e+04,0.0000000000000000e+00
7.2482744318278070e+04,0.0000000000000000e+00
7.0866512820215561e+04,0.0000000000000000e+00
7.1680931435510502e+04,0.0000000000000000e+00
7.1679510899375382e+04,0.0000000000000000e+00
7.1679552109552824e+04,0.0000000000000000e+00
8.1177890559731663e+04,0.0000000000000000e+00
8.1177871856986996e+04,0.0000000000000000e+00
7.1679619031249938e+04,0.0000000000000000e+00
7.1679709092702906e+04,0.0000000000000000e+00
7.1680890225332623e+04,0.0000000000000000e+00
7.1680823303635596e+04,0.0000000000000000e+00
7.1680733242182396e+04,0.0000000000000000e+00
8.1177245866457102e+04,0.0000000000000000e+00
8.1177264569201361e+04,0.0000000000000000e+00
8.1177841485377983e+04,0.0000000000000000e+00
8.1177800612068721e+04,0.0000000000000000e+00
8.1177294940810199e+04,0.0000000000000000e+00
8.1177750807796765e+04,0.0000000000000000e+00
7.1679818832901554e+04,0.0000000000000000e+00
7.1680623501983937e+04,0.0000000000000000e+00
8.1177335814120452e+04,0.0000000000000000e+00
8.1177385618392495e+04,0.0000000000000000e+00
7.1679944034590197e+04,0.0000000000000000e+00
8.1177693986512721e+04,0.0000000000000000e+00
8.1177632331826797e+04,0.0000000000000000e+00
8.1177442439675477e+04,0.0000000000000000e+00
7.1680498300293926e+04,0.0000000000000000e+00
8.0527831976882720e+04,0.0000000000000000e+00
8.0527153163007257e+04,0.0000000000000000e+00
8.0527812284289932e+04,0.0000000000000000e+00
8.0527780305253240e+04,0.0000000000000000e+00
8.0527172855600700e+04,0.0000000000000000e+00
8.0527204834636650e+04,0.0000000000000000e+00
8.0527247871179818e+04,0.0000000000000000e+00
8.0527737268711120e+04,0.0000000000000000e+00
8.1177504094361488e+04,0.0000000000000000e+00
8.0527300311358544e+04,0.0000000000000000e+00
7.1680079886339649e+04,0.0000000000000000e+00
7.1680362448545304e+04,0.0000000000000000e+00
8.0527684828531696e+04,0.0000000000000000e+00
8.0527360139927085e+04,0.0000000000000000e+00
8.0527624999962616e+04,0.0000000000000000e+00
8.0527425057706598e+04,0.0000000000000000e+00
8.0527560082181662e+04,0.0000000000000000e+00
7.2483967986513351e+04,0.0000000000000000e+00
7.2482845138996083e+04,0.0000000000000000e+00
7.2483884014415729e+04,0.0000000000000000e+00
7.2482929111094898e+04,0.0000000000000000e+00
7.2483781694117046e+04,0.0000000000000000e+00
7.2483031431392650e+04,0.0000000000000000e+00
7.2483148167777777e+04,0.0000000000000000e+00
7.2483664957731322e+04,0.0000000000000000e+00
6.9209973706139877e+04,0.0000000000000000e+00
7.3276458317636585e+04,0.0000000000000000e+00
7.3276422436376655e+04,0.0000000000000000e+00
7.9863093113918658e+04,0.0000000000000000e+00
7.9863072347426307e+04,0.0000000000000000e+00
7.9863038624473251e+04,0.0000000000000000e+00
7.9862377282194124e+04,0.0000000000000000e+00
7.9862398048686387e+04,0.0000000000000000e+00
7.9862993241012882e+04,0.0000000000000000e+00
7.9862431771639473e+04,0.0000000000000000e+00
7.9862937941106735e+04,0.0000000000000000e+00
7.9862477155100874e+04,0.0000000000000000e+00
7.9862532455006949e+04,0.0000000000000000e+00
7.9862874849898217e+04,0.0000000000000000e+00
8.0527492569944283e+04,0.0000000000000000e+00
7.9862595546214201e+04,0.0000000000000000e+00
7.9862806391948965e+04,0.0000000000000000e+00
7.9862664004165374e+04,0.0000000000000000e+00
7.0043120220292010e+04,0.0000000000000000e+00
7.0866664581009172e+04,0.0000000000000000e+00
7.2483538291371646e+04,0.0000000000000000e+00
7.2483274834137992e+04,0.0000000000000000e+00
7.3276364168372253e+04,0.0000000000000000e+00
7.3276285752830445e+04,0.0000000000000000e+00
7.3276190203215927e+04,0.0000000000000000e+00
7.3275221472048637e+04,0.0000000000000000e+00
7.3275257353308582e+04,0.0000000000000000e+00
7.3275315621312999e+04,0.0000000000000000e+00
7.3275394036854515e+04,0.0000000000000000e+00
7.3276081191446763e+04,0.0000000000000000e+00
7.3275489586469572e+04,0.0000000000000000e+00
7.3275598598238576e+04,0.0000000000000000e+00
7.5584385175489428e+04,0.0000000000000000e+00
7.5584433066314959e+04,0.0000000000000000e+00
7.5584355684464594e+04,0.0000000000000000e+00
7.5585294873491250e+04,0.0000000000000000e+00
7.5585342764315865e+04,0.0000000000000000e+00
7.5585372255340946e+04,0.0000000000000000e+00
7.4057721565038490e+04,0.0000000000000000e+00
7.4056564778653687e+04,0.0000000000000000e+00
7.4056598337372183e+04,0.0000000000000000e+00
7.4056652833773871e+04,0.0000000000000000e+00
7.4057688006319368e+04,0.0000000000000000e+00
7.9184006081565647e+04,0.0000000000000000e+00
7.9183984149126045e+04,0.0000000000000000e+00
7.9183948532777766e+04,0.0000000000000000e+00
7.9183900601235830e+04,0.0000000000000000e+00
7.9183842196481521e+04,0.0000000000000000e+00
7.4827483402068203e+04,0.0000000000000000e+00
7.4826399822562380e+04,0.0000000000000000e+00
7.4826431257527511e+04,0.0000000000000000e+00
7.4826482305140162e+04,0.0000000000000000e+00
7.9183271991477057e+04,0.0000000000000000e+00
7.9183250059037819e+04,0.0000000000000000e+00
7.4827451967103058e+04,0.0000000000000000e+00
7.4827400919490028e+04,0.0000000000000000e+00
7.4057633509917971e+04,0.0000000000000000e+00
7.4826551003670887e+04,0.0000000000000000e+00
7.8490885727896937e+04,0.0000000000000000e+00
7.8490908927213430e+04,0.0000000000000000e+00
7.8490848054251197e+04,0.0000000000000000e+00
7.9183307607825365e+04,0.0000000000000000e+00
7.9183775562980140e+04,0.0000000000000000e+00
7.4827332220959317e+04,0.0000000000000000e+00
7.8490797354053444e+04,0.0000000000000000e+00
7.9183355539368073e+04,0.0000000000000000e+00
7.9183413944121872e+04,0.0000000000000000e+00
7.8490109234778676e+04,0.0000000000000000e+00
7.8490132434095023e+04,0.0000000000000000e+00
7.8490170107740865e+04,0.0000000000000000e+00
7.8490735575685088e+04,0.0000000000000000e+00
7.4056726173592964e+04,0.0000000000000000e+00
7.4057560170098935e+04,0.0000000000000000e+00
7.4826634713072461e+04,0.0000000000000000e+00
7.4827248511558035e+04,0.0000000000000000e+00
7.9183703261416769e+04,0.0000000000000000e+00
7.8490220807938342e+04,0.0000000000000000e+00
7.8490282586307920e+04,0.0000000000000000e+00
7.4827153008190682e+04,0.0000000000000000e+00
7.8490665093251402e+04,0.0000000000000000e+00
7.3275962906783796e+04,0.0000000000000000e+00
7.3275716882900306e+04,0.0000000000000000e+00
7.4826730216441094e+04,0.0000000000000000e+00
7.4057470805270350e+04,0.0000000000000000e+00
7.4056815538421317e+04,0.0000000000000000e+00
7.4056917494018824e+04,0.0000000000000000e+00
7.4057368849673978e+04,0.0000000000000000e+00
7.8490353068741868e+04,0.0000000000000000e+00
7.5585230423282599e+04,0.0000000000000000e+00
7.5584497516523828e+04,0.0000000000000000e+00
7.5585151890475347e+04,0.0000000000000000e+00
7.5584576049331023e+04,0.0000000000000000e+00
7.5584665646762616e+04,0.0000000000000000e+00
7.5585062293042851e+04,0.0000000000000000e+00
7.7063165600940993e+04,0.0000000000000000e+00
7.7063191677395473e+04,0.0000000000000000e+00
7.7064064469791585e+04,0.0000000000000000e+00
7.7064038393337891e+04,0.0000000000000000e+00
7.6330065264784644e+04,0.0000000000000000e+00
7.6330092974706626e+04,0.0000000000000000e+00
7.6331020440118024e+04,0.0000000000000000e+00
7.6330992730195590e+04,0.0000000000000000e+00
7.7063996047474866e+04,0.0000000000000000e+00
7.7063234023258541e+04,0.0000000000000000e+00
7.6330137973177771e+04,0.0000000000000000e+00
7.6330947731725275e+04,0.0000000000000000e+00
7.7063291011202964e+04,0.0000000000000000e+00
7.7063939059529788e+04,0.0000000000000000e+00
7.6330198530933048e+04,0.0000000000000000e+00
7.7784120783010789e+04,0.0000000000000000e+00
7.7784080872137041e+04,0.0000000000000000e+00
7.7783322755294168e+04,0.0000000000000000e+00
7.7783362666167042e+04,0.0000000000000000e+00
7.7783416377166766e+04,0.0000000000000000e+00
7.7784145360004899e+04,0.0000000000000000e+00
7.6330887173969881e+04,0.0000000000000000e+00
7.7063360451215107e+04,0.0000000000000000e+00
7.7063869619517529e+04,0.0000000000000000e+00
7.7783298178299374e+04,0.0000000000000000e+00
7.7783481824209404e+04,0.0000000000000000e+00
7.7784027161138118e+04,0.0000000000000000e+00
7.7783961714096207e+04,0.0000000000000000e+00
7.7063790395979900e+04,0.0000000000000000e+00
7.4826833843633169e+04,0.0000000000000000e+00
7.4827049380997676e+04,0.0000000000000000e+00
7.6330272320770368e+04,0.0000000000000000e+00
7.7063439674752386e+04,0.0000000000000000e+00
7.6330356506987708e+04,0.0000000000000000e+00
7.6330813384132460e+04,0.0000000000000000e+00
7.6330729197914203e+04,0.0000000000000000e+00
7.4057028122286822e+04,0.0000000000000000e+00
7.4057258221404569e+04,0.0000000000000000e+00
7.5584965074163207e+04,0.0000000000000000e+00
7.5584762865643308e+04,0.0000000000000000e+00
7.9183480577623210e+04,0.0000000000000000e+00
7.9183552879185838e+04,0.0000000000000000e+00
7.8490588615354136e+04,0.0000000000000000e+00
7.8490429546638567e+04,0.0000000000000000e+00
7.7063525637301645e+04,0.0000000000000000e+00
7.7063704433432009e+04,0.0000000000000000e+00
7.7783556492200150e+04,0.0000000000000000e+00
7.7783887046103642e+04,0.0000000000000000e+00
7.7783637511692941e+04,0.0000000000000000e+00
7.7783806026611754e+04,0.0000000000000000e+00
7.6330447854358310e+04,0.0000000000000000e+00
7.6330637850545245e+04,0.0000000000000000e+00
7.2483406562754302e+04,0.0000000000000000e+00
7.3275839894842604e+04,0.0000000000000000e+00
7.4057143171845717e+04,0.0000000000000000e+00
7.4826941612315568e+04,0.0000000000000000e+00
7.5584863969903628e+04,0.0000000000000000e+00
7.9862735198056645e+04,0.0000000000000000e+00
7.7063615035366820e+04,0.0000000000000000e+00
7.6330542852452068e+04,0.0000000000000000e+00
7.7783721769152267e+04,0.0000000000000000e+00
7.9183628070301929e+04,0.0000000000000000e+00
7.1680221167443131e+04,0.0000000000000000e+00
8.1812636346370840e+04,0.0000000000000000e+00
8.1177568213094171e+04,0.0000000000000000e+00
7.8490509080996213e+04,0.0000000000000000e+00


==> dataOMS/spectrumT_0.016.csv <==
real,imag
7.8467937495627865e+01,0.0000000000000000e+00
1.9433934990564433e+02,0.0000000000000000e+00
1.9431220282996154e+02,0.0000000000000000e+00
3.0812687573778186e+02,0.0000000000000000e+00
3.8243308187567948e+02,0.0000000000000000e+00
3.8271444185126381e+02,0.0000000000000000e+00
4.9290779106577639e+02,0.0000000000000000e+00
4.9320026329967106e+02,0.0000000000000000e+00
6.3560119475044689e+02,0.0000000000000000e+00
6.3706657745952270e+02,0.0000000000000000e+00
6.7261950164503071e+02,0.0000000000000000e+00
7.4158106893992294e+02,0.0000000000000000e+00
7.4317843335231692e+02,0.0000000000000000e+00
9.1407717617717390e+02,0.0000000000000000e+00
9.1549473705636228e+02,0.0000000000000000e+00
9.4408743285481535e+02,0.0000000000000000e+00
9.4930516328594285e+02,0.0000000000000000e+00
1.0445903347490794e+03,0.0000000000000000e+00
1.0501831617962512e+03,0.0000000000000000e+00
1.1473934696564102e+03,0.0000000000000000e+00
1.2082942038748663e+03,0.0000000000000000e+00
1.2140001423033286e+03,0.0000000000000000e+00
1.2960368430594961e+03,0.0000000000000000e+00
1.3105598296600422e+03,0.0000000000000000e+00
1.3902911123377648e+03,0.0000000000000000e+00
1.4055741826125243e+03,0.0000000000000000e+00
1.4299628929089727e+03,0.0000000000000000e+00
1.4344607101159133e+03,0.0000000000000000e+00
1.5439639893624890e+03,0.0000000000000000e+00
1.5598691194209680e+03,0.0000000000000000e+00
1.6779242069058275e+03,0.0000000000000000e+00
1.7030926892486675e+03,0.0000000000000000e+00
1.7119080750033283e+03,0.0000000000000000e+00
1.8006566214900870e+03,0.0000000000000000e+00
1.7523440223451751e+03,0.0000000000000000e+00
1.7675151721934078e+03,0.0000000000000000e+00
1.7653983146944565e+03,0.0000000000000000e+00
1.9081869310295549e+03,0.0000000000000000e+00
1.9447764407227012e+03,0.0000000000000000e+00
2.2272453545132116e+03,0.0000000000000000e+00
2.0095727033940832e+03,0.0000000000000000e+00
2.0205326195710672e+03,0.0000000000000000e+00
2.0750738071661008e+03,0.0000000000000000e+00
2.1021479319542354e+03,0.0000000000000000e+00
2.1554967823951843e+03,0.0000000000000000e+00
2.1387290888713997e+03,0.0000000000000000e+00
2.1449555492118498e+03,0.0000000000000000e+00
2.3750610744377018e+03,0.0000000000000000e+00
2.2869661454863503e+03,0.0000000000000000e+00
2.3091981429450043e+03,0.0000000000000000e+00
2.3421228974844958e+03,0.0000000000000000e+00
2.3608767471860897e+03,0.0000000000000000e+00
2.4659318536621331e+03,0.0000000000000000e+00
2.4722234074263756e+03,0.0000000000000000e+00
2.5407143477514155e+03,0.0000000000000000e+00
2.5455952500958915e+03,0.0000000000000000e+00
2.6022277506948194e+03,0.0000000000000000e+00
2.6224184881374854e+03,0.0000000000000000e+00
2.7598470980735601e+03,0.0000000000000000e+00
2.6446902917527991e+03,0.0000000000000000e+00
2.6657453599431474e+03,0.0000000000000000e+00
2.6780462078762321e+03,0.0000000000000000e+00
2.6879635540573399e+03,0.0000000000000000e+00
2.8011687014385393e+03,0.0000000000000000e+00
2.8297157753700571e+03,0.0000000000000000e+00
2.8541107712727089e+03,0.0000000000000000e+00
2.9207024524525855e+03,0.0000000000000000e+00
2.9372550412051064e+03,0.0000000000000000e+00
2.9481567729387543e+03,0.0000000000000000e+00
2.9668637030020368e+03,0.0000000000000000e+00
3.0773756454285030e+03,0.0000000000000000e+00
3.0098538494486679e+03,0.0000000000000000e+00
3.0338042106301855e+03,0.0000000000000000e+00
3.0299683016102167e+03,0.0000000000000000e+00
3.1468563965253497e+03,0.0000000000000000e+00
3.1687636465794690e+03,0.0000000000000000e+00
3.1795196849791264e+03,0.0000000000000000e+00
3.2060601814773936e+03,0.0000000000000000e+00
3.2415122235453514e+03,0.0000000000000000e+00
3.2596870138664235e+03,0.0000000000000000e+00
3.2811269826268676e+03,0.0000000000000000e+00
3.2738950577399892e+03,0.0000000000000000e+00
3.2664032300412364e+03,0.0000000000000000e+00
3.3663544047206128e+03,0.0000000000000000e+00
3.3656380870978469e+03,0.0000000000000000e+00
3.3991096305659285e+03,0.0000000000000000e+00
3.4115314801034128e+03,0.0000000000000000e+00
4.1079633726530119e+03,0.0000000000000000e+00
3.5019008144153199e+03,0.0000000000000000e+00
3.5145464195817385e+03,0.0000000000000000e+00
4.0807320276730229e+03,0.0000000000000000e+00
4.0617231037199635e+03,0.0000000000000000e+00
4.0163689702679217e+03,0.0000000000000000e+00
4.0366930758118183e+03,0.0000000000000000e+00
4.0388791000695192e+03,0.0000000000000000e+00
4.0028666890525724e+03,0.0000000000000000e+00
3.5457694058855823e+03,0.0000000000000000e+00
3.6286144983671079e+03,0.0000000000000000e+00
3.5965544975542289e+03,0.0000000000000000e+00
3.5871154029324753e+03,0.0000000000000000e+00
3.7315511311377377e+03,0.0000000000000000e+00
3.6490495879763776e+03,0.0000000000000000e+00
3.6728344188660212e+03,0.0000000000000000e+00
3.9414663979987795e+03,0.0000000000000000e+00
3.9558354115022516e+03,0.0000000000000000e+00
3.5632416232317564e+03,0.0000000000000000e+00
3.9089784664154363e+03,0.0000000000000000e+00
3.7844702376678538e+03,0.0000000000000000e+00
3.8076457354203058e+03,0.0000000000000000e+00
3.7677145324565108e+03,0.0000000000000000e+00
3.6598551147955100e+03,0.0000000000000000e+00
3.9013127893276951e+03,0.0000000000000000e+00
3.8383341553378750e+03,0.0000000000000000e+00
3.8453562638366725e+03,0.0000000000000000e+00
3.8700805341281025e+03,0.0000000000000000e+00
3.8757809263064364e+03,0.0000000000000000e+00
3.5694124958504035e+03,0.0000000000000000e+00
3.5652264328860215e+03,0.0000000000000000e+00
3.8180857737245474e+03,0.0000000000000000e+00
4.8992378919503344e+03,0.0000000000000000e+00
4.8750498241062542e+03,0.0000000000000000e+00
4.8572690599346843e+03,0.0000000000000000e+00
4.8510932298288089e+03,0.0000000000000000e+00
4.8149620236942883e+03,0.0000000000000000e+00
4.7711163720873437e+03,0.0000000000000000e+00
4.7656064992774654e+03,0.0000000000000000e+00
4.7421429803570973e+03,0.0000000000000000e+00
4.7008292593763917e+03,0.0000000000000000e+00
4.6823678256006078e+03,0.0000000000000000e+00
4.6673239180462679e+03,0.0000000000000000e+00
4.6577361332263517e+03,0.0000000000000000e+00
4.6491932862514032e+03,0.0000000000000000e+00
4.6160209645734403e+03,0.0000000000000000e+00
4.5637962744936094e+03,0.0000000000000000e+00
4.5382480063679832e+03,0.0000000000000000e+00
4.5130956399656206e+03,0.0000000000000000e+00
4.5857688987121273e+03,0.0000000000000000e+00
4.4404224423464202e+03,0.0000000000000000e+00
4.4266219448287429e+03,0.0000000000000000e+00
4.4188473022648996e+03,0.0000000000000000e+00
4.4922694727104372e+03,0.0000000000000000e+00
4.3666361483899800e+03,0.0000000000000000e+00
4.2748943578886820e+03,0.0000000000000000e+00
4.2314599947360803e+03,0.0000000000000000e+00
4.2947971298647844e+03,0.0000000000000000e+00
4.2129108830088144e+03,0.0000000000000000e+00
4.5857537162174349e+03,0.0000000000000000e+00
4.3257439463184137e+03,0.0000000000000000e+00
4.1689073448544859e+03,0.0000000000000000e+00
4.1619269658113481e+03,0.0000000000000000e+00
4.3442953582192940e+03,0.0000000000000000e+00
4.1287983736840642e+03,0.0000000000000000e+00
4.4907393632649937e+03,0.0000000000000000e+00
4.1886852739719543e+03,0.0000000000000000e+00
4.3388329680898132e+03,0.0000000000000000e+00
4.0716796768365894e+03,0.0000000000000000e+00
4.3364444264565218e+03,0.0000000000000000e+00
4.1912178491214645e+03,0.0000000000000000e+00
4.1193423325791291e+03,0.0000000000000000e+00
4.1166293970148281e+03,0.0000000000000000e+00
4.1166542148846611e+03,0.0000000000000000e+00
5.6173413534803831e+03,0.0000000000000000e+00
5.5839211353149458e+03,0.0000000000000000e+00
5.5763682032049101e+03,0.0000000000000000e+00
5.5656260255032439e+03,0.0000000000000000e+00
5.4724130703488518e+03,0.0000000000000000e+00
5.4639023130116702e+03,0.0000000000000000e+00
5.4422869081445670e+03,0.0000000000000000e+00
5.4453917323245605e+03,0.0000000000000000e+00
5.4221308133647835e+03,0.0000000000000000e+00
5.4029323192520606e+03,0.0000000000000000e+00
5.0167882313923201e+03,0.0000000000000000e+00
5.2963562079951216e+03,0.0000000000000000e+00
5.1931356569433856e+03,0.0000000000000000e+00
5.2523417662561451e+03,0.0000000000000000e+00
5.0548054130954069e+03,0.0000000000000000e+00
4.9815276972516904e+03,0.0000000000000000e+00
5.2157291821360031e+03,0.0000000000000000e+00
5.2765931663831625e+03,0.0000000000000000e+00
4.9532342182231696e+03,0.0000000000000000e+00
4.9540331994007720e+03,0.0000000000000000e+00
5.0692043713356852e+03,0.0000000000000000e+00
5.0840122717166223e+03,0.0000000000000000e+00
5.2848600899973408e+03,0.0000000000000000e+00
5.2901017019109904e+03,0.0000000000000000e+00
5.1164358680997129e+03,0.0000000000000000e+00
5.1126983592053348e+03,0.0000000000000000e+00
5.1399107249545968e+03,0.0000000000000000e+00
5.1382572356739520e+03,0.0000000000000000e+00
5.6190165390567117e+03,0.0000000000000000e+00
5.6429445360260270e+03,0.0000000000000000e+00
5.7707778581009998e+03,0.0000000000000000e+00
5.6882736784336803e+03,0.0000000000000000e+00
5.6868577680855560e+03,0.0000000000000000e+00
5.7213274038810741e+03,0.0000000000000000e+00
5.7502458335666206e+03,0.0000000000000000e+00
5.7814781083093585e+03,0.0000000000000000e+00
6.3716758148201006e+03,0.0000000000000000e+00
6.3443720503262284e+03,0.0000000000000000e+00
5.9737714266225439e+03,0.0000000000000000e+00
5.9902684936116339e+03,0.0000000000000000e+00
5.8832514318454823e+03,0.0000000000000000e+00
5.8950480347133107e+03,0.0000000000000000e+00
5.8966999431820295e+03,0.0000000000000000e+00
5.8151062668179820e+03,0.0000000000000000e+00
6.2692320852165603e+03,0.0000000000000000e+00
6.0246190290645236e+03,0.0000000000000000e+00
6.2269753666469505e+03,0.0000000000000000e+00
6.1652117507143976e+03,0.0000000000000000e+00
6.0842163480151621e+03,0.0000000000000000e+00
6.1226865198677615e+03,0.0000000000000000e+00
6.1128426023290203e+03,0.0000000000000000e+00
6.1851586890775143e+03,0.0000000000000000e+00
6.2008768381877389e+03,0.0000000000000000e+00
6.3114233002152478e+03,0.0000000000000000e+00
6.0451754598099533e+03,0.0000000000000000e+00
6.0478877224708476e+03,0.0000000000000000e+00
6.6153721836304576e+03,0.0000000000000000e+00
6.4885530228106127e+03,0.0000000000000000e+00
6.4576348497160188e+03,0.0000000000000000e+00
6.4701466556958940e+03,0.0000000000000000e+00
6.5733672067476646e+03,0.0000000000000000e+00
6.5982275713659010e+03,0.0000000000000000e+00
6.3640083515297620e+03,0.0000000000000000e+00
6.3117836614499483e+03,0.0000000000000000e+00
2.3199478052885665e+04,0.0000000000000000e+00
2.3197190033651113e+04,0.0000000000000000e+00
2.3193474492027686e+04,0.0000000000000000e+00
2.3188474214196380e+04,0.0000000000000000e+00
2.3182381358030096e+04,0.0000000000000000e+00
2.3175430068574464e+04,0.0000000000000000e+00
2.3167887479984496e+04,0.0000000000000000e+00
2.3168249462898122e+04,0.0000000000000000e+00
2.3165952832791150e+04,0.0000000000000000e+00
2.3162223307869772e+04,0.0000000000000000e+00
2.3160043449710123e+04,0.0000000000000000e+00
2.3157204211685097e+04,0.0000000000000000e+00
2.3152199419435798e+04,0.0000000000000000e+00
2.3151088425288730e+04,0.0000000000000000e+00
2.3144110974922201e+04,0.0000000000000000e+00
2.3144656830845863e+04,0.0000000000000000e+00
2.3137705541390085e+04,0.0000000000000000e+00
2.3136540000090106e+04,0.0000000000000000e+00
2.3076444922772320e+04,0.0000000000000000e+00
2.3131612685223852e+04,0.0000000000000000e+00
2.3128666449109529e+04,0.0000000000000000e+00
2.3084367928359581e+04,0.0000000000000000e+00
2.3126612407392633e+04,0.0000000000000000e+00
2.3122896865769184e+04,0.0000000000000000e+00
2.3089083435320874e+04,0.0000000000000000e+00
2.3095109590349122e+04,0.0000000000000000e+00
2.3091986457285315e+04,0.0000000000000000e+00
2.3120792898129028e+04,0.0000000000000000e+00
2.3110212555711947e+04,0.0000000000000000e+00
2.3105161934053252e+04,0.0000000000000000e+00
2.3099007733755541e+04,0.0000000000000000e+00
2.3091380065427900e+04,0.0000000000000000e+00
2.3100128686533724e+04,0.0000000000000000e+00
2.3116276561657403e+04,0.0000000000000000e+00
2.3113221923296671e+04,0.0000000000000000e+00
2.3113965506173925e+04,0.0000000000000000e+00
2.3106244472930219e+04,0.0000000000000000e+00
2.3120608846534738e+04,0.0000000000000000e+00
6.8512050961069717e+03,0.0000000000000000e+00
6.8413684921210724e+03,0.0000000000000000e+00
6.8791472324704537e+03,0.0000000000000000e+00
6.7588483876119917e+03,0.0000000000000000e+00
6.7472597080504402e+03,0.0000000000000000e+00
6.7277985657170830e+03,0.0000000000000000e+00
6.6500669955912763e+03,0.0000000000000000e+00
6.6830531957594449e+03,0.0000000000000000e+00
6.6972984923552731e+03,0.0000000000000000e+00
6.5920500430592228e+03,0.0000000000000000e+00
6.6267322872657305e+03,0.0000000000000000e+00
2.3068521917185000e+04,0.0000000000000000e+00
2.3060903388259212e+04,0.0000000000000000e+00
2.3053882111789022e+04,0.0000000000000000e+00
2.3032458754611303e+04,0.0000000000000000e+00
2.3047727911491460e+04,0.0000000000000000e+00
2.3037553853381978e+04,0.0000000000000000e+00
2.3036613283887127e+04,0.0000000000000000e+00
2.3038924339370515e+04,0.0000000000000000e+00
2.3043671260570558e+04,0.0000000000000000e+00
2.3042677289832831e+04,0.0000000000000000e+00
2.3041339853320089e+04,0.0000000000000000e+00
6.9345729219967161e+03,0.0000000000000000e+00
6.9565741047310839e+03,0.0000000000000000e+00
7.2497865245268094e+03,0.0000000000000000e+00
7.0709061415745782e+03,0.0000000000000000e+00
7.0059663932903723e+03,0.0000000000000000e+00
7.0038300613736828e+03,0.0000000000000000e+00
7.0464783972255036e+03,0.0000000000000000e+00
7.2252873308843682e+03,0.0000000000000000e+00
7.1898074905797521e+03,0.0000000000000000e+00
7.1814630567016284e+03,0.0000000000000000e+00
7.0994307955048507e+03,0.0000000000000000e+00
7.1228436012808870e+03,0.0000000000000000e+00
7.1306941400288733e+03,0.0000000000000000e+00
2.3011481631394770e+04,0.0000000000000000e+00
2.3003488853721417e+04,0.0000000000000000e+00
2.3019167251104602e+04,0.0000000000000000e+00
2.2995496076047923e+04,0.0000000000000000e+00
2.3026250358795507e+04,0.0000000000000000e+00
2.2987810456338175e+04,0.0000000000000000e+00
2.2980727348647481e+04,0.0000000000000000e+00
2.2974518952831662e+04,0.0000000000000000e+00
2.2969423854060744e+04,0.0000000000000000e+00
7.3330389109522748e+03,0.0000000000000000e+00
7.6382626228903964e+03,0.0000000000000000e+00
7.3718328962331916e+03,0.0000000000000000e+00
7.6207665935474424e+03,0.0000000000000000e+00
7.5310823084856947e+03,0.0000000000000000e+00
7.6060904753804689e+03,0.0000000000000000e+00
7.3087088395848405e+03,0.0000000000000000e+00
7.5284098850524970e+03,0.0000000000000000e+00
7.4103030680857782e+03,0.0000000000000000e+00
7.4280208734560911e+03,0.0000000000000000e+00
7.4230408764283357e+03,0.0000000000000000e+00
7.3093607270234634e+03,0.0000000000000000e+00
2.2965637854122830e+04,0.0000000000000000e+00
2.2963306446872339e+04,0.0000000000000000e+00
2.2950589812855393e+04,0.0000000000000000e+00
2.2948231968785411e+04,0.0000000000000000e+00
2.2944403037781911e+04,0.0000000000000000e+00
2.2939250163516288e+04,0.0000000000000000e+00
2.2925807941991450e+04,0.0000000000000000e+00
2.2932971368056802e+04,0.0000000000000000e+00
2.2918035171767060e+04,0.0000000000000000e+00
2.2909951760584205e+04,0.0000000000000000e+00
2.2901868349401226e+04,0.0000000000000000e+00
2.2894095579176683e+04,0.0000000000000000e+00
2.2886932153111193e+04,0.0000000000000000e+00
2.2880653357651692e+04,0.0000000000000000e+00
2.2875500483386255e+04,0.0000000000000000e+00
2.2766325144943996e+04,0.0000000000000000e+00
2.2779953958759361e+04,0.0000000000000000e+00
2.2871671552382744e+04,0.0000000000000000e+00
2.2787834623277573e+04,0.0000000000000000e+00
2.2869313708312729e+04,0.0000000000000000e+00
2.2772691096743383e+04,0.0000000000000000e+00
2.2812106522801627e+04,0.0000000000000000e+00
2.2761100743319013e+04,0.0000000000000000e+00
2.2796030240780601e+04,0.0000000000000000e+00
2.2819369384817641e+04,0.0000000000000000e+00
2.2825735336616934e+04,0.0000000000000000e+00
2.2830959738242342e+04,0.0000000000000000e+00
2.2837232392314865e+04,0.0000000000000000e+00
2.2834841818868532e+04,0.0000000000000000e+00
2.2804225858283269e+04,0.0000000000000000e+00
7.9023616145325777e+03,0.0000000000000000e+00
7.8485043723248809e+03,0.0000000000000000e+00
7.8167217364042808e+03,0.0000000000000000e+00
7.6800543382686337e+03,0.0000000000000000e+00
7.6965617853999174e+03,0.0000000000000000e+00
7.7875649381002131e+03,0.0000000000000000e+00
7.6342788697276101e+03,0.0000000000000000e+00
7.7528826938936345e+03,0.0000000000000000e+00
7.7454429372952645e+03,0.0000000000000000e+00
7.7416577554187070e+03,0.0000000000000000e+00
2.2754828089246264e+04,0.0000000000000000e+00
2.2757218662692547e+04,0.0000000000000000e+00
7.9434863348287063e+03,0.0000000000000000e+00
7.9952862973143883e+03,0.0000000000000000e+00
8.3018845269681933e+03,0.0000000000000000e+00
8.0267387212540807e+03,0.0000000000000000e+00
8.2814878680738893e+03,0.0000000000000000e+00
8.2341649219863521e+03,0.0000000000000000e+00
8.1885631852920433e+03,0.0000000000000000e+00
8.1118617543139044e+03,0.0000000000000000e+00
8.0919247413032153e+03,0.0000000000000000e+00
8.0950621890793291e+03,0.0000000000000000e+00
2.2620084214707676e+04,0.0000000000000000e+00
2.2703842553948987e+04,0.0000000000000000e+00
2.2678303825702460e+04,0.0000000000000000e+00
2.2670293669101582e+04,0.0000000000000000e+00
2.2661963384328319e+04,0.0000000000000000e+00
2.2653633099555187e+04,0.0000000000000000e+00
2.2638240740351535e+04,0.0000000000000000e+00
2.2631770185652826e+04,0.0000000000000000e+00
2.2692156583003900e+04,0.0000000000000000e+00
2.2685686028305237e+04,0.0000000000000000e+00
2.2622514069147845e+04,0.0000000000000000e+00
2.2697466830009944e+04,0.0000000000000000e+00
2.2701412699508957e+04,0.0000000000000000e+00
2.2645622942954273e+04,0.0000000000000000e+00
2.2626459938646905e+04,0.0000000000000000e+00
8.4629780550465257e+03,0.0000000000000000e+00
8.3671277462021590e+03,0.0000000000000000e+00
8.1372921525581651e+03,0.0000000000000000e+00
8.3791452669579812e+03,0.0000000000000000e+00
8.4421917271877865e+03,0.0000000000000000e+00
8.1458311057520214e+03,0.0000000000000000e+00
8.1785888784545368e+03,0.0000000000000000e+00
8.7882031873399246e+03,0.0000000000000000e+00
8.7984379614345034e+03,0.0000000000000000e+00
8.5037951443379006e+03,0.0000000000000000e+00
8.1770944502761158e+03,0.0000000000000000e+00
8.7270571236820724e+03,0.0000000000000000e+00
8.7211772214446519e+03,0.0000000000000000e+00
8.6768758460953213e+03,0.0000000000000000e+00
8.5777590072259572e+03,0.0000000000000000e+00
8.6166259231740351e+03,0.0000000000000000e+00
8.6373444333560783e+03,0.0000000000000000e+00
8.6395877929353701e+03,0.0000000000000000e+00
8.5501612442013047e+03,0.0000000000000000e+00
8.5495706128788534e+03,0.0000000000000000e+00
2.2516520548703367e+04,0.0000000000000000e+00
2.2524682830404028e+04,0.0000000000000000e+00
2.2550706578079837e+04,0.0000000000000000e+00
2.2548230576995251e+04,0.0000000000000000e+00
2.2532205232301836e+04,0.0000000000000000e+00
2.2538798672710203e+04,0.0000000000000000e+00
2.2544209769411995e+04,0.0000000000000000e+00
2.2508032059107780e+04,0.0000000000000000e+00
2.2499543569512196e+04,0.0000000000000000e+00
2.2491381287811510e+04,0.0000000000000000e+00
2.2365988046338214e+04,0.0000000000000000e+00
2.2371515812604106e+04,0.0000000000000000e+00
2.2378152700054055e+04,0.0000000000000000e+00
2.2483858885913869e+04,0.0000000000000000e+00
2.2477265445505338e+04,0.0000000000000000e+00
2.2471854348803794e+04,0.0000000000000000e+00
2.2375623313494430e+04,0.0000000000000000e+00
2.2359252443654805e+04,0.0000000000000000e+00
2.2467833541220294e+04,0.0000000000000000e+00
2.2465357540135657e+04,0.0000000000000000e+00
9.0123796863139942e+03,0.0000000000000000e+00
8.9336593683884621e+03,0.0000000000000000e+00
8.8579642281339020e+03,0.0000000000000000e+00
8.8661575664163429e+03,0.0000000000000000e+00
8.9217336099481563e+03,0.0000000000000000e+00
2.2309863693579700e+04,0.0000000000000000e+00
2.2343229579961560e+04,0.0000000000000000e+00
2.2317548287246893e+04,0.0000000000000000e+00
2.2325886557273196e+04,0.0000000000000000e+00
2.2334558068617222e+04,0.0000000000000000e+00
2.2351567849987572e+04,0.0000000000000000e+00
9.0911000042395244e+03,0.0000000000000000e+00
8.9884607340888633e+03,0.0000000000000000e+00
8.9630303358445526e+03,0.0000000000000000e+00
9.2200965895691897e+03,0.0000000000000000e+00
9.1202749570951328e+03,0.0000000000000000e+00
9.1410307879988795e+03,0.0000000000000000e+00
9.1667951444941282e+03,0.0000000000000000e+00
9.1747364284435880e+03,0.0000000000000000e+00
2.2174091908747687e+04,0.0000000000000000e+00
2.2186550228013741e+04,0.0000000000000000e+00
2.2183959779815057e+04,0.0000000000000000e+00
2.2290963437180530e+04,0.0000000000000000e+00
2.2297600324630403e+04,0.0000000000000000e+00
2.2303128090896131e+04,0.0000000000000000e+00
2.2293492823740016e+04,0.0000000000000000e+00
9.2365561852880001e+03,0.0000000000000000e+00
9.5491644115314630e+03,0.0000000000000000e+00
9.2753681058220973e+03,0.0000000000000000e+00
9.4780070700548495e+03,0.0000000000000000e+00
9.2977022489459669e+03,0.0000000000000000e+00
9.3384269238291636e+03,0.0000000000000000e+00
9.3478835265326798e+03,0.0000000000000000e+00
9.3851715796925691e+03,0.0000000000000000e+00
9.4068497285783305e+03,0.0000000000000000e+00
9.4081334494540024e+03,0.0000000000000000e+00
2.2179753120203241e+04,0.0000000000000000e+00
2.2167193702630033e+04,0.0000000000000000e+00
2.2159323596042792e+04,0.0000000000000000e+00
2.2150784032768577e+04,0.0000000000000000e+00
2.2141903183434952e+04,0.0000000000000000e+00
2.2124482770827002e+04,0.0000000000000000e+00
2.2133022334101235e+04,0.0000000000000000e+00
2.2116612664239739e+04,0.0000000000000000e+00
2.2109714458122078e+04,0.0000000000000000e+00
2.2104053246666575e+04,0.0000000000000000e+00
2.2099846587054635e+04,0.0000000000000000e+00
2.2097256138855948e+04,0.0000000000000000e+00
2.1884627543889401e+04,0.0000000000000000e+00
2.1887287237310484e+04,0.0000000000000000e+00
2.1976308551669343e+04,0.0000000000000000e+00
2.1973648858248394e+04,0.0000000000000000e+00
2.1897418886254291e+04,0.0000000000000000e+00
2.1891606345061708e+04,0.0000000000000000e+00
2.1921349804628819e+04,0.0000000000000000e+00
2.1930468047779534e+04,0.0000000000000000e+00
2.1904501488190224e+04,0.0000000000000000e+00
2.1912581970448922e+04,0.0000000000000000e+00
2.1956434607368588e+04,0.0000000000000000e+00
2.1963517209304577e+04,0.0000000000000000e+00
2.1969329750497360e+04,0.0000000000000000e+00
2.1948354125110029e+04,0.0000000000000000e+00
2.1939586290930129e+04,0.0000000000000000e+00
9.6175872162804517e+03,0.0000000000000000e+00
2.1740692544362817e+04,0.0000000000000000e+00
2.1747876045473757e+04,0.0000000000000000e+00
9.7130352673343368e+03,0.0000000000000000e+00
9.7359175505404219e+03,0.0000000000000000e+00
1.0010880507688886e+04,0.0000000000000000e+00
9.8820689128711401e+03,0.0000000000000000e+00
9.7630625168689257e+03,0.0000000000000000e+00
9.6719789646779009e+03,0.0000000000000000e+00
9.6226849014446507e+03,0.0000000000000000e+00
9.6414713795858643e+03,0.0000000000000000e+00
9.6806460342875052e+03,0.0000000000000000e+00
9.7812777116660491e+03,0.0000000000000000e+00
9.8357391830144988e+03,0.0000000000000000e+00
9.8201381941375021e+03,0.0000000000000000e+00
9.8149833521107448e+03,0.0000000000000000e+00
9.9464747102801048e+03,0.0000000000000000e+00
1.0072811226422553e+04,0.0000000000000000e+00
2.1653505880023848e+04,0.0000000000000000e+00
2.1727419165066232e+04,0.0000000000000000e+00
2.1719101668715179e+04,0.0000000000000000e+00
2.1700690962748748e+04,0.0000000000000000e+00
2.1691305266239029e+04,0.0000000000000000e+00
2.1673962760431306e+04,0.0000000000000000e+00
2.1734709511591645e+04,0.0000000000000000e+00
2.1710076659258659e+04,0.0000000000000000e+00
2.1660689381134962e+04,0.0000000000000000e+00
2.1682280256782444e+04,0.0000000000000000e+00
2.1666672413906079e+04,0.0000000000000000e+00
2.1745138338785633e+04,0.0000000000000000e+00
2.1656243586712037e+04,0.0000000000000000e+00
1.0475590173583361e+04,0.0000000000000000e+00
1.0531729225694378e+04,0.0000000000000000e+00
1.0417207508390327e+04,0.0000000000000000e+00
1.0358824843197210e+04,0.0000000000000000e+00
1.0302685791086207e+04,0.0000000000000000e+00
1.0270264519115361e+04,0.0000000000000000e+00
1.0140727625288462e+04,0.0000000000000000e+00
1.0179914153225645e+04,0.0000000000000000e+00
1.0168382187423071e+04,0.0000000000000000e+00
1.0220970455882136e+04,0.0000000000000000e+00
1.0205598967099693e+04,0.0000000000000000e+00
1.0129886903691080e+04,0.0000000000000000e+00
1.0123698030009666e+04,0.0000000000000000e+00
1.0250947744346578e+04,0.0000000000000000e+00
1.0251478040974063e+04,0.0000000000000000e+00
2.1501738870116722e+04,0.0000000000000000e+00
2.1498913712498339e+04,0.0000000000000000e+00
2.1488151755885145e+04,0.0000000000000000e+00
2.1494325905470781e+04,0.0000000000000000e+00
2.1480628532847382e+04,0.0000000000000000e+00
2.1462732053061787e+04,0.0000000000000000e+00
2.1472045349600205e+04,0.0000000000000000e+00
2.1453046547995429e+04,0.0000000000000000e+00
2.1434047746390788e+04,0.0000000000000000e+00
2.1443361042929151e+04,0.0000000000000000e+00
2.1425464563143472e+04,0.0000000000000000e+00
2.1404354225874278e+04,0.0000000000000000e+00
2.1411767190520201e+04,0.0000000000000000e+00
2.1417941340105790e+04,0.0000000000000000e+00
2.1407179383492570e+04,0.0000000000000000e+00
2.1140591701167021e+04,0.0000000000000000e+00
2.1145338087702297e+04,0.0000000000000000e+00
2.1159508915855098e+04,0.0000000000000000e+00
2.1238419676795795e+04,0.0000000000000000e+00
2.1178023995101081e+04,0.0000000000000000e+00
2.1235496866398829e+04,0.0000000000000000e+00
2.1224362918163002e+04,0.0000000000000000e+00
2.1230750479863658e+04,0.0000000000000000e+00
2.1151725649402924e+04,0.0000000000000000e+00
2.1137668890770197e+04,0.0000000000000000e+00
2.1168388780493755e+04,0.0000000000000000e+00
2.1188044283782929e+04,0.0000000000000000e+00
2.1198064572464900e+04,0.0000000000000000e+00
2.1207699787072139e+04,0.0000000000000000e+00
2.1216579651710923e+04,0.0000000000000000e+00
1.0583467272434018e+04,0.0000000000000000e+00
1.0785631565678808e+04,0.0000000000000000e+00
1.0836605518310746e+04,0.0000000000000000e+00
1.0889616659364301e+04,0.0000000000000000e+00
1.0738653701881700e+04,0.0000000000000000e+00
1.0623111656422876e+04,0.0000000000000000e+00
1.0628816049680929e+04,0.0000000000000000e+00
1.0638574435904062e+04,0.0000000000000000e+00
2.0958476219333788e+04,0.0000000000000000e+00
2.0935823777336671e+04,0.0000000000000000e+00
2.0943896569889468e+04,0.0000000000000000e+00
2.0950521739520100e+04,0.0000000000000000e+00
2.0955444684675484e+04,0.0000000000000000e+00
1.0942627800417900e+04,0.0000000000000000e+00
1.1363094998590836e+04,0.0000000000000000e+00
1.1314874045075827e+04,0.0000000000000000e+00
1.0993601753049976e+04,0.0000000000000000e+00
1.0710716986770893e+04,0.0000000000000000e+00
1.0663684627246799e+04,0.0000000000000000e+00
1.0666032829357559e+04,0.0000000000000000e+00
1.1268506195761858e+04,0.0000000000000000e+00
1.1225773341094604e+04,0.0000000000000000e+00
1.1040579616846982e+04,0.0000000000000000e+00
1.0697477259879674e+04,0.0000000000000000e+00
1.1081756058849147e+04,0.0000000000000000e+00
1.0693687391492158e+04,0.0000000000000000e+00
2.0926613594752547e+04,0.0000000000000000e+00
2.0906226935559189e+04,0.0000000000000000e+00
2.0916619964288719e+04,0.0000000000000000e+00
2.0895833906829699e+04,0.0000000000000000e+00
2.0876630093781387e+04,0.0000000000000000e+00
2.0868557301228779e+04,0.0000000000000000e+00
2.0861932131597987e+04,0.0000000000000000e+00
2.0885840276365620e+04,0.0000000000000000e+00
2.0857009186442574e+04,0.0000000000000000e+00
2.0853977651784178e+04,0.0000000000000000e+00
2.0659347561832154e+04,0.0000000000000000e+00
2.0662499879866209e+04,0.0000000000000000e+00
2.0654228475117776e+04,0.0000000000000000e+00
2.0608168863378163e+04,0.0000000000000000e+00
2.0618975974489887e+04,0.0000000000000000e+00
2.0647339343354717e+04,0.0000000000000000e+00
2.0629367774382452e+04,0.0000000000000000e+00
2.0556990164923969e+04,0.0000000000000000e+00
2.0562109251638452e+04,0.0000000000000000e+00
2.0597361752266293e+04,0.0000000000000000e+00
2.0586969952373740e+04,0.0000000000000000e+00
2.0638944912013623e+04,0.0000000000000000e+00
2.0568998383401457e+04,0.0000000000000000e+00
2.0553837846889986e+04,0.0000000000000000e+00
2.0577392814743114e+04,0.0000000000000000e+00
1.1411315952105941e+04,0.0000000000000000e+00
1.1457683801419957e+04,0.0000000000000000e+00
1.1500416656087267e+04,0.0000000000000000e+00
1.1188317680713901e+04,0.0000000000000000e+00
1.1115548691482032e+04,0.0000000000000000e+00
1.1120671894637122e+04,0.0000000000000000e+00
1.1134737427952488e+04,0.0000000000000000e+00
1.1140658882824675e+04,0.0000000000000000e+00
1.1537872316467930e+04,0.0000000000000000e+00
1.1793065998457978e+04,0.0000000000000000e+00
1.1750806549105364e+04,0.0000000000000000e+00
1.1837014358645976e+04,0.0000000000000000e+00
1.1711860017527531e+04,0.0000000000000000e+00
1.1923222168186567e+04,0.0000000000000000e+00
1.1677723097091435e+04,0.0000000000000000e+00
1.1962168699764366e+04,0.0000000000000000e+00
1.1880962718833973e+04,0.0000000000000000e+00
1.1996305620200275e+04,0.0000000000000000e+00
1.2024321066786399e+04,0.0000000000000000e+00
1.1568611382538726e+04,0.0000000000000000e+00
1.1649707650505457e+04,0.0000000000000000e+00
1.2045138421621477e+04,0.0000000000000000e+00
2.0237834322880521e+04,0.0000000000000000e+00
2.0351114114557124e+04,0.0000000000000000e+00
2.0347827833963795e+04,0.0000000000000000e+00
2.0342491203857728e+04,0.0000000000000000e+00
2.0305740594488256e+04,0.0000000000000000e+00
2.0283207842949581e+04,0.0000000000000000e+00
2.0335309307940926e+04,0.0000000000000000e+00
2.0294474218718871e+04,0.0000000000000000e+00
2.0316574009754939e+04,0.0000000000000000e+00
2.0241120603473897e+04,0.0000000000000000e+00
2.0246457233580099e+04,0.0000000000000000e+00
2.0272374427682771e+04,0.0000000000000000e+00
2.0253639129496714e+04,0.0000000000000000e+00
2.0262390294991965e+04,0.0000000000000000e+00
2.0326558142446007e+04,0.0000000000000000e+00
1.1157578614643016e+04,0.0000000000000000e+00
1.1156121662306014e+04,0.0000000000000000e+00
1.1591452569229388e+04,0.0000000000000000e+00
1.1628890295670426e+04,0.0000000000000000e+00
1.1605518102544704e+04,0.0000000000000000e+00
1.1616071031858295e+04,0.0000000000000000e+00
1.2057957685433568e+04,0.0000000000000000e+00
1.2310724443842380e+04,0.0000000000000000e+00
1.2231994980607749e+04,0.0000000000000000e+00
1.2270588511540045e+04,0.0000000000000000e+00
1.2196426978795551e+04,0.0000000000000000e+00
1.2350860376144632e+04,0.0000000000000000e+00
1.2783552842375371e+04,0.0000000000000000e+00
1.2389453907077044e+04,0.0000000000000000e+00
1.2165251364466256e+04,0.0000000000000000e+00
1.2746820636448720e+04,0.0000000000000000e+00
1.2711500028595932e+04,0.0000000000000000e+00
1.2425021908889285e+04,0.0000000000000000e+00
1.2678948369969266e+04,0.0000000000000000e+00
1.2120654705942914e+04,0.0000000000000000e+00
1.2650416602554131e+04,0.0000000000000000e+00
1.2456197523218521e+04,0.0000000000000000e+00
1.2108947486325880e+04,0.0000000000000000e+00
2.0024972826619825e+04,0.0000000000000000e+00
2.0021538135180643e+04,0.0000000000000000e+00
2.0015960498938475e+04,0.0000000000000000e+00
2.0008454263326188e+04,0.0000000000000000e+00
1.2627001186171765e+04,0.0000000000000000e+00
1.9999307888768537e+04,0.0000000000000000e+00
1.9965775031476267e+04,0.0000000000000000e+00
1.9977550205051906e+04,0.0000000000000000e+00
1.9988872865310648e+04,0.0000000000000000e+00
1.9953999857900588e+04,0.0000000000000000e+00
1.2481782688689713e+04,0.0000000000000000e+00
1.2512501401358699e+04,0.0000000000000000e+00
1.9942677197641868e+04,0.0000000000000000e+00
1.2139666198995190e+04,0.0000000000000000e+00
1.2500794181741841e+04,0.0000000000000000e+00
1.9906577236332771e+04,0.0000000000000000e+00
1.9910011927771880e+04,0.0000000000000000e+00
1.9915589564014084e+04,0.0000000000000000e+00
1.9932242174184023e+04,0.0000000000000000e+00
1.9923095799626619e+04,0.0000000000000000e+00
1.2855605656154639e+04,0.0000000000000000e+00
1.2598887572886948e+04,0.0000000000000000e+00
1.2609601962142002e+04,0.0000000000000000e+00
1.9667449956384182e+04,0.0000000000000000e+00
1.9675315248083421e+04,0.0000000000000000e+00
1.9681159687067633e+04,0.0000000000000000e+00
1.9684758674824006e+04,0.0000000000000000e+00
1.2888157314781496e+04,0.0000000000000000e+00
1.2916689082196475e+04,0.0000000000000000e+00
1.2820285048302054e+04,0.0000000000000000e+00
1.2940104498578936e+04,0.0000000000000000e+00
1.2957503722608577e+04,0.0000000000000000e+00
1.2968218111863711e+04,0.0000000000000000e+00
1.9657866070718937e+04,0.0000000000000000e+00
1.9646931894438978e+04,0.0000000000000000e+00
1.9635067621806811e+04,0.0000000000000000e+00
1.9610390758525347e+04,0.0000000000000000e+00
1.9560699705507996e+04,0.0000000000000000e+00
1.9598526485893111e+04,0.0000000000000000e+00
1.9587592309613399e+04,0.0000000000000000e+00
1.9622729190166148e+04,0.0000000000000000e+00
1.3188718106584765e+04,0.0000000000000000e+00
1.3221114627603751e+04,0.0000000000000000e+00
1.3158861301817880e+04,0.0000000000000000e+00
1.3132691593566311e+04,0.0000000000000000e+00
1.3254805884740294e+04,0.0000000000000000e+00
1.3320893662895858e+04,0.0000000000000000e+00
1.3288497141876704e+04,0.0000000000000000e+00
1.3350750467662772e+04,0.0000000000000000e+00
1.3376920175914322e+04,0.0000000000000000e+00
1.3424183272281969e+04,0.0000000000000000e+00
1.3414355895070501e+04,0.0000000000000000e+00
1.3111214669042041e+04,0.0000000000000000e+00
1.3398397100438475e+04,0.0000000000000000e+00
1.3085428497198764e+04,0.0000000000000000e+00
1.3095255874410041e+04,0.0000000000000000e+00
1.9564298693264427e+04,0.0000000000000000e+00
1.9570143132248562e+04,0.0000000000000000e+00
1.9578008423948057e+04,0.0000000000000000e+00
1.8582695407552492e+04,0.0000000000000000e+00
1.8586899971529649e+04,0.0000000000000000e+00
1.9331181326698992e+04,0.0000000000000000e+00
1.9327400530045379e+04,0.0000000000000000e+00
1.9321260849432700e+04,0.0000000000000000e+00
1.9291443663117865e+04,0.0000000000000000e+00
1.9302930197634698e+04,0.0000000000000000e+00
1.9278980046873105e+04,0.0000000000000000e+00
1.9266018318683164e+04,0.0000000000000000e+00
1.9253056590493190e+04,0.0000000000000000e+00
1.9200855310667255e+04,0.0000000000000000e+00
1.9204636107320890e+04,0.0000000000000000e+00
1.9219038408022559e+04,0.0000000000000000e+00
1.9229106439731793e+04,0.0000000000000000e+00
1.9210775787933326e+04,0.0000000000000000e+00
1.9240592974248455e+04,0.0000000000000000e+00
1.9312998229343695e+04,0.0000000000000000e+00
1.8964975666778573e+04,0.0000000000000000e+00
1.8960993706595393e+04,0.0000000000000000e+00
1.8827715439842395e+04,0.0000000000000000e+00
1.8831697400025558e+04,0.0000000000000000e+00
1.8954527354136608e+04,0.0000000000000000e+00
1.8838163752484426e+04,0.0000000000000000e+00
1.8896345553310450e+04,0.0000000000000000e+00
1.8882694174967040e+04,0.0000000000000000e+00
1.8869567411437300e+04,0.0000000000000000e+00
1.8909996931653935e+04,0.0000000000000000e+00
1.8923123695183225e+04,0.0000000000000000e+00
1.8846865998920308e+04,0.0000000000000000e+00
1.8945825107700639e+04,0.0000000000000000e+00
1.8935221389737973e+04,0.0000000000000000e+00
1.8857469716882879e+04,0.0000000000000000e+00
1.3784524363851233e+04,0.0000000000000000e+00
1.3754742368048081e+04,0.0000000000000000e+00
1.3723770126366497e+04,0.0000000000000000e+00
1.3692797884684931e+04,0.0000000000000000e+00
1.3663015888881662e+04,0.0000000000000000e+00
1.3577096422259265e+04,0.0000000000000000e+00
1.3568062152601231e+04,0.0000000000000000e+00
1.3635568644353756e+04,0.0000000000000000e+00
1.3811971608378992e+04,0.0000000000000000e+00
1.3836029319417203e+04,0.0000000000000000e+00
1.3611510933315758e+04,0.0000000000000000e+00
1.3855772972622253e+04,0.0000000000000000e+00
1.3879478100131630e+04,0.0000000000000000e+00
1.3870443830473585e+04,0.0000000000000000e+00
1.3591767280110622e+04,0.0000000000000000e+00
1.4133733166465505e+04,0.0000000000000000e+00
1.4161175358607896e+04,0.0000000000000000e+00
1.4189714285714275e+04,0.0000000000000000e+00
1.4108442297341115e+04,0.0000000000000000e+00
1.4245695404963129e+04,0.0000000000000000e+00
1.4218253212820724e+04,0.0000000000000000e+00
1.8575867566147364e+04,0.0000000000000000e+00
1.8566678837430394e+04,0.0000000000000000e+00
1.8542708346287676e+04,0.0000000000000000e+00
1.8528847756393618e+04,0.0000000000000000e+00
1.8514433224107666e+04,0.0000000000000000e+00
1.4046239410409516e+04,0.0000000000000000e+00
1.4270986274087509e+04,0.0000000000000000e+00
1.8500018691821486e+04,0.0000000000000000e+00
1.8555482339093494e+04,0.0000000000000000e+00
1.8486158101927729e+04,0.0000000000000000e+00
1.4086274665152139e+04,0.0000000000000000e+00
1.4054563908386930e+04,0.0000000000000000e+00
1.4068082159571681e+04,0.0000000000000000e+00
1.5606325788490019e+04,0.0000000000000000e+00
1.5584545625244773e+04,0.0000000000000000e+00
1.5561895011620449e+04,0.0000000000000000e+00
1.4293153906276553e+04,0.0000000000000000e+00
1.8441966476685633e+04,0.0000000000000000e+00
1.8446171040662874e+04,0.0000000000000000e+00
1.8452998882068088e+04,0.0000000000000000e+00
1.4600186008588687e+04,0.0000000000000000e+00
1.4625532273839664e+04,0.0000000000000000e+00
1.4651891509743898e+04,0.0000000000000000e+00
1.8473384109122078e+04,0.0000000000000000e+00
1.4333189161019061e+04,0.0000000000000000e+00
1.4576826756750412e+04,0.0000000000000000e+00
1.4678250745648184e+04,0.0000000000000000e+00
1.4519374682099951e+04,0.0000000000000000e+00
1.4703597010899062e+04,0.0000000000000000e+00
1.4556352201272846e+04,0.0000000000000000e+00
1.8462187610784760e+04,0.0000000000000000e+00
1.4324864663041764e+04,0.0000000000000000e+00
1.5232233141920289e+04,0.0000000000000000e+00
1.4527063387605587e+04,0.0000000000000000e+00
1.4726956262737474e+04,0.0000000000000000e+00
1.5225114520997184e+04,0.0000000000000000e+00
1.5157413629175408e+04,0.0000000000000000e+00
1.8197734064045431e+04,0.0000000000000000e+00
1.8193283094059410e+04,0.0000000000000000e+00
1.8044306826638604e+04,0.0000000000000000e+00
1.8048757796624628e+04,0.0000000000000000e+00
1.5133946680934727e+04,0.0000000000000000e+00
1.5109541869476059e+04,0.0000000000000000e+00
1.8186055111008674e+04,0.0000000000000000e+00
1.8176327882228066e+04,0.0000000000000000e+00
1.8055985779675506e+04,0.0000000000000000e+00
1.8164475219664753e+04,0.0000000000000000e+00
1.5085137058017299e+04,0.0000000000000000e+00
1.4784408337387766e+04,0.0000000000000000e+00
1.8077565671019594e+04,0.0000000000000000e+00
1.8121020445342117e+04,0.0000000000000000e+00
1.8105761157835634e+04,0.0000000000000000e+00
1.5061670109776453e+04,0.0000000000000000e+00
1.4986850597031611e+04,0.0000000000000000e+00
1.8091088276190236e+04,0.0000000000000000e+00
1.8136279732848721e+04,0.0000000000000000e+00
1.5040042846414317e+04,0.0000000000000000e+00
1.4776719631882161e+04,0.0000000000000000e+00
1.4764233851647121e+04,0.0000000000000000e+00
1.5021086391532730e+04,0.0000000000000000e+00
1.4311346411856961e+04,0.0000000000000000e+00
1.8150952614493784e+04,0.0000000000000000e+00
1.8065713008456209e+04,0.0000000000000000e+00
1.4993969217954913e+04,0.0000000000000000e+00
1.4539549167840631e+04,0.0000000000000000e+00
1.4747430818215154e+04,0.0000000000000000e+00
1.5197997347419318e+04,0.0000000000000000e+00
1.5448022687226430e+04,0.0000000000000000e+00
1.5213554507889816e+04,0.0000000000000000e+00
1.5454629627515251e+04,0.0000000000000000e+00
1.5539244397996243e+04,0.0000000000000000e+00
1.7798277463196046e+04,0.0000000000000000e+00
1.7785882486909813e+04,0.0000000000000000e+00
1.5179040892537572e+04,0.0000000000000000e+00
1.5465358716360208e+04,0.0000000000000000e+00
1.5626398501897231e+04,0.0000000000000000e+00
1.5497391521343619e+04,0.0000000000000000e+00
1.5517464234750942e+04,0.0000000000000000e+00
1.5675767336014496e+04,0.0000000000000000e+00
1.5669160395725768e+04,0.0000000000000000e+00
1.5479797640893888e+04,0.0000000000000000e+00
1.5658431306880773e+04,0.0000000000000000e+00
1.5005529231062103e+04,0.0000000000000000e+00
1.7733055437259831e+04,0.0000000000000000e+00
1.7748627896492282e+04,0.0000000000000000e+00
1.7762979557115857e+04,0.0000000000000000e+00
1.7775558892860896e+04,0.0000000000000000e+00
1.7793553609332514e+04,0.0000000000000000e+00
1.7716860620293573e+04,0.0000000000000000e+00
1.5966833698070182e+04,0.0000000000000000e+00
1.5948157676467908e+04,0.0000000000000000e+00
1.5902224005531441e+04,0.0000000000000000e+00
1.5908371224248647e+04,0.0000000000000000e+00
1.7700665803327360e+04,0.0000000000000000e+00
1.7635443777390970e+04,0.0000000000000000e+00
1.5987098362394081e+04,0.0000000000000000e+00
1.6029247457114701e+04,0.0000000000000000e+00
1.6114121813977392e+04,0.0000000000000000e+00
1.6107974595260321e+04,0.0000000000000000e+00
1.6049512121438696e+04,0.0000000000000000e+00
1.7685093344094679e+04,0.0000000000000000e+00
1.7647838753677392e+04,0.0000000000000000e+00
1.7640167631254772e+04,0.0000000000000000e+00
1.7389347543736585e+04,0.0000000000000000e+00
1.7384321296138034e+04,0.0000000000000000e+00
1.5918353765770251e+04,0.0000000000000000e+00
1.6008172909754441e+04,0.0000000000000000e+00
1.6097992053738699e+04,0.0000000000000000e+00
1.6348769628522405e+04,0.0000000000000000e+00
1.6354503400524114e+04,0.0000000000000000e+00
1.6546415714856157e+04,0.0000000000000000e+00
1.6540681942854593e+04,0.0000000000000000e+00
1.6486151510317406e+04,0.0000000000000000e+00
1.6467249797157187e+04,0.0000000000000000e+00
1.6427935546221292e+04,0.0000000000000000e+00
1.6531370802367172e+04,0.0000000000000000e+00
1.6447592671689396e+04,0.0000000000000000e+00
1.7376159112936453e+04,0.0000000000000000e+00
1.7216090189503047e+04,0.0000000000000000e+00
1.7221116437101467e+04,0.0000000000000000e+00
1.6503571428933097e+04,0.0000000000000000e+00
1.6786961013264925e+04,0.0000000000000000e+00
1.7336519699648878e+04,0.0000000000000000e+00
1.7319950381868050e+04,0.0000000000000000e+00
1.7302718866619802e+04,0.0000000000000000e+00
1.7229278620303121e+04,0.0000000000000000e+00
1.7268918033590700e+04,0.0000000000000000e+00
1.6409033833061316e+04,0.0000000000000000e+00
1.6363814541011547e+04,0.0000000000000000e+00
1.6843313417587451e+04,0.0000000000000000e+00
1.6792322601302163e+04,0.0000000000000000e+00
1.5643992382347256e+04,0.0000000000000000e+00
1.7365174662254598e+04,0.0000000000000000e+00
1.7285487351371619e+04,0.0000000000000000e+00
1.7253647662867566e+04,0.0000000000000000e+00
1.6971777725857635e+04,0.0000000000000000e+00
1.6957709391295277e+04,0.0000000000000000e+00
1.6860988204644589e+04,0.0000000000000000e+00
1.6827024240544371e+04,0.0000000000000000e+00
1.6945992081668574e+04,0.0000000000000000e+00
1.6897750534477833e+04,0.0000000000000000e+00
1.6931714498578160e+04,0.0000000000000000e+00
1.6879369369561275e+04,0.0000000000000000e+00
1.6812746657453783e+04,0.0000000000000000e+00
1.5931788006624243e+04,0.0000000000000000e+00
1.6966416137820233e+04,0.0000000000000000e+00
1.7658162347726247e+04,0.0000000000000000e+00
1.7670741683471457e+04,0.0000000000000000e+00
1.6084557812884743e+04,0.0000000000000000e+00
1.6068188143040936e+04,0.0000000000000000e+00
1.6376345228077331e+04,0.0000000000000000e+00
1.6391613914445392e+04,0.0000000000000000e+00
1.7351790070372281e+04,0.0000000000000000e+00
1.6801029347827014e+04,0.0000000000000000e+00
1.6915425321534865e+04,0.0000000000000000e+00
1.6518840115301053e+04,0.0000000000000000e+00
1.7240263070985024e+04,0.0000000000000000e+00


==> dataOMS/spectrumT_0.030303030303030304.csv <==
real,imag
3.9257682629287928e+01,0.0000000000000000e+00
9.7266547656029502e+01,0.0000000000000000e+00
9.7249919996821973e+01,0.0000000000000000e+00
1.5443947179158513e+02,0.0000000000000000e+00
1.9142420337565349e+02,0.0000000000000000e+00
1.9159548815161077e+02,0.0000000000000000e+00
2.4728326267716923e+02,0.0000000000000000e+00
2.4746140631292155e+02,0.0000000000000000e+00
3.1816146786908234e+02,0.0000000000000000e+00
3.1904614477863453e+02,0.0000000000000000e+00
3.3818273466586965e+02,0.0000000000000000e+00
3.7222998549644524e+02,0.0000000000000000e+00
3.7319573825057648e+02,0.0000000000000000e+00
4.6027310343895192e+02,0.0000000000000000e+00
4.6112990654548918e+02,0.0000000000000000e+00
4.7259127147769971e+02,0.0000000000000000e+00
4.7570960521617212e+02,0.0000000000000000e+00
5.2447800776239626e+02,0.0000000000000000e+00
5.2782712072136621e+02,0.0000000000000000e+00
5.7946938888984971e+02,0.0000000000000000e+00
6.0904064822928626e+02,0.0000000000000000e+00
6.1246137345903094e+02,0.0000000000000000e+00
6.4877896345406020e+02,0.0000000000000000e+00
6.5735957893238458e+02,0.0000000000000000e+00
6.9817652336101401e+02,0.0000000000000000e+00
7.0722690498128145e+02,0.0000000000000000e+00
7.2366646534270376e+02,0.0000000000000000e+00
7.2635991655989926e+02,0.0000000000000000e+00
7.7876831572038657e+02,0.0000000000000000e+00
7.8820704832201966e+02,0.0000000000000000e+00
8.3995374960271442e+02,0.0000000000000000e+00
8.5978460986509879e+02,0.0000000000000000e+00
8.6514569288764039e+02,0.0000000000000000e+00
8.8665039574909952e+02,0.0000000000000000e+00
8.8817972312262668e+02,0.0000000000000000e+00
8.9718798746020957e+02,0.0000000000000000e+00
9.0727603797143161e+02,0.0000000000000000e+00
9.6293356683493676e+02,0.0000000000000000e+00
9.8439793241062364e+02,0.0000000000000000e+00
1.1544590342536710e+03,0.0000000000000000e+00
1.1240902079771433e+03,0.0000000000000000e+00
1.0234852428899389e+03,0.0000000000000000e+00
1.0299816460219852e+03,0.0000000000000000e+00
1.0387688901039946e+03,0.0000000000000000e+00
1.0666870099932275e+03,0.0000000000000000e+00
1.0881865420298261e+03,0.0000000000000000e+00
1.0790195981283011e+03,0.0000000000000000e+00
1.0826566797081384e+03,0.0000000000000000e+00
1.1814848381803517e+03,0.0000000000000000e+00
1.1952936664580429e+03,0.0000000000000000e+00
1.1972809068815591e+03,0.0000000000000000e+00
1.2146533287667064e+03,0.0000000000000000e+00
1.2375840306052942e+03,0.0000000000000000e+00
1.2523283910281173e+03,0.0000000000000000e+00
1.2786629636671723e+03,0.0000000000000000e+00
1.2957790173285007e+03,0.0000000000000000e+00
1.3114709956278589e+03,0.0000000000000000e+00
1.3458753812246337e+03,0.0000000000000000e+00
1.3459845016723953e+03,0.0000000000000000e+00
1.3541417625226120e+03,0.0000000000000000e+00
1.3589382449303496e+03,0.0000000000000000e+00
1.3739684622255277e+03,0.0000000000000000e+00
1.4157993121718407e+03,0.0000000000000000e+00
1.4234353279367112e+03,0.0000000000000000e+00
1.4379697720630097e+03,0.0000000000000000e+00
1.4287588167539404e+03,0.0000000000000000e+00
1.4671368360552515e+03,0.0000000000000000e+00
1.6164770589336110e+03,0.0000000000000000e+00
1.6049465087303074e+03,0.0000000000000000e+00
1.5942957059685546e+03,0.0000000000000000e+00
1.5301497527869540e+03,0.0000000000000000e+00
1.5154965021084927e+03,0.0000000000000000e+00
1.5168358387769308e+03,0.0000000000000000e+00
1.5166887790115959e+03,0.0000000000000000e+00
1.5539534981482557e+03,0.0000000000000000e+00
1.5526432579930015e+03,0.0000000000000000e+00
1.5527294787889332e+03,0.0000000000000000e+00
1.6303184379195927e+03,0.0000000000000000e+00
1.6408353516538698e+03,0.0000000000000000e+00
1.6598078966315684e+03,0.0000000000000000e+00
1.6783116542766795e+03,0.0000000000000000e+00
1.6877962963292268e+03,0.0000000000000000e+00
1.7013073676679819e+03,0.0000000000000000e+00
1.6998774202780489e+03,0.0000000000000000e+00
1.7244516815611157e+03,0.0000000000000000e+00
1.7479724733897863e+03,0.0000000000000000e+00
1.7599575805931090e+03,0.0000000000000000e+00
1.7593763123389297e+03,0.0000000000000000e+00
1.7809903167135312e+03,0.0000000000000000e+00
1.7930833739198158e+03,0.0000000000000000e+00
1.8036661000262516e+03,0.0000000000000000e+00
1.9036915597505890e+03,0.0000000000000000e+00
1.9006242474816754e+03,0.0000000000000000e+00
1.8827912315634117e+03,0.0000000000000000e+00
1.8861135768323597e+03,0.0000000000000000e+00
1.8411268064448561e+03,0.0000000000000000e+00
1.8417868389028292e+03,0.0000000000000000e+00
1.8486449650683933e+03,0.0000000000000000e+00
1.8558232138628011e+03,0.0000000000000000e+00
1.8554013210016201e+03,0.0000000000000000e+00
1.8521868393735106e+03,0.0000000000000000e+00
6.1275691518218200e+03,0.0000000000000000e+00
6.1081140960710027e+03,0.0000000000000000e+00
6.0980473518135695e+03,0.0000000000000000e+00
6.0784983134361937e+03,0.0000000000000000e+00
6.0765207998542719e+03,0.0000000000000000e+00
6.0491596750530107e+03,0.0000000000000000e+00
6.0467523977152541e+03,0.0000000000000000e+00
6.0340033758273521e+03,0.0000000000000000e+00
6.0294529920546584e+03,0.0000000000000000e+00
1.9180300967390999e+03,0.0000000000000000e+00
1.9251873931663929e+03,0.0000000000000000e+00
1.9707353338414837e+03,0.0000000000000000e+00
1.9779660091001799e+03,0.0000000000000000e+00
1.9802878602111882e+03,0.0000000000000000e+00
1.9870012988638975e+03,0.0000000000000000e+00
2.0215770078911464e+03,0.0000000000000000e+00
1.9976850636230085e+03,0.0000000000000000e+00
2.0036900315318815e+03,0.0000000000000000e+00
2.0103390600576283e+03,0.0000000000000000e+00
2.0108738876246721e+03,0.0000000000000000e+00
6.0040295823886945e+03,0.0000000000000000e+00
5.9974510753604491e+03,0.0000000000000000e+00
5.9821957447516861e+03,0.0000000000000000e+00
5.9813759106482557e+03,0.0000000000000000e+00
5.9614464008331433e+03,0.0000000000000000e+00
5.9543837406821631e+03,0.0000000000000000e+00
2.0941647446247889e+03,0.0000000000000000e+00
2.0885145096892634e+03,0.0000000000000000e+00
2.0680468117602427e+03,0.0000000000000000e+00
2.0614566621944205e+03,0.0000000000000000e+00
2.0581350105532724e+03,0.0000000000000000e+00
2.0382800975787106e+03,0.0000000000000000e+00
2.0469126974635290e+03,0.0000000000000000e+00
2.0435268755107404e+03,0.0000000000000000e+00
5.9519716812902780e+03,0.0000000000000000e+00
5.9290826330233931e+03,0.0000000000000000e+00
5.9230888448353908e+03,0.0000000000000000e+00
2.2043300964639893e+03,0.0000000000000000e+00
2.1932011474453820e+03,0.0000000000000000e+00
2.1856106372776035e+03,0.0000000000000000e+00
2.1589169489366714e+03,0.0000000000000000e+00
2.1526738579223284e+03,0.0000000000000000e+00
2.1109564454568726e+03,0.0000000000000000e+00
2.1173225803557175e+03,0.0000000000000000e+00
2.1419699797866388e+03,0.0000000000000000e+00
2.1314610438056429e+03,0.0000000000000000e+00
5.9019060415389713e+03,0.0000000000000000e+00
5.8953474036454681e+03,0.0000000000000000e+00
5.8925792503647353e+03,0.0000000000000000e+00
5.8855283286662379e+03,0.0000000000000000e+00
5.8751277374935207e+03,0.0000000000000000e+00
2.2684367665235204e+03,0.0000000000000000e+00
2.2492618821844439e+03,0.0000000000000000e+00
2.2454646292318416e+03,0.0000000000000000e+00
2.2314138780341736e+03,0.0000000000000000e+00
2.2201098037296802e+03,0.0000000000000000e+00
2.1364836900936480e+03,0.0000000000000000e+00
2.1354755509920315e+03,0.0000000000000000e+00
5.8589541210947036e+03,0.0000000000000000e+00
5.8422927813604601e+03,0.0000000000000000e+00
5.8420346664791014e+03,0.0000000000000000e+00
5.8324572552524442e+03,0.0000000000000000e+00
5.8281347074249134e+03,0.0000000000000000e+00
2.3875673189120048e+03,0.0000000000000000e+00
2.3722253761427355e+03,0.0000000000000000e+00
2.3492275855562730e+03,0.0000000000000000e+00
2.2958471155537582e+03,0.0000000000000000e+00
2.2722273192348716e+03,0.0000000000000000e+00
5.7981043641965134e+03,0.0000000000000000e+00
5.7919007693397389e+03,0.0000000000000000e+00
5.7922562349959089e+03,0.0000000000000000e+00
5.7770704388699041e+03,0.0000000000000000e+00
5.7719089043707963e+03,0.0000000000000000e+00
2.3151450192564166e+03,0.0000000000000000e+00
2.5555958376348235e+03,0.0000000000000000e+00
2.3763120986214813e+03,0.0000000000000000e+00
2.4045746699713509e+03,0.0000000000000000e+00
2.4158674103970970e+03,0.0000000000000000e+00
2.5205577552687178e+03,0.0000000000000000e+00
2.5143655208440355e+03,0.0000000000000000e+00
2.4968386986882610e+03,0.0000000000000000e+00
2.4790593150866039e+03,0.0000000000000000e+00
2.4368217220155034e+03,0.0000000000000000e+00
2.4635069570074620e+03,0.0000000000000000e+00
2.4606868923589318e+03,0.0000000000000000e+00
2.4493472705819113e+03,0.0000000000000000e+00
5.7713208254165875e+03,0.0000000000000000e+00
5.7611146201150978e+03,0.0000000000000000e+00
5.7442606220920434e+03,0.0000000000000000e+00
5.7379008099297034e+03,0.0000000000000000e+00
5.7255583488970742e+03,0.0000000000000000e+00
5.7095098975460241e+03,0.0000000000000000e+00
5.7062101151897050e+03,0.0000000000000000e+00
2.3338678143339475e+03,0.0000000000000000e+00
2.3299973311383687e+03,0.0000000000000000e+00
2.6791167943493592e+03,0.0000000000000000e+00
2.6573864699490873e+03,0.0000000000000000e+00
2.6733662296784878e+03,0.0000000000000000e+00
2.6703900669903524e+03,0.0000000000000000e+00
2.6431224433672664e+03,0.0000000000000000e+00
2.6326268295972955e+03,0.0000000000000000e+00
2.6049584956033373e+03,0.0000000000000000e+00
2.5913764535794739e+03,0.0000000000000000e+00
2.5875562197484683e+03,0.0000000000000000e+00
2.5698191177616809e+03,0.0000000000000000e+00
2.5771366159154513e+03,0.0000000000000000e+00
5.6929250353321077e+03,0.0000000000000000e+00
5.6940945328052157e+03,0.0000000000000000e+00
2.3273588701453141e+03,0.0000000000000000e+00
2.3264447725725736e+03,0.0000000000000000e+00
2.5726735084086004e+03,0.0000000000000000e+00
2.7170436882538679e+03,0.0000000000000000e+00
2.7279426537937147e+03,0.0000000000000000e+00
2.7396836324044471e+03,0.0000000000000000e+00
2.7505512909791132e+03,0.0000000000000000e+00
2.8594720453674954e+03,0.0000000000000000e+00
2.7857213933959624e+03,0.0000000000000000e+00
2.7823543992992095e+03,0.0000000000000000e+00
2.8026377510639004e+03,0.0000000000000000e+00
2.8139156125604632e+03,0.0000000000000000e+00
2.8387158677373181e+03,0.0000000000000000e+00
2.8328592750285911e+03,0.0000000000000000e+00
2.8288348156232701e+03,0.0000000000000000e+00
5.6828307398602046e+03,0.0000000000000000e+00
5.6720299167107141e+03,0.0000000000000000e+00
5.6614236251564671e+03,0.0000000000000000e+00
5.6510161171519258e+03,0.0000000000000000e+00
5.6419493562221223e+03,0.0000000000000000e+00
2.9445702662206345e+03,0.0000000000000000e+00
2.9343724858539608e+03,0.0000000000000000e+00
2.9214118666832251e+03,0.0000000000000000e+00
2.9025668629819270e+03,0.0000000000000000e+00
2.9120014536580188e+03,0.0000000000000000e+00
2.9092242068092514e+03,0.0000000000000000e+00
5.6381218954189562e+03,0.0000000000000000e+00
5.6378856553331234e+03,0.0000000000000000e+00
5.6296499898654165e+03,0.0000000000000000e+00
5.6168915583428952e+03,0.0000000000000000e+00
5.6161754334249681e+03,0.0000000000000000e+00
5.6023167252401563e+03,0.0000000000000000e+00
3.0577644331048218e+03,0.0000000000000000e+00
3.0795869458150287e+03,0.0000000000000000e+00
3.0818379364335478e+03,0.0000000000000000e+00
2.9761793522856087e+03,0.0000000000000000e+00
3.0308747185534189e+03,0.0000000000000000e+00
2.9042280584003379e+03,0.0000000000000000e+00
3.0194123325678820e+03,0.0000000000000000e+00
5.5468562288319035e+03,0.0000000000000000e+00
5.5505090941644767e+03,0.0000000000000000e+00
5.5769851286129451e+03,0.0000000000000000e+00
5.5755974441230574e+03,0.0000000000000000e+00
5.5695611954765445e+03,0.0000000000000000e+00
5.5709676279414543e+03,0.0000000000000000e+00
5.5702575589398130e+03,0.0000000000000000e+00
3.0184307932202614e+03,0.0000000000000000e+00
3.1582875585011193e+03,0.0000000000000000e+00
3.1508441803644264e+03,0.0000000000000000e+00
3.2055597307764046e+03,0.0000000000000000e+00
3.2219613280325220e+03,0.0000000000000000e+00
3.2353146082021631e+03,0.0000000000000000e+00
3.2397964296078735e+03,0.0000000000000000e+00
3.2518415915769651e+03,0.0000000000000000e+00
3.2640688440739459e+03,0.0000000000000000e+00
3.3880660826290800e+03,0.0000000000000000e+00
3.4028355947214109e+03,0.0000000000000000e+00
3.4005590559924863e+03,0.0000000000000000e+00
3.3260744108772415e+03,0.0000000000000000e+00
3.3462257691701143e+03,0.0000000000000000e+00
3.3299576180852955e+03,0.0000000000000000e+00
3.1109736793542193e+03,0.0000000000000000e+00
3.1317674962853730e+03,0.0000000000000000e+00
3.1177076846916616e+03,0.0000000000000000e+00
5.5368864585546698e+03,0.0000000000000000e+00
3.0176822249672869e+03,0.0000000000000000e+00
3.1268197106645466e+03,0.0000000000000000e+00
3.1291136114140559e+03,0.0000000000000000e+00
3.2995480406939500e+03,0.0000000000000000e+00
3.3000985781454751e+03,0.0000000000000000e+00
3.4443116102676977e+03,0.0000000000000000e+00
3.6532687272248086e+03,0.0000000000000000e+00
3.6559863526342674e+03,0.0000000000000000e+00
3.6411724444785896e+03,0.0000000000000000e+00
3.4841137551277438e+03,0.0000000000000000e+00
3.4899887067074083e+03,0.0000000000000000e+00
3.5302845690344102e+03,0.0000000000000000e+00
3.5374965366913189e+03,0.0000000000000000e+00
3.6218791093915229e+03,0.0000000000000000e+00
3.5629066053746701e+03,0.0000000000000000e+00
3.5715173407220236e+03,0.0000000000000000e+00
3.5840000000000018e+03,0.0000000000000000e+00
3.6008407528790653e+03,0.0000000000000000e+00
3.4559061404075433e+03,0.0000000000000000e+00
3.4635345931303773e+03,0.0000000000000000e+00
3.3577321699329359e+03,0.0000000000000000e+00
3.3568753928695382e+03,0.0000000000000000e+00
5.5181996578414064e+03,0.0000000000000000e+00
5.5171137535530743e+03,0.0000000000000000e+00
5.5150091568384305e+03,0.0000000000000000e+00
5.5153610845847879e+03,0.0000000000000000e+00
5.5038624062955259e+03,0.0000000000000000e+00
5.5077544610436162e+03,0.0000000000000000e+00
5.5079916701375578e+03,0.0000000000000000e+00
3.7375714334534673e+03,0.0000000000000000e+00
3.7134395362844989e+03,0.0000000000000000e+00
3.6991871593108240e+03,0.0000000000000000e+00
3.6855537144195523e+03,0.0000000000000000e+00
3.5980636223291690e+03,0.0000000000000000e+00
3.7698782938698992e+03,0.0000000000000000e+00
3.7799339173709322e+03,0.0000000000000000e+00
3.6838862448722593e+03,0.0000000000000000e+00
5.4646360544098843e+03,0.0000000000000000e+00
5.4804057740106336e+03,0.0000000000000000e+00
5.4775370242388281e+03,0.0000000000000000e+00
5.4754768425148586e+03,0.0000000000000000e+00
5.4763983739208079e+03,0.0000000000000000e+00
5.4569433181699724e+03,0.0000000000000000e+00
5.4511665976963859e+03,0.0000000000000000e+00
5.4372001139736331e+03,0.0000000000000000e+00
5.4333638398143594e+03,0.0000000000000000e+00
5.4433140554137681e+03,0.0000000000000000e+00
5.4241818884165723e+03,0.0000000000000000e+00
5.4215687197315392e+03,0.0000000000000000e+00
5.4108817178035870e+03,0.0000000000000000e+00
3.8303249543177053e+03,0.0000000000000000e+00
3.8086592015123542e+03,0.0000000000000000e+00
3.9460386719675002e+03,0.0000000000000000e+00
3.9380405900475484e+03,0.0000000000000000e+00
3.9272453500925276e+03,0.0000000000000000e+00
3.9038788667402464e+03,0.0000000000000000e+00
3.8505292274987310e+03,0.0000000000000000e+00
3.8542787403715515e+03,0.0000000000000000e+00
3.8849159701157905e+03,0.0000000000000000e+00
3.9949982486138465e+03,0.0000000000000000e+00
3.9954392936332206e+03,0.0000000000000000e+00
4.0097124414989275e+03,0.0000000000000000e+00
3.8716419832588995e+03,0.0000000000000000e+00
3.8684519593060372e+03,0.0000000000000000e+00
4.1200581478134673e+03,0.0000000000000000e+00
4.1460765857002252e+03,0.0000000000000000e+00
4.1561709764120569e+03,0.0000000000000000e+00
4.1537838098944167e+03,0.0000000000000000e+00
4.0529146933811489e+03,0.0000000000000000e+00
4.0570263206458021e+03,0.0000000000000000e+00
4.0722969729289666e+03,0.0000000000000000e+00
4.0926294775645283e+03,0.0000000000000000e+00
4.3661246403720124e+03,0.0000000000000000e+00
4.3589115785502381e+03,0.0000000000000000e+00
4.3540968737182466e+03,0.0000000000000000e+00
5.3818933842599363e+03,0.0000000000000000e+00
5.3760430771457823e+03,0.0000000000000000e+00
5.3494518355718137e+03,0.0000000000000000e+00
5.3466886776428137e+03,0.0000000000000000e+00
5.3656490928624662e+03,0.0000000000000000e+00
5.3297289594250624e+03,0.0000000000000000e+00
5.2813885920894782e+03,0.0000000000000000e+00
5.3143249098331562e+03,0.0000000000000000e+00
5.3098516472725369e+03,0.0000000000000000e+00
5.3106462907683072e+03,0.0000000000000000e+00
4.7549430915276253e+03,0.0000000000000000e+00
4.7538596710228767e+03,0.0000000000000000e+00
4.8984183038886295e+03,0.0000000000000000e+00
4.9112858812215654e+03,0.0000000000000000e+00
4.8772752219294134e+03,0.0000000000000000e+00
4.9307006977522742e+03,0.0000000000000000e+00
4.9686871773931116e+03,0.0000000000000000e+00
4.9400629658034268e+03,0.0000000000000000e+00
4.9864531932035898e+03,0.0000000000000000e+00
4.9915915355248371e+03,0.0000000000000000e+00
5.0028117362021267e+03,0.0000000000000000e+00
4.2075695103623202e+03,0.0000000000000000e+00
4.2112020753961060e+03,0.0000000000000000e+00
4.2144828083032844e+03,0.0000000000000000e+00
4.3306230798806901e+03,0.0000000000000000e+00
5.3902429820000752e+03,0.0000000000000000e+00
5.3666457669036281e+03,0.0000000000000000e+00
4.4401203459058779e+03,0.0000000000000000e+00
4.4499681283615837e+03,0.0000000000000000e+00
4.5338116163511468e+03,0.0000000000000000e+00
4.5497815008125144e+03,0.0000000000000000e+00
4.5595487062001866e+03,0.0000000000000000e+00
4.5662460792172251e+03,0.0000000000000000e+00
4.7316776979054657e+03,0.0000000000000000e+00
4.7279137603043910e+03,0.0000000000000000e+00
5.2514196763033706e+03,0.0000000000000000e+00
5.2033068720378469e+03,0.0000000000000000e+00
5.1983650540183498e+03,0.0000000000000000e+00
5.1814751926151612e+03,0.0000000000000000e+00
5.1364994180175627e+03,0.0000000000000000e+00
4.8714778066892541e+03,0.0000000000000000e+00
5.1164474719366644e+03,0.0000000000000000e+00
4.9557390665572011e+03,0.0000000000000000e+00
5.0065331449975010e+03,0.0000000000000000e+00
4.7905806059320394e+03,0.0000000000000000e+00
4.8331144863746140e+03,0.0000000000000000e+00
4.8577824489273435e+03,0.0000000000000000e+00
5.1046941377066687e+03,0.0000000000000000e+00
5.0487356666036012e+03,0.0000000000000000e+00
5.0557277846755260e+03,0.0000000000000000e+00
5.0211358529346817e+03,0.0000000000000000e+00
4.2407007608958656e+03,0.0000000000000000e+00
4.4600351155318767e+03,0.0000000000000000e+00
4.4629221007113292e+03,0.0000000000000000e+00
5.0534590786257349e+03,0.0000000000000000e+00
5.1030794025307423e+03,0.0000000000000000e+00
4.0290493689305549e+03,0.0000000000000000e+00
4.0861620635664831e+03,0.0000000000000000e+00
4.0798218663334833e+03,0.0000000000000000e+00
4.2433970281463371e+03,0.0000000000000000e+00
4.3025683039968389e+03,0.0000000000000000e+00
4.4999501412915288e+03,0.0000000000000000e+00
4.4917958076788691e+03,0.0000000000000000e+00
5.2988027838242715e+03,0.0000000000000000e+00
4.7948956851483681e+03,0.0000000000000000e+00
4.8470215633419848e+03,0.0000000000000000e+00
4.8164210591182646e+03,0.0000000000000000e+00
5.2185847201703091e+03,0.0000000000000000e+00
5.2224856840628909e+03,0.0000000000000000e+00
5.0920955011954175e+03,0.0000000000000000e+00
5.1552838410676404e+03,0.0000000000000000e+00
5.0298807170567452e+03,0.0000000000000000e+00
5.1685366968486742e+03,0.0000000000000000e+00
4.4144970833638081e+03,0.0000000000000000e+00
5.4437309267939372e+03,0.0000000000000000e+00
5.3877686018179329e+03,0.0000000000000000e+00
5.2396866425074977e+03,0.0000000000000000e+00
5.2362783325283617e+03,0.0000000000000000e+00
4.9476733778343414e+03,0.0000000000000000e+00
4.2595862330917853e+03,0.0000000000000000e+00
4.2855032106058861e+03,0.0000000000000000e+00
4.2642791224648872e+03,0.0000000000000000e+00
4.8073067791586318e+03,0.0000000000000000e+00
4.4885186378336230e+03,0.0000000000000000e+00
4.6887341813270459e+03,0.0000000000000000e+00
4.6564691019750489e+03,0.0000000000000000e+00
4.6105011880737002e+03,0.0000000000000000e+00
4.6252976881770282e+03,0.0000000000000000e+00
4.6797757795455855e+03,0.0000000000000000e+00
4.6144330461173204e+03,0.0000000000000000e+00
3.4619091941621346e+03,0.0000000000000000e+00
5.2943954000180047e+03,0.0000000000000000e+00
4.6151520730338452e+03,0.0000000000000000e+00
3.8045265789298292e+03,0.0000000000000000e+00
3.8048820535202613e+03,0.0000000000000000e+00
4.2882204439911357e+03,0.0000000000000000e+00
4.4865813971390271e+03,0.0000000000000000e+00
4.8056412016880295e+03,0.0000000000000000e+00
4.6833373305699051e+03,0.0000000000000000e+00
5.3698601200390167e+03,0.0000000000000000e+00
5.3895668030374081e+03,0.0000000000000000e+00
4.8513763696924034e+03,0.0000000000000000e+00
5.0823655922426979e+03,0.0000000000000000e+00
5.2956080934673364e+03,0.0000000000000000e+00
5.1658910718514726e+03,0.0000000000000000e+00
5.2261086268432755e+03,0.0000000000000000e+00
5.2378099102850947e+03,0.0000000000000000e+00
4.6470799197608148e+03,0.0000000000000000e+00
5.1662788314577019e+03,0.0000000000000000e+00
4.6474171971324904e+03,0.0000000000000000e+00
4.0284584500338997e+03,0.0000000000000000e+00
5.0824994586075300e+03,0.0000000000000000e+00
4.6819120027725176e+03,0.0000000000000000e+00
4.4168846175922363e+03,0.0000000000000000e+00
4.4169262933824357e+03,0.0000000000000000e+00
4.2873607849394584e+03,0.0000000000000000e+00


==> dataOMS/spectrumT_spectral128.csv <==
real,imag
5.2379207222334453e+03,0.0000000000000000e+00
5.2378784628893382e+03,0.0000000000000000e+00
5.2363029605256434e+03,0.0000000000000000e+00
5.2362607326483467e+03,0.0000000000000000e+00
5.2336758580645637e+03,0.0000000000000000e+00
5.2336336812866039e+03,0.0000000000000000e+00
5.2301403729245312e+03,0.0000000000000000e+00
5.2300982649147045e+03,0.0000000000000000e+00
5.2258323718167339e+03,0.0000000000000000e+00
5.2257903476011325e+03,0.0000000000000000e+00
5.2209174088077698e+03,0.0000000000000000e+00
5.2208754801923033e+03,0.0000000000000000e+00
5.2155843631697662e+03,0.0000000000000000e+00
5.2155425382864914e+03,0.0000000000000000e+00
5.2100381808557368e+03,0.0000000000000000e+00
5.2099964638503470e+03,0.0000000000000000e+00
5.2044919985417246e+03,0.0000000000000000e+00
5.2044503894142163e+03,0.0000000000000000e+00
5.1991589529037337e+03,0.0000000000000000e+00
5.1991174475084172e+03,0.0000000000000000e+00
5.1942439898947596e+03,0.0000000000000000e+00
5.1942025800995798e+03,0.0000000000000000e+00
5.1821144648113395e+03,0.0000000000000000e+00
5.1821556394780000e+03,0.0000000000000000e+00
5.1837321950523456e+03,0.0000000000000000e+00
5.1837734011858229e+03,0.0000000000000000e+00
5.1899359887869396e+03,0.0000000000000000e+00
5.1898946627859850e+03,0.0000000000000000e+00
5.1863592464140638e+03,0.0000000000000000e+00
5.1864005036468798e+03,0.0000000000000000e+00
4.3072086774972213e+03,0.0000000000000000e+00
4.3071257937836954e+03,0.0000000000000000e+00
4.3062146531933840e+03,0.0000000000000000e+00
4.3061318187716170e+03,0.0000000000000000e+00
4.3046004453145006e+03,0.0000000000000000e+00
4.3045176909381908e+03,0.0000000000000000e+00
4.3024280869640288e+03,0.0000000000000000e+00
4.3023454403107971e+03,0.0000000000000000e+00
4.2997810606551493e+03,0.0000000000000000e+00
4.2996985452628642e+03,0.0000000000000000e+00
4.2967610901244225e+03,0.0000000000000000e+00
4.2966787244866719e+03,0.0000000000000000e+00
4.2934842311457578e+03,0.0000000000000000e+00
4.2934020280011437e+03,0.0000000000000000e+00
4.2900764115719858e+03,0.0000000000000000e+00
4.2899943774145904e+03,0.0000000000000000e+00
4.2866685919982310e+03,0.0000000000000000e+00
4.2865867268280572e+03,0.0000000000000000e+00
4.2833917330195718e+03,0.0000000000000000e+00
4.2833100303425372e+03,0.0000000000000000e+00
4.2803717624888550e+03,0.0000000000000000e+00
4.2802902095663540e+03,0.0000000000000000e+00
4.2728629610455273e+03,0.0000000000000000e+00
4.2729441456467930e+03,0.0000000000000000e+00
4.2738569360575975e+03,0.0000000000000000e+00
4.2739381699506112e+03,0.0000000000000000e+00
4.2754710638910237e+03,0.0000000000000000e+00
4.2755523778295092e+03,0.0000000000000000e+00
4.2776433145184155e+03,0.0000000000000000e+00
4.2777247361799718e+03,0.0000000000000000e+00
3.3809102785885866e+03,0.0000000000000000e+00
3.3807399417831912e+03,0.0000000000000000e+00
3.3803950889539742e+03,0.0000000000000000e+00
3.3802248266464680e+03,0.0000000000000000e+00
3.3795584663843856e+03,0.0000000000000000e+00
3.3793883250548488e+03,0.0000000000000000e+00
3.3784325618159701e+03,0.0000000000000000e+00
3.3782625832954050e+03,0.0000000000000000e+00
3.3770606431298725e+03,0.0000000000000000e+00
3.3768908629926077e+03,0.0000000000000000e+00
3.3754954323918378e+03,0.0000000000000000e+00
3.3753258785884477e+03,0.0000000000000000e+00
3.3737970797727398e+03,0.0000000000000000e+00
3.3736277715559108e+03,0.0000000000000000e+00
3.3720308520112694e+03,0.0000000000000000e+00
3.3718617991959495e+03,0.0000000000000000e+00
3.3702646242498026e+03,0.0000000000000000e+00
3.3700958268359800e+03,0.0000000000000000e+00
3.3685662716306947e+03,0.0000000000000000e+00
3.3683977198034386e+03,0.0000000000000000e+00
3.3629836566086947e+03,0.0000000000000000e+00
3.3631514254339568e+03,0.0000000000000000e+00
3.3634987717454210e+03,0.0000000000000000e+00
3.3636666150685564e+03,0.0000000000000000e+00
3.3643352733370361e+03,0.0000000000000000e+00
3.3645032376381496e+03,0.0000000000000000e+00
3.3654610150964832e+03,0.0000000000000000e+00
3.3656291422065624e+03,0.0000000000000000e+00
3.3668327353992818e+03,0.0000000000000000e+00
3.3670010608926591e+03,0.0000000000000000e+00
2.6664717904852378e+03,0.0000000000000000e+00
2.6663515722121870e+03,0.0000000000000000e+00
2.6662229989207281e+03,0.0000000000000000e+00
2.6661028175186907e+03,0.0000000000000000e+00
2.6658189833427368e+03,0.0000000000000000e+00
2.6656988618159830e+03,0.0000000000000000e+00
2.6652752698433574e+03,0.0000000000000000e+00
2.6651552288951821e+03,0.0000000000000000e+00
2.6646127530274644e+03,0.0000000000000000e+00
2.6644928102645581e+03,0.0000000000000000e+00
2.6638568930447364e+03,0.0000000000000000e+00
2.6637370623006059e+03,0.0000000000000000e+00
2.6630367371704215e+03,0.0000000000000000e+00
2.6629170279737391e+03,0.0000000000000000e+00
2.6621838035348242e+03,0.0000000000000000e+00
2.6620642207432725e+03,0.0000000000000000e+00
2.6613308698992241e+03,0.0000000000000000e+00
2.6612114135127981e+03,0.0000000000000000e+00
2.6605107140249015e+03,0.0000000000000000e+00
2.6603913791859236e+03,0.0000000000000000e+00
2.6577768692743439e+03,0.0000000000000000e+00
2.6578958165843965e+03,0.0000000000000000e+00
2.6580256239678383e+03,0.0000000000000000e+00
2.6581446081489107e+03,0.0000000000000000e+00
2.6584295796705410e+03,0.0000000000000000e+00
2.6585486237268997e+03,0.0000000000000000e+00
2.6589732125913506e+03,0.0000000000000000e+00
2.6590923372262773e+03,0.0000000000000000e+00
2.6597548540421776e+03,0.0000000000000000e+00
2.6596356312219732e+03,0.0000000000000000e+00
2.1678679868537474e+03,0.0000000000000000e+00
2.1677480657112628e+03,0.0000000000000000e+00
2.1677188990572768e+03,0.0000000000000000e+00
2.1675990091420608e+03,0.0000000000000000e+00
2.1675533243429741e+03,0.0000000000000000e+00
2.1674043184840921e+03,0.0000000000000000e+00
2.1672912465504396e+03,0.0000000000000000e+00
2.1671423089361797e+03,0.0000000000000000e+00
2.1669719038362550e+03,0.0000000000000000e+00
2.1668230493783130e+03,0.0000000000000000e+00
2.1666075683618533e+03,0.0000000000000000e+00
2.1664588087762600e+03,0.0000000000000000e+00
2.1662122413351740e+03,0.0000000000000000e+00
2.1660635846920791e+03,0.0000000000000000e+00
2.1658011149521453e+03,0.0000000000000000e+00
2.1656525653656918e+03,0.0000000000000000e+00
2.1653899885691326e+03,0.0000000000000000e+00
2.1652415460392972e+03,0.0000000000000000e+00
2.1635862316741018e+03,0.0000000000000000e+00
2.1637061215893209e+03,0.0000000000000000e+00
2.1637342430505473e+03,0.0000000000000000e+00
2.1638541641930278e+03,0.0000000000000000e+00
2.1639008122472760e+03,0.0000000000000000e+00
2.1649946615424560e+03,0.0000000000000000e+00
2.1648463219551168e+03,0.0000000000000000e+00
2.1640489055613275e+03,0.0000000000000000e+00
2.1641628217951984e+03,0.0000000000000000e+00
2.1646303260680425e+03,0.0000000000000000e+00
2.1643109833538560e+03,0.0000000000000000e+00
2.1644820813530605e+03,0.0000000000000000e+00
1.8124668298881304e+03,0.0000000000000000e+00
1.8124087868638483e+03,0.0000000000000000e+00
1.8123632461013128e+03,0.0000000000000000e+00
1.8123145301069976e+03,0.0000000000000000e+00
1.8123052174655004e+03,0.0000000000000000e+00
1.8122109840742451e+03,0.0000000000000000e+00
1.8121876818518865e+03,0.0000000000000000e+00
1.8120841672639199e+03,0.0000000000000000e+00
1.8120331168058069e+03,0.0000000000000000e+00
1.8119296405334405e+03,0.0000000000000000e+00
1.8118567748168175e+03,0.0000000000000000e+00
1.8117533422583961e+03,0.0000000000000000e+00
1.8116654326086466e+03,0.0000000000000000e+00
1.8115620474826319e+03,0.0000000000000000e+00
1.8114664433550558e+03,0.0000000000000000e+00
1.8113631075570856e+03,0.0000000000000000e+00
1.8103629690128480e+03,0.0000000000000000e+00
1.8112674541014717e+03,0.0000000000000000e+00
1.8104209976486693e+03,0.0000000000000000e+00
1.8111641676315458e+03,0.0000000000000000e+00
1.8110761118933008e+03,0.0000000000000000e+00
1.8104660568219726e+03,0.0000000000000000e+00
1.8105152310399308e+03,0.0000000000000000e+00
1.8105240998462634e+03,0.0000000000000000e+00
1.8109728728557745e+03,0.0000000000000000e+00
1.8108997699043055e+03,0.0000000000000000e+00
1.8106183566031216e+03,0.0000000000000000e+00
1.8106420478502557e+03,0.0000000000000000e+00
1.8107965745807330e+03,0.0000000000000000e+00
1.8107452048582300e+03,0.0000000000000000e+00
1.5537965060728359e+03,0.0000000000000000e+00
1.5538251169556406e+03,0.0000000000000000e+00
1.5549020549333627e+03,0.0000000000000000e+00
1.5548734332863787e+03,0.0000000000000000e+00
1.5538715785082027e+03,0.0000000000000000e+00
1.5548269542537348e+03,0.0000000000000000e+00
1.5539154519590811e+03,0.0000000000000000e+00
1.5547827380002866e+03,0.0000000000000000e+00
1.5547541271174855e+03,0.0000000000000000e+00
1.5546451388339910e+03,0.0000000000000000e+00
1.5546881862921582e+03,0.0000000000000000e+00
1.5546012301381706e+03,0.0000000000000000e+00
1.5540972177322535e+03,0.0000000000000000e+00
1.5541293206002779e+03,0.0000000000000000e+00
1.5539440736060510e+03,0.0000000000000000e+00
1.5545689497919213e+03,0.0000000000000000e+00
1.5540102942811895e+03,0.0000000000000000e+00
1.5542162767542618e+03,0.0000000000000000e+00
1.5543106296795791e+03,0.0000000000000000e+00
1.5544820263408628e+03,0.0000000000000000e+00
1.5544087534462160e+03,0.0000000000000000e+00
1.5547076655649173e+03,0.0000000000000000e+00
1.5539905526387038e+03,0.0000000000000000e+00
1.5541915351728258e+03,0.0000000000000000e+00
1.5539341052391235e+03,0.0000000000000000e+00
1.5547644039985823e+03,0.0000000000000000e+00
1.5540531028938524e+03,0.0000000000000000e+00
1.5542896220365578e+03,0.0000000000000000e+00
1.5543877089003013e+03,0.0000000000000000e+00
1.5545068772128584e+03,0.0000000000000000e+00
1.3598029484958763e+03,0.0000000000000000e+00
1.3598172751592608e+03,0.0000000000000000e+00
1.3603865759954999e+03,0.0000000000000000e+00
1.3603722441691366e+03,0.0000000000000000e+00
1.3603489705460090e+03,0.0000000000000000e+00
1.3598405403981915e+03,0.0000000000000000e+00
1.3603176495184064e+03,0.0000000000000000e+00
1.3598718501425576e+03,0.0000000000000000e+00
1.3598925505286463e+03,0.0000000000000000e+00
1.3602967959924897e+03,0.0000000000000000e+00
1.3602592040901870e+03,0.0000000000000000e+00
1.3602359428494899e+03,0.0000000000000000e+00
1.3602278943458143e+03,0.0000000000000000e+00
1.3602824693291082e+03,0.0000000000000000e+00
1.3602794847358252e+03,0.0000000000000000e+00
1.3599301559781370e+03,0.0000000000000000e+00
1.3599100011764515e+03,0.0000000000000000e+00
1.3599614770057535e+03,0.0000000000000000e+00
1.3599068823550156e+03,0.0000000000000000e+00
1.3599535273770434e+03,0.0000000000000000e+00
1.3601395632620797e+03,0.0000000000000000e+00
1.3600989884315279e+03,0.0000000000000000e+00
1.3600498722441887e+03,0.0000000000000000e+00
1.3600904293745002e+03,0.0000000000000000e+00
1.3601462171113308e+03,0.0000000000000000e+00
1.3601886971496549e+03,0.0000000000000000e+00
1.3601897433119168e+03,0.0000000000000000e+00
1.3600431836746695e+03,0.0000000000000000e+00
1.3600007560568474e+03,0.0000000000000000e+00
1.3599996417883272e+03,0.0000000000000000e+00
1.2101807544008866e+03,0.0000000000000000e+00
1.2101734172502745e+03,0.0000000000000000e+00
1.2101615023642041e+03,0.0000000000000000e+00
1.2101454676250785e+03,0.0000000000000000e+00
1.2098254300629608e+03,0.0000000000000000e+00
1.2098327634890616e+03,0.0000000000000000e+00
1.2098446723268564e+03,0.0000000000000000e+00
1.2101259292389170e+03,0.0000000000000000e+00
1.2098606989263917e+03,0.0000000000000000e+00
1.2098802273944220e+03,0.0000000000000000e+00
1.2101036380549410e+03,0.0000000000000000e+00
1.2099025072628754e+03,0.0000000000000000e+00
1.2100794507108512e+03,0.0000000000000000e+00
1.2100782170536067e+03,0.0000000000000000e+00
1.2099266823289054e+03,0.0000000000000000e+00
1.2100542967127299e+03,0.0000000000000000e+00
1.2099518235582832e+03,0.0000000000000000e+00
1.2099769647876649e+03,0.0000000000000000e+00
1.2100589747897045e+03,0.0000000000000000e+00
1.2100291427146126e+03,0.0000000000000000e+00
1.2100049553705207e+03,0.0000000000000000e+00
1.2100011398536903e+03,0.0000000000000000e+00
1.2100429481901713e+03,0.0000000000000000e+00
1.2100708836274935e+03,0.0000000000000000e+00
1.2099470910612558e+03,0.0000000000000000e+00
1.2100234197221439e+03,0.0000000000000000e+00
1.2099826641865518e+03,0.0000000000000000e+00
1.2099631258003799e+03,0.0000000000000000e+00
1.2099351761751802e+03,0.0000000000000000e+00
1.2099278390245765e+03,0.0000000000000000e+00
1.0902943799488164e+03,0.0000000000000000e+00
1.0902982086113955e+03,0.0000000000000000e+00
1.0903044260220543e+03,0.0000000000000000e+00
1.0905098820606713e+03,0.0000000000000000e+00
1.0905060514926099e+03,0.0000000000000000e+00
1.0904998309876128e+03,0.0000000000000000e+00
1.0903127932491832e+03,0.0000000000000000e+00
1.0904914595962064e+03,0.0000000000000000e+00
1.0903229887449475e+03,0.0000000000000000e+00
1.0904812590262522e+03,0.0000000000000000e+00
1.0904696212799506e+03,0.0000000000000000e+00
1.0903346207021486e+03,0.0000000000000000e+00
1.0903472421111987e+03,0.0000000000000000e+00
1.0904569935893612e+03,0.0000000000000000e+00
1.0904438612295403e+03,0.0000000000000000e+00
1.0903603679384369e+03,0.0000000000000000e+00
1.0903734937656673e+03,0.0000000000000000e+00
1.0904307288697291e+03,0.0000000000000000e+00
1.0904263559280641e+03,0.0000000000000000e+00
1.0904225272654776e+03,0.0000000000000000e+00
1.0903816709664777e+03,0.0000000000000000e+00
1.0903778403984234e+03,0.0000000000000000e+00
1.0903977471319279e+03,0.0000000000000000e+00
1.0903962628628826e+03,0.0000000000000000e+00
1.0904064634328295e+03,0.0000000000000000e+00
1.0904079426276880e+03,0.0000000000000000e+00
1.0904181011791329e+03,0.0000000000000000e+00
1.0904163098548167e+03,0.0000000000000000e+00
1.0903878914714758e+03,0.0000000000000000e+00
1.0903861151747237e+03,0.0000000000000000e+00
9.9362611452538442e+02,0.0000000000000000e+00
9.9362406626775828e+02,0.0000000000000000e+00
9.9362074007785714e+02,0.0000000000000000e+00
9.9361626377928837e+02,0.0000000000000000e+00
9.9345980537399987e+02,0.0000000000000000e+00
9.9346185225742852e+02,0.0000000000000000e+00
9.9346517621575310e+02,0.0000000000000000e+00
9.9346964951111568e+02,0.0000000000000000e+00
9.9361080939370754e+02,0.0000000000000000e+00
9.9347510023728864e+02,0.0000000000000000e+00
9.9360458653008914e+02,0.0000000000000000e+00
9.9348131892592198e+02,0.0000000000000000e+00
9.9348806659628610e+02,0.0000000000000000e+00
9.9359783432958454e+02,0.0000000000000000e+00
9.9349508393920746e+02,0.0000000000000000e+00
9.9359081227547927e+02,0.0000000000000000e+00
9.9350210128213712e+02,0.0000000000000000e+00
9.9350884895250806e+02,0.0000000000000000e+00
9.9357703802087678e+02,0.0000000000000000e+00
9.9358379022137888e+02,0.0000000000000000e+00
9.9357081515725918e+02,0.0000000000000000e+00
9.9356536077167766e+02,0.0000000000000000e+00
9.9352051836731403e+02,0.0000000000000000e+00
9.9351506764114163e+02,0.0000000000000000e+00
9.9352831562099914e+02,0.0000000000000000e+00
9.9353036250442915e+02,0.0000000000000000e+00
9.9355755828320605e+02,0.0000000000000000e+00
9.9355551002557797e+02,0.0000000000000000e+00
9.9356088447311276e+02,0.0000000000000000e+00
9.9352499166267830e+02,0.0000000000000000e+00
9.1332194891372296e+02,0.0000000000000000e+00
9.1332306762504106e+02,0.0000000000000000e+00
9.1332488431364857e+02,0.0000000000000000e+00
9.1344439239149301e+02,0.0000000000000000e+00
9.1344327291985496e+02,0.0000000000000000e+00
9.1344145499656486e+02,0.0000000000000000e+00
9.1343900848339217e+02,0.0000000000000000e+00
9.1343602739846722e+02,0.0000000000000000e+00
9.1343262630320669e+02,0.0000000000000000e+00
9.1333030822547437e+02,0.0000000000000000e+00
9.1333370701080730e+02,0.0000000000000000e+00
9.1342893589979622e+02,0.0000000000000000e+00
9.1342509800837195e+02,0.0000000000000000e+00
9.1333739490779533e+02,0.0000000000000000e+00
9.1334123019262950e+02,0.0000000000000000e+00
9.1334506547746344e+02,0.0000000000000000e+00
9.1342126011695279e+02,0.0000000000000000e+00
9.1341416861828111e+02,0.0000000000000000e+00
9.1341756971354255e+02,0.0000000000000000e+00
9.1340580362525770e+02,0.0000000000000000e+00
9.1332732916521741e+02,0.0000000000000000e+00
9.1335215215977860e+02,0.0000000000000000e+00
9.1336051147153239e+02,0.0000000000000000e+00
9.1335757607160372e+02,0.0000000000000000e+00
9.1335513122003556e+02,0.0000000000000000e+00
9.1341118753335331e+02,0.0000000000000000e+00
9.1340874102017881e+02,0.0000000000000000e+00
9.1340692309689143e+02,0.0000000000000000e+00
9.1335939276021224e+02,0.0000000000000000e+00
9.1334875337444953e+02,0.0000000000000000e+00
8.4625401088829767e+02,0.0000000000000000e+00
8.4637269623296379e+02,0.0000000000000000e+00
8.4625463750188726e+02,0.0000000000000000e+00
8.4637206905861967e+02,0.0000000000000000e+00
8.4637105058275574e+02,0.0000000000000000e+00
8.4625565506714793e+02,0.0000000000000000e+00
8.4625702447960373e+02,0.0000000000000000e+00
8.4625869311350868e+02,0.0000000000000000e+00
8.4626059684420477e+02,0.0000000000000000e+00
8.4636967994482416e+02,0.0000000000000000e+00
8.4636800981766976e+02,0.0000000000000000e+00
8.4636610438334094e+02,0.0000000000000000e+00
8.4636403686661697e+02,0.0000000000000000e+00
8.4626266251237928e+02,0.0000000000000000e+00
8.4635107720904932e+02,0.0000000000000000e+00
8.4626481073557034e+02,0.0000000000000000e+00
8.4627561058283811e+02,0.0000000000000000e+00
8.4626902462693340e+02,0.0000000000000000e+00
8.4635766905866535e+02,0.0000000000000000e+00
8.4635272285925578e+02,0.0000000000000000e+00
8.4635576362434085e+02,0.0000000000000000e+00
8.4627396640399286e+02,0.0000000000000000e+00
8.4636188672100252e+02,0.0000000000000000e+00
8.4627092835762483e+02,0.0000000000000000e+00
8.4635409349718907e+02,0.0000000000000000e+00
8.4627259699153262e+02,0.0000000000000000e+00
8.4627498396924580e+02,0.0000000000000000e+00
8.4635170438339117e+02,0.0000000000000000e+00
8.4635973657539148e+02,0.0000000000000000e+00
8.4626695895875753e+02,0.0000000000000000e+00
3.0351495226035214e+00,0.0000000000000000e+00
1.2258139500483298e+00,0.0000000000000000e+00
7.8937825357071551e+02,0.0000000000000000e+00
7.8937789402493286e+02,0.0000000000000000e+00
7.8927453470684179e+02,0.0000000000000000e+00
7.8927489391307893e+02,0.0000000000000000e+00
7.8937652439652959e+02,0.0000000000000000e+00
7.8927626224803771e+02,0.0000000000000000e+00
7.8937556694796046e+02,0.0000000000000000e+00
7.8927721879241267e+02,0.0000000000000000e+00
7.8936585984161547e+02,0.0000000000000000e+00
7.8937328933916365e+02,0.0000000000000000e+00
7.8928691673157164e+02,0.0000000000000000e+00
7.8927949425028362e+02,0.0000000000000000e+00
7.8928072571920541e+02,0.0000000000000000e+00
7.8937205670616584e+02,0.0000000000000000e+00
7.8936758901580492e+02,0.0000000000000000e+00
7.8936963880956716e+02,0.0000000000000000e+00
7.8928314133239951e+02,0.0000000000000000e+00
7.8928518919037992e+02,0.0000000000000000e+00
7.8928655752533848e+02,0.0000000000000000e+00
7.8928597420606161e+02,0.0000000000000000e+00
7.8936680325806890e+02,0.0000000000000000e+00
7.8936621938740211e+02,0.0000000000000000e+00
7.8927831010601903e+02,0.0000000000000000e+00
7.8936854646437325e+02,0.0000000000000000e+00
7.8937082407316984e+02,0.0000000000000000e+00
7.8937447460276928e+02,0.0000000000000000e+00
7.8937731015426300e+02,0.0000000000000000e+00
7.8927547723235591e+02,0.0000000000000000e+00
7.8928195718813413e+02,0.0000000000000000e+00
7.8928423264600542e+02,0.0000000000000000e+00
7.4049707088406251e+02,0.0000000000000000e+00
7.4049728195375201e+02,0.0000000000000000e+00
7.4061200434490490e+02,0.0000000000000000e+00
7.4061179301415780e+02,0.0000000000000000e+00
7.4061042522472189e+02,0.0000000000000000e+00
7.4061098798567127e+02,0.0000000000000000e+00
7.4061144983163877e+02,0.0000000000000000e+00
7.4060471966464286e+02,0.0000000000000000e+00
7.4060493099539531e+02,0.0000000000000000e+00
7.4060573602387944e+02,0.0000000000000000e+00
7.4049808598777781e+02,0.0000000000000000e+00
7.4050434656546020e+02,0.0000000000000000e+00
7.4060908651127295e+02,0.0000000000000000e+00
7.4060694083415615e+02,0.0000000000000000e+00
7.4049864805353536e+02,0.0000000000000000e+00
7.4050413549577331e+02,0.0000000000000000e+00
7.4060763749827606e+02,0.0000000000000000e+00
7.4049998511325884e+02,0.0000000000000000e+00
7.4050333146174717e+02,0.0000000000000000e+00
7.4050212813979033e+02,0.0000000000000000e+00
7.4050143233627102e+02,0.0000000000000000e+00
7.4060527417791070e+02,0.0000000000000000e+00
7.4060836200477524e+02,0.0000000000000000e+00
7.4060978317538979e+02,0.0000000000000000e+00
7.4049762471233510e+02,0.0000000000000000e+00
7.4050379273719170e+02,0.0000000000000000e+00
7.4050070872476442e+02,0.0000000000000000e+00
7.4049928930973329e+02,0.0000000000000000e+00
7.4050276939598689e+02,0.0000000000000000e+00
7.4060629878482507e+02,0.0000000000000000e+00
3.0355212163326484e+00,0.0000000000000000e+00
4.8105306243064083e+00,0.0000000000000000e+00
5.9772099606312858e+00,0.0000000000000000e+00
5.9733510590847398e+00,0.0000000000000000e+00
7.6929894942316288e+00,0.0000000000000000e+00
7.6969992154115037e+00,0.0000000000000000e+00
9.9275051222039554e+00,0.0000000000000000e+00
9.9476501451015071e+00,0.0000000000000000e+00
1.0489785422386051e+01,0.0000000000000000e+00
1.1572126548234351e+01,0.0000000000000000e+00
1.1594070365882814e+01,0.0000000000000000e+00
1.4267711726703302e+01,0.0000000000000000e+00
1.4248243373832056e+01,0.0000000000000000e+00
6.9829505358148458e+02,0.0000000000000000e+00
6.9829518055991423e+02,0.0000000000000000e+00
6.9829943059353582e+02,0.0000000000000000e+00
6.9829930361510856e+02,0.0000000000000000e+00
6.9829566426259748e+02,0.0000000000000000e+00
6.9840452431276810e+02,0.0000000000000000e+00
6.9840465146681856e+02,0.0000000000000000e+00
6.9840890737859365e+02,0.0000000000000000e+00
6.9840878022454694e+02,0.0000000000000000e+00
6.9840829585286065e+02,0.0000000000000000e+00
6.9840857373757683e+02,0.0000000000000000e+00
6.9829767740842647e+02,0.0000000000000000e+00
6.9829809600020030e+02,0.0000000000000000e+00
6.9829600239843217e+02,0.0000000000000000e+00
6.9829680676659700e+02,0.0000000000000000e+00
6.9829881991242587e+02,0.0000000000000000e+00
6.9840586075196018e+02,0.0000000000000000e+00
6.9840627992268173e+02,0.0000000000000000e+00
6.9840795724935731e+02,0.0000000000000000e+00
6.9840513583850486e+02,0.0000000000000000e+00
6.9840715176868162e+02,0.0000000000000000e+00
6.9829538676169136e+02,0.0000000000000000e+00
6.9840757093940647e+02,0.0000000000000000e+00
6.9829638817481941e+02,0.0000000000000000e+00
6.9829909741333017e+02,0.0000000000000000e+00
6.9829848177659039e+02,0.0000000000000000e+00
6.9829724208751190e+02,0.0000000000000000e+00
6.9840485795378891e+02,0.0000000000000000e+00
6.9840671584568315e+02,0.0000000000000000e+00
6.9840547444200854e+02,0.0000000000000000e+00
1.4817589042924055e+01,0.0000000000000000e+00
1.4745655788835213e+01,0.0000000000000000e+00
1.6298868724773943e+01,0.0000000000000000e+00
1.6375904129275710e+01,0.0000000000000000e+00
1.7865827689462019e+01,0.0000000000000000e+00
1.8827937638442641e+01,0.0000000000000000e+00
1.8906470515351312e+01,0.0000000000000000e+00
2.0242644230908134e+01,0.0000000000000000e+00
2.0443505283472938e+01,0.0000000000000000e+00
2.1691569972796952e+01,0.0000000000000000e+00
2.1902729688111751e+01,0.0000000000000000e+00
2.2250144675560339e+01,0.0000000000000000e+00
2.2312039954090817e+01,0.0000000000000000e+00
2.4052873133951323e+01,0.0000000000000000e+00
2.4272381538666078e+01,0.0000000000000000e+00
2.6207224265340624e+01,0.0000000000000000e+00
2.6461738321830467e+01,0.0000000000000000e+00
2.7252175841973390e+01,0.0000000000000000e+00
2.6678864737607213e+01,0.0000000000000000e+00
6.6174011075337069e+02,0.0000000000000000e+00
6.6173740820999615e+02,0.0000000000000000e+00
6.6174003235177861e+02,0.0000000000000000e+00
6.6173748661158459e+02,0.0000000000000000e+00
6.6173973369427938e+02,0.0000000000000000e+00
6.6173990503450398e+02,0.0000000000000000e+00
6.6160378811462601e+02,0.0000000000000000e+00
6.6160648568416127e+02,0.0000000000000000e+00
6.6160640742686360e+02,0.0000000000000000e+00
6.6160386637192585e+02,0.0000000000000000e+00
6.6173952491560635e+02,0.0000000000000000e+00
6.6173778526908393e+02,0.0000000000000000e+00
6.6173849069702919e+02,0.0000000000000000e+00
6.6160540518936375e+02,0.0000000000000000e+00
6.6173823224161970e+02,0.0000000000000000e+00
6.6160416447976741e+02,0.0000000000000000e+00
6.6160566316910263e+02,0.0000000000000000e+00
6.6160610931901999e+02,0.0000000000000000e+00
6.6160437287419495e+02,0.0000000000000000e+00
6.6173902826633287e+02,0.0000000000000000e+00
6.6173928672174100e+02,0.0000000000000000e+00
6.6160486860942126e+02,0.0000000000000000e+00
6.6160461062967909e+02,0.0000000000000000e+00
6.6173761392885820e+02,0.0000000000000000e+00
6.6160399345488031e+02,0.0000000000000000e+00
6.6160628034390675e+02,0.0000000000000000e+00
6.6160590092458926e+02,0.0000000000000000e+00
6.6173799404775491e+02,0.0000000000000000e+00
6.6173875948168131e+02,0.0000000000000000e+00
6.6160513689939091e+02,0.0000000000000000e+00
2.8031787180820171e+01,0.0000000000000000e+00
2.7461396443437334e+01,0.0000000000000000e+00
2.7542991807600725e+01,0.0000000000000000e+00
2.9722258519444853e+01,0.0000000000000000e+00
3.0228814013037717e+01,0.0000000000000000e+00
3.1196095037474297e+01,0.0000000000000000e+00
3.1347222348051769e+01,0.0000000000000000e+00
3.2679695936147517e+01,0.0000000000000000e+00
3.2410180426382567e+01,0.0000000000000000e+00
3.3185514725202459e+01,0.0000000000000000e+00
6.2962460835554430e+02,0.0000000000000000e+00
6.2962465775732437e+02,0.0000000000000000e+00
6.2962631126070653e+02,0.0000000000000000e+00
6.2962626185891975e+02,0.0000000000000000e+00
6.2962618163477282e+02,0.0000000000000000e+00
6.2962607367122496e+02,0.0000000000000000e+00
6.2962484594502087e+02,0.0000000000000000e+00
6.2962512758780872e+02,0.0000000000000000e+00
6.2962529044367807e+02,0.0000000000000000e+00
6.2962562917257685e+02,0.0000000000000000e+00
6.2962579202843881e+02,0.0000000000000000e+00
6.2962594211727105e+02,0.0000000000000000e+00
6.2947477099754190e+02,0.0000000000000000e+00
6.2947647006983925e+02,0.0000000000000000e+00
6.2947642077924218e+02,0.0000000000000000e+00
6.2947482028813772e+02,0.0000000000000000e+00
6.2947500805226002e+02,0.0000000000000000e+00
6.2947623301511908e+02,0.0000000000000000e+00
6.2947595200625040e+02,0.0000000000000000e+00
6.2947578951693788e+02,0.0000000000000000e+00
6.2947528906112552e+02,0.0000000000000000e+00
6.2947545155044429e+02,0.0000000000000000e+00
6.2947513931011747e+02,0.0000000000000000e+00
6.2962473798147937e+02,0.0000000000000000e+00
6.2962497749897875e+02,0.0000000000000000e+00
6.2947490033172130e+02,0.0000000000000000e+00
6.2947610175726095e+02,0.0000000000000000e+00
6.2947634073566019e+02,0.0000000000000000e+00
6.2947562053369052e+02,0.0000000000000000e+00
6.2962545980812558e+02,0.0000000000000000e+00
3.3383504167115007e+01,0.0000000000000000e+00
3.3628267369591015e+01,0.0000000000000000e+00
3.4626452169012495e+01,0.0000000000000000e+00
3.5780529142193892e+01,0.0000000000000000e+00
3.5618222493984717e+01,0.0000000000000000e+00
3.6333171427499700e+01,0.0000000000000000e+00
3.6644890199156251e+01,0.0000000000000000e+00
3.6788264967083748e+01,0.0000000000000000e+00
3.8324128404652356e+01,0.0000000000000000e+00
3.8613136587426169e+01,0.0000000000000000e+00
3.9361250816002503e+01,0.0000000000000000e+00
3.9713542931580065e+01,0.0000000000000000e+00
4.3401778926633106e+01,0.0000000000000000e+00
4.2671145804397867e+01,0.0000000000000000e+00
4.0590947331991273e+01,0.0000000000000000e+00
4.0430406557856408e+01,0.0000000000000000e+00
4.0898613067331112e+01,0.0000000000000000e+00
4.1675552527140894e+01,0.0000000000000000e+00
4.1514186468523718e+01,0.0000000000000000e+00
4.1562827348396681e+01,0.0000000000000000e+00
4.3968560873156804e+01,0.0000000000000000e+00
4.4577716621856432e+01,0.0000000000000000e+00
4.6447377756147290e+01,0.0000000000000000e+00
4.5358600653562014e+01,0.0000000000000000e+00
4.5876591414707960e+01,0.0000000000000000e+00
4.5593615244121331e+01,0.0000000000000000e+00
4.5564964766384534e+01,0.0000000000000000e+00
4.7709741311670058e+01,0.0000000000000000e+00
4.7017933626782465e+01,0.0000000000000000e+00
4.7183571854016414e+01,0.0000000000000000e+00
6.0127521034852123e+02,0.0000000000000000e+00
6.0127517875412866e+02,0.0000000000000000e+00
6.0127412127341995e+02,0.0000000000000000e+00
6.0127415286781741e+02,0.0000000000000000e+00
6.0147162618032246e+02,0.0000000000000000e+00
6.0147159448263153e+02,0.0000000000000000e+00
6.0147053354434104e+02,0.0000000000000000e+00
6.0147056524204049e+02,0.0000000000000000e+00
6.0147097119293267e+02,0.0000000000000000e+00
6.0147086669963392e+02,0.0000000000000000e+00
6.0127487827898335e+02,0.0000000000000000e+00
6.0147068598901706e+02,0.0000000000000000e+00
6.0147147373565701e+02,0.0000000000000000e+00
6.0127505840066681e+02,0.0000000000000000e+00
6.0127477412622443e+02,0.0000000000000000e+00
6.0127427322127824e+02,0.0000000000000000e+00
6.0127445334296146e+02,0.0000000000000000e+00
6.0127455749572164e+02,0.0000000000000000e+00
6.0147118853174061e+02,0.0000000000000000e+00
6.0147129302504288e+02,0.0000000000000000e+00
6.0147138932662040e+02,0.0000000000000000e+00
6.0127435735522806e+02,0.0000000000000000e+00
6.0147154300836382e+02,0.0000000000000000e+00
6.0147061671630672e+02,0.0000000000000000e+00
6.0147077039805299e+02,0.0000000000000000e+00
6.0127420417433018e+02,0.0000000000000000e+00
6.0127497426671459e+02,0.0000000000000000e+00
6.0127512744761623e+02,0.0000000000000000e+00
6.0127466581097292e+02,0.0000000000000000e+00
6.0147107986233345e+02,0.0000000000000000e+00
4.8733677868412848e+01,0.0000000000000000e+00
4.8892159156598424e+01,0.0000000000000000e+00
4.9396080967330533e+01,0.0000000000000000e+00
4.9996832904028906e+01,0.0000000000000000e+00
5.0074705063929343e+01,0.0000000000000000e+00
5.0396460610272811e+01,0.0000000000000000e+00
5.0544828195083539e+01,0.0000000000000000e+00
5.0596283156253058e+01,0.0000000000000000e+00
5.0957666014406428e+01,0.0000000000000000e+00
5.2155010016806152e+01,0.0000000000000000e+00
5.2634189728980473e+01,0.0000000000000000e+00
5.2332595575129517e+01,0.0000000000000000e+00
5.2408507349526616e+01,0.0000000000000000e+00
5.4398112133743631e+01,0.0000000000000000e+00
5.4635065154494839e+01,0.0000000000000000e+00
5.4806034398712285e+01,0.0000000000000000e+00
5.6065686628158900e+01,0.0000000000000000e+00
5.6050018113393747e+01,0.0000000000000000e+00
5.5684408190947217e+01,0.0000000000000000e+00
5.4892855730560413e+01,0.0000000000000000e+00
5.5130486684810165e+01,0.0000000000000000e+00
5.5406701346049772e+01,0.0000000000000000e+00
5.5360870549436321e+01,0.0000000000000000e+00
5.7543256126999424e+01,0.0000000000000000e+00
5.6889366732450206e+01,0.0000000000000000e+00
5.6988201614136891e+01,0.0000000000000000e+00
5.8471718256851545e+01,0.0000000000000000e+00
5.8782429119841531e+01,0.0000000000000000e+00
5.9947971720059854e+01,0.0000000000000000e+00
5.9067240602342473e+01,0.0000000000000000e+00
5.9840008140191507e+01,0.0000000000000000e+00
5.9552816426178509e+01,0.0000000000000000e+00
5.9095052740726210e+01,0.0000000000000000e+00
5.8847009793681323e+01,0.0000000000000000e+00
6.1039065100189987e+01,0.0000000000000000e+00
6.0746659565583052e+01,0.0000000000000000e+00
5.9563545244950333e+01,0.0000000000000000e+00
5.7668603824297759e+02,0.0000000000000000e+00
5.7668605865843551e+02,0.0000000000000000e+00
5.7668674197430698e+02,0.0000000000000000e+00
5.7668672155884747e+02,0.0000000000000000e+00
5.7643002545109198e+02,0.0000000000000000e+00
5.7643004576622764e+02,0.0000000000000000e+00
5.7643072572425069e+02,0.0000000000000000e+00
5.7643070540911890e+02,0.0000000000000000e+00
5.7668664378964661e+02,0.0000000000000000e+00
5.7668632011821001e+02,0.0000000000000000e+00
5.7668625281746790e+02,0.0000000000000000e+00
5.7643012315326814e+02,0.0000000000000000e+00
5.7643030594117761e+02,0.0000000000000000e+00
5.7643023897115518e+02,0.0000000000000000e+00
5.7643044523416529e+02,0.0000000000000000e+00
5.7643051220418772e+02,0.0000000000000000e+00
5.7643062802207999e+02,0.0000000000000000e+00
5.7668613642763182e+02,0.0000000000000000e+00
5.7668646009907400e+02,0.0000000000000000e+00
5.7668652739981474e+02,0.0000000000000000e+00
5.7668658942453146e+02,0.0000000000000000e+00
5.7668609181133479e+02,0.0000000000000000e+00
5.7668668840594705e+02,0.0000000000000000e+00
5.7668619079275209e+02,0.0000000000000000e+00
5.7643057392411436e+02,0.0000000000000000e+00
5.7643067241913513e+02,0.0000000000000000e+00
5.7643017725123332e+02,0.0000000000000000e+00
5.7643007875621549e+02,0.0000000000000000e+00
5.7643037558767162e+02,0.0000000000000000e+00
5.7668639010864331e+02,0.0000000000000000e+00
6.1847184718412542e+01,0.0000000000000000e+00
6.1785211330162653e+01,0.0000000000000000e+00
6.2001472735611152e+01,0.0000000000000000e+00
6.2620188851861940e+01,0.0000000000000000e+00
6.2380545082601863e+01,0.0000000000000000e+00
6.2446004114873979e+01,0.0000000000000000e+00
6.3164691041278338e+01,0.0000000000000000e+00
6.3205400840974185e+01,0.0000000000000000e+00
6.3440888038927838e+01,0.0000000000000000e+00
6.3830256811961014e+01,0.0000000000000000e+00
6.3725834044806732e+01,0.0000000000000000e+00
6.3539445772557208e+01,0.0000000000000000e+00
6.4221013522849162e+01,0.0000000000000000e+00
6.4444634538930188e+01,0.0000000000000000e+00
6.5357552650985298e+01,0.0000000000000000e+00
6.4773631201114839e+01,0.0000000000000000e+00
6.4795124566547358e+01,0.0000000000000000e+00
6.5054186443422466e+01,0.0000000000000000e+00
6.7826413445821842e+01,0.0000000000000000e+00
6.8867920583558387e+01,0.0000000000000000e+00
6.5259235027338434e+01,0.0000000000000000e+00
6.7563347864992053e+01,0.0000000000000000e+00
6.8752673822949518e+01,0.0000000000000000e+00
6.6567201766110585e+01,0.0000000000000000e+00
6.8533516011356923e+01,0.0000000000000000e+00
6.3594546902718051e+01,0.0000000000000000e+00
6.6808151082855417e+01,0.0000000000000000e+00
6.6700606664202184e+01,0.0000000000000000e+00
6.6914848949576694e+01,0.0000000000000000e+00
6.6940922993028380e+01,0.0000000000000000e+00
6.6975200925005382e+01,0.0000000000000000e+00
7.6765151568832195e+01,0.0000000000000000e+00
7.6494164513488087e+01,0.0000000000000000e+00
6.9284500800131809e+01,0.0000000000000000e+00
7.6228564630310515e+01,0.0000000000000000e+00
6.9764851795019922e+01,0.0000000000000000e+00
7.5566596002775213e+01,0.0000000000000000e+00
7.5354234752534595e+01,0.0000000000000000e+00
7.4985616628414832e+01,0.0000000000000000e+00
7.0250817981423566e+01,0.0000000000000000e+00
7.0123469581076378e+01,0.0000000000000000e+00
7.2967178598269683e+01,0.0000000000000000e+00
7.1246060906112959e+01,0.0000000000000000e+00
7.2243387045118496e+01,0.0000000000000000e+00
7.2034841399202008e+01,0.0000000000000000e+00
7.3314801070449931e+01,0.0000000000000000e+00
7.1961878627236487e+01,0.0000000000000000e+00
7.4131283837718115e+01,0.0000000000000000e+00
7.3626794967379226e+01,0.0000000000000000e+00
7.3951543548302652e+01,0.0000000000000000e+00
7.4019352025412601e+01,0.0000000000000000e+00
7.0743725204771579e+01,0.0000000000000000e+00
7.0851913181092556e+01,0.0000000000000000e+00
7.1003784283523871e+01,0.0000000000000000e+00
7.0978848641770782e+01,0.0000000000000000e+00
5.5495746787666064e+02,0.0000000000000000e+00
5.5495745510427275e+02,0.0000000000000000e+00
5.5495743436303940e+02,0.0000000000000000e+00
5.5495740645003229e+02,0.0000000000000000e+00
5.5495706111941513e+02,0.0000000000000000e+00
5.5495737243793201e+02,0.0000000000000000e+00
5.5495708903242348e+02,0.0000000000000000e+00
5.5495733363381555e+02,0.0000000000000000e+00
5.5495712304451786e+02,0.0000000000000000e+00
5.5495724774122448e+02,0.0000000000000000e+00
5.5495716184864000e+02,0.0000000000000000e+00
5.5495720395356386e+02,0.0000000000000000e+00
5.5495704037817575e+02,0.0000000000000000e+00
5.5495702760578854e+02,0.0000000000000000e+00
5.5495729152888362e+02,0.0000000000000000e+00
5.5456216551992804e+02,0.0000000000000000e+00
5.5456215287309453e+02,0.0000000000000000e+00
5.5456213233574579e+02,0.0000000000000000e+00
5.5456210469712414e+02,0.0000000000000000e+00
5.5456207101936457e+02,0.0000000000000000e+00
5.5456174222376171e+02,0.0000000000000000e+00
5.5456176276110989e+02,0.0000000000000000e+00
5.5456203259668814e+02,0.0000000000000000e+00
5.5456172957692752e+02,0.0000000000000000e+00
5.5456194754842284e+02,0.0000000000000000e+00
5.5456179039973267e+02,0.0000000000000000e+00
5.5456182407748906e+02,0.0000000000000000e+00
5.5456190419119866e+02,0.0000000000000000e+00
5.5456199090565485e+02,0.0000000000000000e+00
5.5456186250016674e+02,0.0000000000000000e+00
7.9287925904767903e+01,0.0000000000000000e+00
7.7162572716992742e+01,0.0000000000000000e+00
7.7599832710968499e+01,0.0000000000000000e+00
7.7779699039451643e+01,0.0000000000000000e+00
7.8080915572990108e+01,0.0000000000000000e+00
7.8333116091724563e+01,0.0000000000000000e+00
7.8243182514283191e+01,0.0000000000000000e+00
7.9578759589361127e+01,0.0000000000000000e+00
8.0693913979823492e+01,0.0000000000000000e+00
7.9956224547928400e+01,0.0000000000000000e+00
8.0318644691698466e+01,0.0000000000000000e+00
8.0181055768833247e+01,0.0000000000000000e+00
7.9465536882264161e+01,0.0000000000000000e+00
8.1981427433557784e+01,0.0000000000000000e+00
8.3005363990300864e+01,0.0000000000000000e+00
8.2678383398504707e+01,0.0000000000000000e+00
8.2284242231551175e+01,0.0000000000000000e+00
8.4777629314714702e+01,0.0000000000000000e+00
8.5175711028177560e+01,0.0000000000000000e+00
8.4361692813895587e+01,0.0000000000000000e+00
8.5586861888283252e+01,0.0000000000000000e+00
8.5907679170145343e+01,0.0000000000000000e+00
8.4414441156541045e+01,0.0000000000000000e+00
8.2407115406213066e+01,0.0000000000000000e+00
8.2404880857361775e+01,0.0000000000000000e+00
8.5021199647770004e+01,0.0000000000000000e+00
9.4504853615919103e+01,0.0000000000000000e+00
8.6963101371553066e+01,0.0000000000000000e+00
8.7577067757559504e+01,0.0000000000000000e+00
8.6482532889232374e+01,0.0000000000000000e+00
8.6505447522378546e+01,0.0000000000000000e+00
8.6827210598729721e+01,0.0000000000000000e+00
8.7741655819284986e+01,0.0000000000000000e+00
9.3669254465800890e+01,0.0000000000000000e+00
9.3321925397808400e+01,0.0000000000000000e+00
8.9247979987426945e+01,0.0000000000000000e+00
8.9790170794236602e+01,0.0000000000000000e+00
9.1729971829630998e+01,0.0000000000000000e+00
9.3014573061127351e+01,0.0000000000000000e+00
9.2369472063001822e+01,0.0000000000000000e+00
8.8688132937511142e+01,0.0000000000000000e+00
9.2831271336230444e+01,0.0000000000000000e+00
9.0089415098735827e+01,0.0000000000000000e+00
9.0966532833778302e+01,0.0000000000000000e+00
8.8756671936549523e+01,0.0000000000000000e+00
9.2864832601310241e+01,0.0000000000000000e+00
9.0910114285803417e+01,0.0000000000000000e+00
9.0893732985789057e+01,0.0000000000000000e+00
5.3532923200574783e+02,0.0000000000000000e+00
5.3532923887359277e+02,0.0000000000000000e+00
5.3532925002637126e+02,0.0000000000000000e+00
5.3532926503548561e+02,0.0000000000000000e+00
5.3532928332414383e+02,0.0000000000000000e+00
5.3532930418951821e+02,0.0000000000000000e+00
5.3532932682977525e+02,0.0000000000000000e+00
5.3532935037484970e+02,0.0000000000000000e+00
5.3532937391993119e+02,0.0000000000000000e+00
5.3601958879251742e+02,0.0000000000000000e+00
5.3601958172410832e+02,0.0000000000000000e+00
5.3601957024562898e+02,0.0000000000000000e+00
5.3601955479819708e+02,0.0000000000000000e+00
5.3601951450072534e+02,0.0000000000000000e+00
5.3601949119929350e+02,0.0000000000000000e+00
5.3532946187610844e+02,0.0000000000000000e+00
5.3532945072333393e+02,0.0000000000000000e+00
5.3601939795778446e+02,0.0000000000000000e+00
5.3601941943250768e+02,0.0000000000000000e+00
5.3601937913503502e+02,0.0000000000000000e+00
5.3601953597544957e+02,0.0000000000000000e+00
5.3601934514071024e+02,0.0000000000000000e+00
5.3601935220912389e+02,0.0000000000000000e+00
5.3601936368760437e+02,0.0000000000000000e+00
5.3601946696661582e+02,0.0000000000000000e+00
5.3601944273393633e+02,0.0000000000000000e+00
5.3532939656018493e+02,0.0000000000000000e+00
5.3532946874395577e+02,0.0000000000000000e+00
5.3532941742556284e+02,0.0000000000000000e+00
5.3532943571422095e+02,0.0000000000000000e+00
9.8088339970255504e+01,0.0000000000000000e+00
9.7575906639158461e+01,0.0000000000000000e+00
9.6070939183128289e+01,0.0000000000000000e+00
9.6682351895199488e+01,0.0000000000000000e+00
9.6709797943549546e+01,0.0000000000000000e+00
9.5233297215934286e+01,0.0000000000000000e+00
9.4969150468810042e+01,0.0000000000000000e+00
9.4770534639890229e+01,0.0000000000000000e+00
9.4751824175349640e+01,0.0000000000000000e+00
9.8574536446001275e+01,0.0000000000000000e+00
9.9133083360739633e+01,0.0000000000000000e+00
9.9208891488097734e+01,0.0000000000000000e+00
1.0029308929235268e+02,0.0000000000000000e+00
9.9634302999010487e+01,0.0000000000000000e+00
1.0006653111823866e+02,0.0000000000000000e+00
1.0090713903799303e+02,0.0000000000000000e+00
1.0076843149718871e+02,0.0000000000000000e+00
1.0260538658788792e+02,0.0000000000000000e+00
1.0179941346049455e+02,0.0000000000000000e+00
1.0574333889285866e+02,0.0000000000000000e+00
1.0560205611237669e+02,0.0000000000000000e+00
1.0303562175740144e+02,0.0000000000000000e+00
9.9776433164054126e+01,0.0000000000000000e+00
1.0171303049792949e+02,0.0000000000000000e+00
1.0395420739149543e+02,0.0000000000000000e+00
1.0286402771059922e+02,0.0000000000000000e+00
1.0423837143682766e+02,0.0000000000000000e+00
1.0451986963201000e+02,0.0000000000000000e+00
1.0417719095780097e+02,0.0000000000000000e+00
1.0681116710062885e+02,0.0000000000000000e+00
1.0718707810469564e+02,0.0000000000000000e+00
1.0708386640550685e+02,0.0000000000000000e+00
1.0706245390063702e+02,0.0000000000000000e+00
1.1546743630028426e+02,0.0000000000000000e+00
1.0779752445112449e+02,0.0000000000000000e+00
1.1475506420254705e+02,0.0000000000000000e+00
1.0814502361018533e+02,0.0000000000000000e+00
1.0999054185321360e+02,0.0000000000000000e+00
1.0962007518685382e+02,0.0000000000000000e+00
1.1130370510041493e+02,0.0000000000000000e+00
1.1457882844834596e+02,0.0000000000000000e+00
1.1200135247976496e+02,0.0000000000000000e+00
1.1329009046405581e+02,0.0000000000000000e+00
1.1245470231308471e+02,0.0000000000000000e+00
1.0894944547467703e+02,0.0000000000000000e+00
1.1339930131382563e+02,0.0000000000000000e+00
1.1076213997347834e+02,0.0000000000000000e+00
1.0944480601298376e+02,0.0000000000000000e+00
1.0861904702916208e+02,0.0000000000000000e+00
1.0856567669863777e+02,0.0000000000000000e+00
1.1389975788026784e+02,0.0000000000000000e+00
1.1410120169277589e+02,0.0000000000000000e+00
1.1422572397990871e+02,0.0000000000000000e+00
5.1999631301570753e+02,0.0000000000000000e+00
5.1999631064766345e+02,0.0000000000000000e+00
5.1999630680217308e+02,0.0000000000000000e+00
5.1999630162701089e+02,0.0000000000000000e+00
5.1999629532106030e+02,0.0000000000000000e+00
5.1999628812664753e+02,0.0000000000000000e+00
5.1999628032025566e+02,0.0000000000000000e+00
5.1999627220188142e+02,0.0000000000000000e+00
5.1999626408350821e+02,0.0000000000000000e+00
5.1999625627711714e+02,0.0000000000000000e+00
5.1999623138805509e+02,0.0000000000000000e+00
5.1999623375609792e+02,0.0000000000000000e+00
5.1999624908270914e+02,0.0000000000000000e+00
5.1999624277675332e+02,0.0000000000000000e+00
5.1999623760159284e+02,0.0000000000000000e+00
5.1848525352009858e+02,0.0000000000000000e+00
5.1848525542956133e+02,0.0000000000000000e+00
5.1848525853036085e+02,0.0000000000000000e+00
5.1848526270333036e+02,0.0000000000000000e+00
5.1848526778811311e+02,0.0000000000000000e+00
5.1848527358929948e+02,0.0000000000000000e+00
5.1848528643017380e+02,0.0000000000000000e+00
5.1848527988395483e+02,0.0000000000000000e+00
5.1848529297639539e+02,0.0000000000000000e+00
5.1848531934025050e+02,0.0000000000000000e+00
5.1848531432998914e+02,0.0000000000000000e+00
5.1848531743078775e+02,0.0000000000000000e+00
5.1848529927104812e+02,0.0000000000000000e+00
5.1848531015701712e+02,0.0000000000000000e+00
5.1848530507223461e+02,0.0000000000000000e+00
1.1951786790044810e+02,0.0000000000000000e+00
1.1732579011453103e+02,0.0000000000000000e+00
1.1840035633613549e+02,0.0000000000000000e+00
1.1696010574125818e+02,0.0000000000000000e+00
1.1633546421290785e+02,0.0000000000000000e+00
1.1878265647698778e+02,0.0000000000000000e+00
1.1581804095463374e+02,0.0000000000000000e+00
1.1796113389894931e+02,0.0000000000000000e+00
1.1453342981200379e+02,0.0000000000000000e+00
1.1939310282341617e+02,0.0000000000000000e+00
1.1976901382748406e+02,0.0000000000000000e+00
1.2063537946476134e+02,0.0000000000000000e+00
1.2090270076392977e+02,0.0000000000000000e+00
1.2118460018249841e+02,0.0000000000000000e+00
1.2576131014046281e+02,0.0000000000000000e+00
1.2225844798915540e+02,0.0000000000000000e+00
1.2270027158798948e+02,0.0000000000000000e+00
1.2300912900825635e+02,0.0000000000000000e+00
1.2170994568636729e+02,0.0000000000000000e+00
1.2356829950061351e+02,0.0000000000000000e+00
1.2672774763372161e+02,0.0000000000000000e+00
1.2386557480482639e+02,0.0000000000000000e+00
1.2164237999810352e+02,0.0000000000000000e+00
1.2428067159835146e+02,0.0000000000000000e+00
1.2765704547610066e+02,0.0000000000000000e+00
1.2513597792062831e+02,0.0000000000000000e+00
1.2479487264720380e+02,0.0000000000000000e+00
1.2481001182099068e+02,0.0000000000000000e+00
5.0708273375420123e+02,0.0000000000000000e+00
5.0708273200104475e+02,0.0000000000000000e+00
5.0708272915407304e+02,0.0000000000000000e+00
5.0708272532269399e+02,0.0000000000000000e+00
5.0708272065414462e+02,0.0000000000000000e+00
5.0708268642204519e+02,0.0000000000000000e+00
5.0708268175349610e+02,0.0000000000000000e+00
5.0708267792211694e+02,0.0000000000000000e+00
5.0708267332198625e+02,0.0000000000000000e+00
5.0708267507514330e+02,0.0000000000000000e+00
5.0708271532783442e+02,0.0000000000000000e+00
5.0708269174835664e+02,0.0000000000000000e+00
5.0708269752773776e+02,0.0000000000000000e+00
5.0708270954845045e+02,0.0000000000000000e+00
5.0708270353809320e+02,0.0000000000000000e+00
1.3467102338694519e+02,0.0000000000000000e+00
1.3439039658492450e+02,0.0000000000000000e+00
1.3365153874279417e+02,0.0000000000000000e+00
1.3284983126607625e+02,0.0000000000000000e+00
1.3201608332349744e+02,0.0000000000000000e+00
1.2782454936528343e+02,0.0000000000000000e+00
1.2806774466956873e+02,0.0000000000000000e+00
1.2899415574704690e+02,0.0000000000000000e+00
1.2851349127266954e+02,0.0000000000000000e+00
1.2846267241407014e+02,0.0000000000000000e+00
1.3118233538091613e+02,0.0000000000000000e+00
1.2926417229177017e+02,0.0000000000000000e+00
1.2964177006206955e+02,0.0000000000000000e+00
1.3061991951699619e+02,0.0000000000000000e+00
1.2988024028282365e+02,0.0000000000000000e+00
1.3038062790419755e+02,0.0000000000000000e+00
1.3033802009842722e+02,0.0000000000000000e+00
5.0367664873853880e+02,0.0000000000000000e+00
5.0367665168160465e+02,0.0000000000000000e+00
5.0367675018751765e+02,0.0000000000000000e+00
5.0367674246517356e+02,0.0000000000000000e+00
5.0367674724445101e+02,0.0000000000000000e+00
5.0367667967131575e+02,0.0000000000000000e+00
5.0367667072991253e+02,0.0000000000000000e+00
5.0367665646088017e+02,0.0000000000000000e+00
5.0367666289270937e+02,0.0000000000000000e+00
5.0367673603334867e+02,0.0000000000000000e+00
5.0367668937329961e+02,0.0000000000000000e+00
5.0367672819614313e+02,0.0000000000000000e+00
5.0367669946302743e+02,0.0000000000000000e+00
5.0367671925474406e+02,0.0000000000000000e+00
5.0367670955275480e+02,0.0000000000000000e+00
4.9574229444268502e+02,0.0000000000000000e+00
4.9574208891816357e+02,0.0000000000000000e+00
4.9574209488049377e+02,0.0000000000000000e+00
4.9574210456278718e+02,0.0000000000000000e+00
4.9574228848035960e+02,0.0000000000000000e+00
4.9574211759296520e+02,0.0000000000000000e+00
4.9574223177627232e+02,0.0000000000000000e+00
4.9574213347028297e+02,0.0000000000000000e+00
4.9574219168042703e+02,0.0000000000000000e+00
4.9574217123974142e+02,0.0000000000000000e+00
4.9574215158457974e+02,0.0000000000000000e+00
4.9574226576788976e+02,0.0000000000000000e+00
4.9574224989057160e+02,0.0000000000000000e+00
4.9574227879806574e+02,0.0000000000000000e+00
4.9574221212111161e+02,0.0000000000000000e+00
1.3899669267707077e+02,0.0000000000000000e+00
1.3827901793919011e+02,0.0000000000000000e+00
1.3756134320131036e+02,0.0000000000000000e+00
1.3687124830112953e+02,0.0000000000000000e+00
1.3503801089994627e+02,0.0000000000000000e+00
1.3522030785097095e+02,0.0000000000000000e+00
1.3488036138628647e+02,0.0000000000000000e+00
1.3596442197742419e+02,0.0000000000000000e+00
1.3556949423292173e+02,0.0000000000000000e+00
1.3567779882900138e+02,0.0000000000000000e+00
1.3623525319865348e+02,0.0000000000000000e+00
1.3620761728171010e+02,0.0000000000000000e+00
1.3968678757725095e+02,0.0000000000000000e+00
1.4032278267972669e+02,0.0000000000000000e+00
1.4516431061130487e+02,0.0000000000000000e+00
1.4575712055915329e+02,0.0000000000000000e+00
1.4454780884636858e+02,0.0000000000000000e+00
1.4088023704937982e+02,0.0000000000000000e+00
1.4393130708143241e+02,0.0000000000000000e+00
1.4333849713358424e+02,0.0000000000000000e+00
1.4279216035666951e+02,0.0000000000000000e+00
1.4231329216663411e+02,0.0000000000000000e+00
1.4133772802740828e+02,0.0000000000000000e+00
1.4144844517653848e+02,0.0000000000000000e+00
1.4192029519946874e+02,0.0000000000000000e+00
1.4167767449209231e+02,0.0000000000000000e+00
1.4162827210822718e+02,0.0000000000000000e+00
1.4188701249143736e+02,0.0000000000000000e+00
4.9029269488979867e+02,0.0000000000000000e+00
4.9029268659937111e+02,0.0000000000000000e+00
4.9029267313644527e+02,0.0000000000000000e+00
4.9029240911442156e+02,0.0000000000000000e+00
4.9029241740485304e+02,0.0000000000000000e+00
4.9029252357998115e+02,0.0000000000000000e+00
4.9029244898582834e+02,0.0000000000000000e+00
4.9029243086777700e+02,0.0000000000000000e+00
4.9029247106273635e+02,0.0000000000000000e+00
4.9029249625009953e+02,0.0000000000000000e+00
4.9029263294148302e+02,0.0000000000000000e+00
4.9029265501839410e+02,0.0000000000000000e+00
4.9029255200210741e+02,0.0000000000000000e+00
4.9029260775411956e+02,0.0000000000000000e+00
4.9029258042423709e+02,0.0000000000000000e+00
1.4630345733606964e+02,0.0000000000000000e+00
1.4678232552610470e+02,0.0000000000000000e+00
1.5332405355870455e+02,0.0000000000000000e+00
1.5307366745679019e+02,0.0000000000000000e+00
1.5273670445069934e+02,0.0000000000000000e+00
1.5185767439095918e+02,0.0000000000000000e+00
1.5232611383978349e+02,0.0000000000000000e+00
1.5082078773765369e+02,0.0000000000000000e+00
1.5134938796954049e+02,0.0000000000000000e+00
1.4717532249326962e+02,0.0000000000000000e+00
1.5029218750576914e+02,0.0000000000000000e+00
1.4746734558451033e+02,0.0000000000000000e+00
1.4978390108434968e+02,0.0000000000000000e+00
1.4931546163552650e+02,0.0000000000000000e+00
1.4890487102461026e+02,0.0000000000000000e+00
1.4764717251620033e+02,0.0000000000000000e+00
1.4831752191660394e+02,0.0000000000000000e+00
1.4816333491634370e+02,0.0000000000000000e+00
1.4856790801851847e+02,0.0000000000000000e+00
4.8371282740458702e+02,0.0000000000000000e+00
4.8371322236024724e+02,0.0000000000000000e+00
4.8371321090246596e+02,0.0000000000000000e+00
4.8371319229603915e+02,0.0000000000000000e+00
4.8371313674462283e+02,0.0000000000000000e+00
4.8371316725599968e+02,0.0000000000000000e+00
4.8371306416319931e+02,0.0000000000000000e+00
4.8371294783039019e+02,0.0000000000000000e+00
4.8371291302021052e+02,0.0000000000000000e+00
4.8371285746879573e+02,0.0000000000000000e+00
4.8371298560163365e+02,0.0000000000000000e+00
4.8371310193444504e+02,0.0000000000000000e+00
4.8371302488241827e+02,0.0000000000000000e+00
4.8371283886236768e+02,0.0000000000000000e+00
4.8371288250883549e+02,0.0000000000000000e+00
4.7754616705911496e+02,0.0000000000000000e+00
4.7754615219225070e+02,0.0000000000000000e+00
4.7754612804976784e+02,0.0000000000000000e+00
4.7754609555945621e+02,0.0000000000000000e+00
4.7754565459056244e+02,0.0000000000000000e+00
4.7754566945742869e+02,0.0000000000000000e+00
4.7754576567978160e+02,0.0000000000000000e+00
4.7754605596989643e+02,0.0000000000000000e+00
4.7754601080249267e+02,0.0000000000000000e+00
4.7754596179300381e+02,0.0000000000000000e+00
4.7754569359991041e+02,0.0000000000000000e+00
4.7754581084718507e+02,0.0000000000000000e+00
4.7754572609022188e+02,0.0000000000000000e+00
4.7754591082484058e+02,0.0000000000000000e+00
4.7754585985667109e+02,0.0000000000000000e+00
1.5347824055896405e+02,0.0000000000000000e+00
1.5620923856567700e+02,0.0000000000000000e+00
1.5580828200585563e+02,0.0000000000000000e+00
1.5545684064185178e+02,0.0000000000000000e+00
1.5482212943702075e+02,0.0000000000000000e+00
1.5516842016819353e+02,0.0000000000000000e+00
1.5495410442193747e+02,0.0000000000000000e+00
1.5664430178558041e+02,0.0000000000000000e+00
1.5709675243001288e+02,0.0000000000000000e+00
1.5754920307444607e+02,0.0000000000000000e+00
1.5798426629434908e+02,0.0000000000000000e+00
1.5838522285417150e+02,0.0000000000000000e+00
1.5873666421817509e+02,0.0000000000000000e+00
1.5902508469183232e+02,0.0000000000000000e+00
1.5923940043809006e+02,0.0000000000000000e+00
1.5937137542300658e+02,0.0000000000000000e+00
4.7123096153258177e+02,0.0000000000000000e+00
4.7123098043772922e+02,0.0000000000000000e+00
4.7123161320290097e+02,0.0000000000000000e+00
4.7123156359745008e+02,0.0000000000000000e+00
4.7123152228179885e+02,0.0000000000000000e+00
4.7123141450231128e+02,0.0000000000000000e+00
4.7123147193853146e+02,0.0000000000000000e+00
4.7123135218038419e+02,0.0000000000000000e+00
4.7123101113802903e+02,0.0000000000000000e+00
4.7123105245368055e+02,0.0000000000000000e+00
4.7123159429774898e+02,0.0000000000000000e+00
4.7123128736774163e+02,0.0000000000000000e+00
4.7123122255509918e+02,0.0000000000000000e+00
4.7123110279694902e+02,0.0000000000000000e+00
4.7123116023316726e+02,0.0000000000000000e+00
1.6143099530684975e+02,0.0000000000000000e+00
1.6154377833533115e+02,0.0000000000000000e+00
1.6197340606701067e+02,0.0000000000000000e+00
1.6227374041741925e+02,0.0000000000000000e+00
1.6261638940604203e+02,0.0000000000000000e+00
1.6298818522440698e+02,0.0000000000000000e+00
1.6531868462858407e+02,0.0000000000000000e+00
1.6520590160010411e+02,0.0000000000000000e+00
1.6502275189996254e+02,0.0000000000000000e+00
1.6172692803547321e+02,0.0000000000000000e+00
1.6337483996771837e+02,0.0000000000000000e+00
1.6477627386842531e+02,0.0000000000000000e+00
1.6376149471103110e+02,0.0000000000000000e+00
1.6447593951801775e+02,0.0000000000000000e+00
1.6413329052939420e+02,0.0000000000000000e+00
4.6495777581542364e+02,0.0000000000000000e+00
4.6495775222522178e+02,0.0000000000000000e+00
4.6495771391681194e+02,0.0000000000000000e+00
4.6495759954308477e+02,0.0000000000000000e+00
4.6495696264891643e+02,0.0000000000000000e+00
4.6495702454753086e+02,0.0000000000000000e+00
4.6495707610198031e+02,0.0000000000000000e+00
4.6495698623911960e+02,0.0000000000000000e+00
4.6495766236236017e+02,0.0000000000000000e+00
4.6495713892126048e+02,0.0000000000000000e+00
4.6495728835773349e+02,0.0000000000000000e+00
4.6495721059125606e+02,0.0000000000000000e+00
4.6495752787308766e+02,0.0000000000000000e+00
4.6495745010661017e+02,0.0000000000000000e+00
4.6495736923217089e+02,0.0000000000000000e+00
4.5867246417883064e+02,0.0000000000000000e+00
4.5867241691644540e+02,0.0000000000000000e+00
4.5867235331198117e+02,0.0000000000000000e+00
4.5867227580971735e+02,0.0000000000000000e+00
4.5867218738801745e+02,0.0000000000000000e+00
4.5867149005184524e+02,0.0000000000000000e+00
4.5867151915587965e+02,0.0000000000000000e+00
4.5867156641825949e+02,0.0000000000000000e+00
4.5867163002272770e+02,0.0000000000000000e+00
4.5867170752499237e+02,0.0000000000000000e+00
4.5867209144488180e+02,0.0000000000000000e+00
4.5867179594669210e+02,0.0000000000000000e+00
4.5867189188982678e+02,0.0000000000000000e+00
4.5867199166735594e+02,0.0000000000000000e+00
4.5867249328286260e+02,0.0000000000000000e+00
1.6998437309269693e+02,0.0000000000000000e+00
1.6965443303457175e+02,0.0000000000000000e+00
1.6799571235032579e+02,0.0000000000000000e+00
1.6900723232972243e+02,0.0000000000000000e+00
1.6845856206529919e+02,0.0000000000000000e+00
1.6824823753816204e+02,0.0000000000000000e+00
1.6932449297644860e+02,0.0000000000000000e+00
1.6871484324313289e+02,0.0000000000000000e+00
1.6809195231534977e+02,0.0000000000000000e+00
1.7030163373941883e+02,0.0000000000000000e+00
1.7059402282601138e+02,0.0000000000000000e+00
1.7106062853098018e+02,0.0000000000000000e+00
1.7085030400384352e+02,0.0000000000000000e+00
1.7131315371881604e+02,0.0000000000000000e+00
1.7121691375379450e+02,0.0000000000000000e+00
1.7491602715456369e+02,0.0000000000000000e+00
1.7452160868699133e+02,0.0000000000000000e+00
1.7473679861665445e+02,0.0000000000000000e+00
1.7460361979836330e+02,0.0000000000000000e+00
4.5238872627841039e+02,0.0000000000000000e+00
4.5238876188953384e+02,0.0000000000000000e+00
4.5238881971885911e+02,0.0000000000000000e+00
4.5238995381222372e+02,0.0000000000000000e+00
4.5238899237429149e+02,0.0000000000000000e+00
4.5238934004531728e+02,0.0000000000000000e+00
4.5238946213114684e+02,0.0000000000000000e+00
4.5238986037177506e+02,0.0000000000000000e+00
4.5238991820110294e+02,0.0000000000000000e+00
4.5238978254659816e+02,0.0000000000000000e+00
4.5238968771634188e+02,0.0000000000000000e+00
4.5238889754403937e+02,0.0000000000000000e+00
4.5238921795948960e+02,0.0000000000000000e+00
4.5238957952528466e+02,0.0000000000000000e+00
4.5238910056535099e+02,0.0000000000000000e+00
1.7565393220657191e+02,0.0000000000000000e+00
1.7593509139908520e+02,0.0000000000000000e+00
1.7538357780415222e+02,0.0000000000000000e+00
1.7513441775989315e+02,0.0000000000000000e+00
1.7621625059159868e+02,0.0000000000000000e+00
1.7648660499401976e+02,0.0000000000000000e+00
1.7673576503827931e+02,0.0000000000000000e+00
1.7734857411118051e+02,0.0000000000000000e+00
1.7726656299980709e+02,0.0000000000000000e+00
1.7713338418151636e+02,0.0000000000000000e+00
1.7695415564360567e+02,0.0000000000000000e+00
1.8341947138890188e+02,0.0000000000000000e+00
1.8323633020310254e+02,0.0000000000000000e+00
1.8308379459414866e+02,0.0000000000000000e+00
1.8268587736576737e+02,0.0000000000000000e+00
1.8289792941686005e+02,0.0000000000000000e+00
1.8221650199156235e+02,0.0000000000000000e+00
1.8197721650085177e+02,0.0000000000000000e+00
1.8101353259422248e+02,0.0000000000000000e+00
1.8108332959731175e+02,0.0000000000000000e+00
1.8134920938897730e+02,0.0000000000000000e+00
1.8153507456626420e+02,0.0000000000000000e+00
1.8174712661735711e+02,0.0000000000000000e+00
1.8245578748227285e+02,0.0000000000000000e+00
1.8119667378002407e+02,0.0000000000000000e+00
4.4610683515931231e+02,0.0000000000000000e+00
4.4610679183647335e+02,0.0000000000000000e+00
4.4610672148400124e+02,0.0000000000000000e+00
4.4610608847898408e+02,0.0000000000000000e+00
4.4610593995503626e+02,0.0000000000000000e+00
4.4610662680550178e+02,0.0000000000000000e+00
4.4610651143941334e+02,0.0000000000000000e+00
4.4610623700293712e+02,0.0000000000000000e+00
4.4610566551855459e+02,0.0000000000000000e+00
4.4610534179865590e+02,0.0000000000000000e+00
4.4610538512149503e+02,0.0000000000000000e+00
4.4610579713877246e+02,0.0000000000000000e+00
4.4610545547396794e+02,0.0000000000000000e+00
4.4610637981919484e+02,0.0000000000000000e+00
4.4610555015246786e+02,0.0000000000000000e+00
1.8334967438581137e+02,0.0000000000000000e+00
1.8747584996941183e+02,0.0000000000000000e+00
1.8753518141261077e+02,0.0000000000000000e+00
1.8763153044825413e+02,0.0000000000000000e+00
1.8776119443693557e+02,0.0000000000000000e+00
1.8791919046428447e+02,0.0000000000000000e+00
1.8809944683157701e+02,0.0000000000000000e+00
1.8870184908372917e+02,0.0000000000000000e+00
1.8889743863985632e+02,0.0000000000000000e+00
1.8907769500714952e+02,0.0000000000000000e+00
1.8849844273571821e+02,0.0000000000000000e+00
1.8952103550202287e+02,0.0000000000000000e+00
1.8946170405882350e+02,0.0000000000000000e+00
1.8923569103449901e+02,0.0000000000000000e+00
1.8829503638770532e+02,0.0000000000000000e+00
1.8936535502317969e+02,0.0000000000000000e+00
4.3982201973747902e+02,0.0000000000000000e+00
4.3982227216251977e+02,0.0000000000000000e+00
4.3982382897544176e+02,0.0000000000000000e+00
4.3982377648890588e+02,0.0000000000000000e+00
4.3982369125540180e+02,0.0000000000000000e+00
4.3982357655040011e+02,0.0000000000000000e+00
4.3982241193097059e+02,0.0000000000000000e+00
4.3982343678195036e+02,0.0000000000000000e+00
4.3982292435646127e+02,0.0000000000000000e+00
4.3982327732127550e+02,0.0000000000000000e+00
4.3982207222401274e+02,0.0000000000000000e+00
4.3982215745751887e+02,0.0000000000000000e+00
4.3982257139164346e+02,0.0000000000000000e+00
4.3982310429636408e+02,0.0000000000000000e+00
4.3982274441655869e+02,0.0000000000000000e+00
1.9391245895607898e+02,0.0000000000000000e+00
1.9396283809617773e+02,0.0000000000000000e+00
1.9404464938043608e+02,0.0000000000000000e+00
1.9415474884707709e+02,0.0000000000000000e+00
1.9564905397075376e+02,0.0000000000000000e+00
1.9428890543534735e+02,0.0000000000000000e+00
1.9559867483065483e+02,0.0000000000000000e+00
1.9551686354639736e+02,0.0000000000000000e+00
1.9540676407975471e+02,0.0000000000000000e+00
1.9444196358279282e+02,0.0000000000000000e+00
1.9527260749148590e+02,0.0000000000000000e+00
1.9511954934404142e+02,0.0000000000000000e+00
1.9478075646341713e+02,0.0000000000000000e+00
1.9495347157619068e+02,0.0000000000000000e+00
1.9460804135064188e+02,0.0000000000000000e+00
4.3354083480170840e+02,0.0000000000000000e+00
4.3354077140391769e+02,0.0000000000000000e+00
4.3354066845149345e+02,0.0000000000000000e+00
4.3354052990083585e+02,0.0000000000000000e+00
4.3353864944707141e+02,0.0000000000000000e+00
4.3353881579728869e+02,0.0000000000000000e+00
4.3353895434794623e+02,0.0000000000000000e+00
4.3353871284486388e+02,0.0000000000000000e+00
4.3354016846593055e+02,0.0000000000000000e+00
4.3353912317240872e+02,0.0000000000000000e+00
4.3353952477735692e+02,0.0000000000000000e+00
4.3354036107637069e+02,0.0000000000000000e+00
4.3353974212439005e+02,0.0000000000000000e+00
4.3353995947142243e+02,0.0000000000000000e+00
4.3353931578285062e+02,0.0000000000000000e+00
4.2725524784958287e+02,0.0000000000000000e+00
4.2725532425823013e+02,0.0000000000000000e+00
4.2725788169523548e+02,0.0000000000000000e+00
4.2725731074926671e+02,0.0000000000000000e+00
4.2725707861020709e+02,0.0000000000000000e+00
4.2725768120567363e+02,0.0000000000000000e+00
4.2725780528658544e+02,0.0000000000000000e+00
4.2725544833915023e+02,0.0000000000000000e+00
4.2725656477241068e+02,0.0000000000000000e+00
4.2725561532396415e+02,0.0000000000000000e+00
4.2725581879555193e+02,0.0000000000000000e+00
4.2725605093461479e+02,0.0000000000000000e+00
4.2725751422085756e+02,0.0000000000000000e+00
4.2725682672464723e+02,0.0000000000000000e+00
4.2725630282017153e+02,0.0000000000000000e+00
2.0032681549474992e+02,0.0000000000000000e+00
2.0036954863262466e+02,0.0000000000000000e+00
2.0053233324074228e+02,0.0000000000000000e+00
2.0043894348301774e+02,0.0000000000000000e+00
2.0064612898978558e+02,0.0000000000000000e+00
2.0077595762332399e+02,0.0000000000000000e+00
2.0091682989978474e+02,0.0000000000000000e+00
2.0106333217658309e+02,0.0000000000000000e+00
2.0120983445338081e+02,0.0000000000000000e+00
2.0135070672984281e+02,0.0000000000000000e+00
2.0179984885841841e+02,0.0000000000000000e+00
2.0148053536338284e+02,0.0000000000000000e+00
2.0175711572054200e+02,0.0000000000000000e+00
2.0168772087014852e+02,0.0000000000000000e+00
2.0159433111242319e+02,0.0000000000000000e+00
2.0689612159536949e+02,0.0000000000000000e+00
2.0672196526095789e+02,0.0000000000000000e+00
2.0675817744601449e+02,0.0000000000000000e+00
2.0681698284363699e+02,0.0000000000000000e+00
4.2097180100442847e+02,0.0000000000000000e+00
4.2097204224370410e+02,0.0000000000000000e+00
4.2097497018197140e+02,0.0000000000000000e+00
4.2097487824318426e+02,0.0000000000000000e+00
4.2097370078750305e+02,0.0000000000000000e+00
4.2097248799576300e+02,0.0000000000000000e+00
4.2097428319063562e+02,0.0000000000000000e+00
4.2097472894269532e+02,0.0000000000000000e+00
4.2097307039889682e+02,0.0000000000000000e+00
4.2097452801803723e+02,0.0000000000000000e+00
4.2097400386906691e+02,0.0000000000000000e+00
4.2097338559320008e+02,0.0000000000000000e+00
4.2097189294321532e+02,0.0000000000000000e+00
4.2097224316836156e+02,0.0000000000000000e+00
4.2097276731733285e+02,0.0000000000000000e+00
2.0699255244336609e+02,0.0000000000000000e+00
2.0747023808921219e+02,0.0000000000000000e+00
2.0734609163467297e+02,0.0000000000000000e+00
2.0722194518013308e+02,0.0000000000000000e+00
2.0758961366512568e+02,0.0000000000000000e+00
2.0797021800838732e+02,0.0000000000000000e+00
2.0793400582333027e+02,0.0000000000000000e+00
2.0787520042570910e+02,0.0000000000000000e+00
2.0710256960421825e+02,0.0000000000000000e+00
2.0769963082597744e+02,0.0000000000000000e+00
2.0779606167397574e+02,0.0000000000000000e+00
2.1412672267284842e+02,0.0000000000000000e+00
2.1407693654925882e+02,0.0000000000000000e+00
2.1400993569841992e+02,0.0000000000000000e+00
2.1383515163948601e+02,0.0000000000000000e+00
2.1310057875280830e+02,0.0000000000000000e+00
2.1313123689634079e+02,0.0000000000000000e+00
2.1318102301993113e+02,0.0000000000000000e+00
2.1324802387077042e+02,0.0000000000000000e+00
2.1332966464373686e+02,0.0000000000000000e+00
2.1373408528475488e+02,0.0000000000000000e+00
2.1415738081638236e+02,0.0000000000000000e+00
2.1362897978459716e+02,0.0000000000000000e+00
2.1342280792970809e+02,0.0000000000000000e+00
2.1352387428443876e+02,0.0000000000000000e+00
4.1468830091779176e+02,0.0000000000000000e+00
4.1468841140629917e+02,0.0000000000000000e+00
4.1468859082989906e+02,0.0000000000000000e+00
4.1469210951378307e+02,0.0000000000000000e+00
4.1469199902527629e+02,0.0000000000000000e+00
4.1469181960167697e+02,0.0000000000000000e+00
4.1468982642736643e+02,0.0000000000000000e+00
4.1469094823600648e+02,0.0000000000000000e+00
4.1469128391395157e+02,0.0000000000000000e+00
4.1469157813813183e+02,0.0000000000000000e+00
4.1469058400421159e+02,0.0000000000000000e+00
4.1468946219557097e+02,0.0000000000000000e+00
4.1468883229344243e+02,0.0000000000000000e+00
4.1468912651762406e+02,0.0000000000000000e+00
4.1469020521579057e+02,0.0000000000000000e+00
4.0840508586703623e+02,0.0000000000000000e+00
4.0840572902218071e+02,0.0000000000000000e+00
4.0840656934487305e+02,0.0000000000000000e+00
4.0840917780024142e+02,0.0000000000000000e+00
4.0840867247648902e+02,0.0000000000000000e+00
4.0840473779397956e+02,0.0000000000000000e+00
4.0840831922628922e+02,0.0000000000000000e+00
4.0840896238143523e+02,0.0000000000000000e+00
4.0840702412423417e+02,0.0000000000000000e+00
4.0840747890359751e+02,0.0000000000000000e+00
4.0840791620604602e+02,0.0000000000000000e+00
4.0840931045448747e+02,0.0000000000000000e+00
2.1392829492545661e+02,0.0000000000000000e+00
4.0840537577198040e+02,0.0000000000000000e+00
4.0840613204242408e+02,0.0000000000000000e+00
4.0840487044822493e+02,0.0000000000000000e+00
2.1946498727104998e+02,0.0000000000000000e+00
2.1949092077696926e+02,0.0000000000000000e+00
2.1953303450539823e+02,0.0000000000000000e+00
2.1958971004936944e+02,0.0000000000000000e+00
2.1991195795182043e+02,0.0000000000000000e+00
2.1982304995555867e+02,0.0000000000000000e+00
2.1965876939951423e+02,0.0000000000000000e+00
2.2035892863258761e+02,0.0000000000000000e+00
2.2033299512666861e+02,0.0000000000000000e+00
2.2029088139823949e+02,0.0000000000000000e+00
2.2008635725990354e+02,0.0000000000000000e+00
2.2000086594807922e+02,0.0000000000000000e+00
2.1973755864373479e+02,0.0000000000000000e+00
2.2023420585426825e+02,0.0000000000000000e+00
2.2016514650412455e+02,0.0000000000000000e+00
2.2657277975155509e+02,0.0000000000000000e+00
2.2655086068715286e+02,0.0000000000000000e+00
2.2651526605800893e+02,0.0000000000000000e+00
2.2646736374575804e+02,0.0000000000000000e+00
2.2583913732975856e+02,0.0000000000000000e+00
2.2587473195890303e+02,0.0000000000000000e+00
2.2604759627480996e+02,0.0000000000000000e+00
2.2611985374649419e+02,0.0000000000000000e+00
2.2581721826535681e+02,0.0000000000000000e+00
2.2640899460939625e+02,0.0000000000000000e+00
2.2627014427041527e+02,0.0000000000000000e+00
2.2598100340751446e+02,0.0000000000000000e+00
2.2592263427115296e+02,0.0000000000000000e+00
2.2634240174210075e+02,0.0000000000000000e+00
2.2619499900845528e+02,0.0000000000000000e+00
4.0212109948129461e+02,0.0000000000000000e+00
4.0212125862828515e+02,0.0000000000000000e+00
4.0212642621333129e+02,0.0000000000000000e+00
4.0212616777264543e+02,0.0000000000000000e+00
4.0212329681621532e+02,0.0000000000000000e+00
4.0212186487162319e+02,0.0000000000000000e+00
4.0212581996999234e+02,0.0000000000000000e+00
4.0212491266271326e+02,0.0000000000000000e+00
4.0212438802540021e+02,0.0000000000000000e+00
4.0212228867038431e+02,0.0000000000000000e+00
4.0212658536032143e+02,0.0000000000000000e+00
4.0212151706897203e+02,0.0000000000000000e+00
4.0212277217890107e+02,0.0000000000000000e+00
4.0212384242080816e+02,0.0000000000000000e+00
4.0212539617123184e+02,0.0000000000000000e+00
3.9583737141963127e+02,0.0000000000000000e+00
3.9584375806662121e+02,0.0000000000000000e+00
3.9584344820131867e+02,0.0000000000000000e+00
3.9584303119277763e+02,0.0000000000000000e+00
3.9584252306639166e+02,0.0000000000000000e+00
3.9584394888073439e+02,0.0000000000000000e+00
3.9584194334918624e+02,0.0000000000000000e+00
3.9584066015018328e+02,0.0000000000000000e+00
3.9584000598100431e+02,0.0000000000000000e+00
3.9584131431936396e+02,0.0000000000000000e+00
3.9583937695117885e+02,0.0000000000000000e+00
3.9583879723397104e+02,0.0000000000000000e+00
3.9583756223374240e+02,0.0000000000000000e+00
3.9583828910759030e+02,0.0000000000000000e+00
3.9583787209904528e+02,0.0000000000000000e+00
2.3215902905815719e+02,0.0000000000000000e+00
2.3217754081372263e+02,0.0000000000000000e+00
2.3220760227355890e+02,0.0000000000000000e+00
2.3224805819262284e+02,0.0000000000000000e+00
2.3235359490825618e+02,0.0000000000000000e+00
2.3241461998802703e+02,0.0000000000000000e+00
2.3279713884655629e+02,0.0000000000000000e+00
2.3277862709099017e+02,0.0000000000000000e+00
2.3270810971208800e+02,0.0000000000000000e+00
2.3260257299645627e+02,0.0000000000000000e+00
2.3265881403207723e+02,0.0000000000000000e+00
2.3229735387263608e+02,0.0000000000000000e+00
2.3274856563115321e+02,0.0000000000000000e+00
2.3247808395235617e+02,0.0000000000000000e+00
2.3254154791668449e+02,0.0000000000000000e+00
2.3849193834747012e+02,0.0000000000000000e+00
2.3850756103983682e+02,0.0000000000000000e+00
2.3853293091561218e+02,0.0000000000000000e+00
2.3901483794081435e+02,0.0000000000000000e+00
2.3865613900419405e+02,0.0000000000000000e+00
2.3860867530499334e+02,0.0000000000000000e+00
2.3898946806503722e+02,0.0000000000000000e+00
2.3895532595595111e+02,0.0000000000000000e+00
2.3881475886169369e+02,0.0000000000000000e+00
2.3886625997645646e+02,0.0000000000000000e+00
2.3856707302469869e+02,0.0000000000000000e+00
2.3891372367565691e+02,0.0000000000000000e+00
2.3870764011895690e+02,0.0000000000000000e+00
2.3876119949032582e+02,0.0000000000000000e+00
2.3903046063318044e+02,0.0000000000000000e+00
3.8956141849903003e+02,0.0000000000000000e+00
3.8955353628756063e+02,0.0000000000000000e+00
3.8955376495286691e+02,0.0000000000000000e+00
3.8955463601440533e+02,0.0000000000000000e+00
3.8955413628518204e+02,0.0000000000000000e+00
3.8956118983372016e+02,0.0000000000000000e+00
3.8956081850140714e+02,0.0000000000000000e+00
3.8956031877218265e+02,0.0000000000000000e+00
3.8955901513646916e+02,0.0000000000000000e+00
3.8955524493622784e+02,0.0000000000000000e+00
3.8955593965012122e+02,0.0000000000000000e+00
3.8955669345862248e+02,0.0000000000000000e+00
3.8955970985036294e+02,0.0000000000000000e+00
3.8955826132796659e+02,0.0000000000000000e+00
3.8955747739329536e+02,0.0000000000000000e+00
3.8327901501903744e+02,0.0000000000000000e+00
3.8327874111570912e+02,0.0000000000000000e+00
3.8326984733294734e+02,0.0000000000000000e+00
3.8327029212781792e+02,0.0000000000000000e+00
3.8327829632083581e+02,0.0000000000000000e+00
3.8327089072101046e+02,0.0000000000000000e+00
3.8327429422432709e+02,0.0000000000000000e+00
3.8327769772764157e+02,0.0000000000000000e+00
3.8327613618704737e+02,0.0000000000000000e+00
3.8327696833972061e+02,0.0000000000000000e+00
3.8327162010893034e+02,0.0000000000000000e+00
3.8327245226160596e+02,0.0000000000000000e+00
3.8327523324878007e+02,0.0000000000000000e+00
3.8326957342961742e+02,0.0000000000000000e+00
3.8327335519987656e+02,0.0000000000000000e+00
2.4527141749920742e+02,0.0000000000000000e+00
2.4481725516885842e+02,0.0000000000000000e+00
2.4525824211434551e+02,0.0000000000000000e+00
2.4523684645030460e+02,0.0000000000000000e+00
2.4485182621776030e+02,0.0000000000000000e+00
2.4483043055372141e+02,0.0000000000000000e+00
2.4520805273045642e+02,0.0000000000000000e+00
2.4491570518675562e+02,0.0000000000000000e+00
2.4495573365875649e+02,0.0000000000000000e+00
2.4488061993760738e+02,0.0000000000000000e+00
2.4517296748130886e+02,0.0000000000000000e+00
2.4499916708188044e+02,0.0000000000000000e+00
2.4513293900930833e+02,0.0000000000000000e+00
2.4508950558618432e+02,0.0000000000000000e+00
2.4504433633403610e+02,0.0000000000000000e+00
3.7071469244072983e+02,0.0000000000000000e+00
3.7070927264243176e+02,0.0000000000000000e+00
3.7071056667748769e+02,0.0000000000000000e+00
3.7071429989948706e+02,0.0000000000000000e+00
3.7071366244709702e+02,0.0000000000000000e+00
3.7071175926702807e+02,0.0000000000000000e+00
3.7070658113936474e+02,0.0000000000000000e+00
2.5113610519179198e+02,0.0000000000000000e+00
2.5114720933669406e+02,0.0000000000000000e+00
2.5116524148954628e+02,0.0000000000000000e+00
2.5118950868483100e+02,0.0000000000000000e+00
2.5150776666454118e+02,0.0000000000000000e+00
2.5121907834784272e+02,0.0000000000000000e+00
2.5146546731640220e+02,0.0000000000000000e+00
2.5151887080944169e+02,0.0000000000000000e+00
2.5125281413301184e+02,0.0000000000000000e+00
2.5148973451168615e+02,0.0000000000000000e+00
2.5143589765339073e+02,0.0000000000000000e+00
2.5128941959303731e+02,0.0000000000000000e+00
2.5136555640819529e+02,0.0000000000000000e+00
2.5132748800061725e+02,0.0000000000000000e+00
2.5140216186822028e+02,0.0000000000000000e+00
3.7699676318725739e+02,0.0000000000000000e+00
3.7699643522687700e+02,0.0000000000000000e+00
3.7699590264811735e+02,0.0000000000000000e+00
3.7698545822332062e+02,0.0000000000000000e+00
3.7698578618370061e+02,0.0000000000000000e+00
3.7698790883146040e+02,0.0000000000000000e+00
3.7698890521623440e+02,0.0000000000000000e+00
3.7699331619434423e+02,0.0000000000000000e+00
3.7699223505385891e+02,0.0000000000000000e+00
3.7698998635671870e+02,0.0000000000000000e+00
3.7699431257912158e+02,0.0000000000000000e+00
3.7698631876246009e+02,0.0000000000000000e+00
3.7699518591768458e+02,0.0000000000000000e+00
3.7699111070528926e+02,0.0000000000000000e+00
3.7698703549289797e+02,0.0000000000000000e+00
2.5744945435877918e+02,0.0000000000000000e+00
2.5747399492932459e+02,0.0000000000000000e+00
2.5745880702443117e+02,0.0000000000000000e+00
2.5751933999101567e+02,0.0000000000000000e+00
2.5749443441079205e+02,0.0000000000000000e+00
3.7070116134106701e+02,0.0000000000000000e+00
3.7070155388230984e+02,0.0000000000000000e+00
3.7070219133469976e+02,0.0000000000000000e+00
3.7070528710430824e+02,0.0000000000000000e+00
3.7070409451476900e+02,0.0000000000000000e+00
3.7070792689090337e+02,0.0000000000000000e+00
3.7071280458050040e+02,0.0000000000000000e+00
3.7070304920129490e+02,0.0000000000000000e+00
2.5761064996987534e+02,0.0000000000000000e+00
2.5757858616926092e+02,0.0000000000000000e+00
2.5764271377048954e+02,0.0000000000000000e+00
2.5754775456252071e+02,0.0000000000000000e+00
2.5767354537722667e+02,0.0000000000000000e+00
2.5777184558097093e+02,0.0000000000000000e+00
2.5772686552895749e+02,0.0000000000000000e+00
2.5770195994873364e+02,0.0000000000000000e+00
2.5774730501042359e+02,0.0000000000000000e+00
2.5776249291531474e+02,0.0000000000000000e+00
2.6375812996327483e+02,0.0000000000000000e+00
2.6376600272763966e+02,0.0000000000000000e+00
2.6377878740324059e+02,0.0000000000000000e+00
2.6402163545822424e+02,0.0000000000000000e+00
2.6400885078262326e+02,0.0000000000000000e+00
2.6379599268216811e+02,0.0000000000000000e+00
2.6381695737519732e+02,0.0000000000000000e+00
2.6389381909293172e+02,0.0000000000000000e+00
2.6392080933893868e+02,0.0000000000000000e+00
2.6402950822258720e+02,0.0000000000000000e+00
2.6399164550369795e+02,0.0000000000000000e+00
2.6394676236493001e+02,0.0000000000000000e+00
2.6386682884692272e+02,0.0000000000000000e+00
2.6384087582093338e+02,0.0000000000000000e+00
3.6441664787269593e+02,0.0000000000000000e+00
3.6443283778752675e+02,0.0000000000000000e+00
3.6443160540364130e+02,0.0000000000000000e+00
3.6443236811326199e+02,0.0000000000000000e+00
3.6442932825514549e+02,0.0000000000000000e+00
3.6441788025658360e+02,0.0000000000000000e+00
3.6442635301725534e+02,0.0000000000000000e+00
3.6442790132580978e+02,0.0000000000000000e+00
3.6443057896916889e+02,0.0000000000000000e+00
3.6442313264296854e+02,0.0000000000000000e+00
3.6442015740507890e+02,0.0000000000000000e+00
3.6442158433441534e+02,0.0000000000000000e+00
3.6441711754696172e+02,0.0000000000000000e+00
2.6397068081066584e+02,0.0000000000000000e+00
3.6441890669105544e+02,0.0000000000000000e+00
3.6442474283011512e+02,0.0000000000000000e+00
3.5815124084667349e+02,0.0000000000000000e+00
3.5815067907502379e+02,0.0000000000000000e+00
3.5813187628735852e+02,0.0000000000000000e+00
3.5813243805900839e+02,0.0000000000000000e+00
3.5813335032666799e+02,0.0000000000000000e+00
3.5814976680736515e+02,0.0000000000000000e+00
3.5813607399615944e+02,0.0000000000000000e+00
3.5813778072890369e+02,0.0000000000000000e+00
3.5814704313787422e+02,0.0000000000000000e+00
3.5814533640513037e+02,0.0000000000000000e+00
3.5813963264184650e+02,0.0000000000000000e+00
3.5814348449218403e+02,0.0000000000000000e+00
3.5814853910163475e+02,0.0000000000000000e+00
3.5814155856701689e+02,0.0000000000000000e+00
3.5813457803239777e+02,0.0000000000000000e+00
2.7029114703886353e+02,0.0000000000000000e+00
2.7028452376365755e+02,0.0000000000000000e+00
2.7006283931694998e+02,0.0000000000000000e+00
2.7006946259215897e+02,0.0000000000000000e+00
2.7008021820747376e+02,0.0000000000000000e+00
2.7027376814834378e+02,0.0000000000000000e+00
2.7017699317790880e+02,0.0000000000000000e+00
2.7019969979263789e+02,0.0000000000000000e+00
2.7015428656318096e+02,0.0000000000000000e+00
2.7009469283063066e+02,0.0000000000000000e+00
2.7025929352518551e+02,0.0000000000000000e+00
2.7022153380489499e+02,0.0000000000000000e+00
2.7013245255092124e+02,0.0000000000000000e+00
2.7024165614583836e+02,0.0000000000000000e+00
2.7011233020997673e+02,0.0000000000000000e+00
3.5186995107651717e+02,0.0000000000000000e+00
3.5186927937586432e+02,0.0000000000000000e+00
3.5186818859319652e+02,0.0000000000000000e+00
3.5186493194865716e+02,0.0000000000000000e+00
3.5186672064667130e+02,0.0000000000000000e+00
3.5186289123781626e+02,0.0000000000000000e+00
3.5186067693751727e+02,0.0000000000000000e+00
3.5184746890829302e+02,0.0000000000000000e+00
3.5184679720764206e+02,0.0000000000000000e+00
3.5185607134664565e+02,0.0000000000000000e+00
3.5184855969096776e+02,0.0000000000000000e+00
3.5185385704634882e+02,0.0000000000000000e+00
3.5185181633550508e+02,0.0000000000000000e+00
3.5185837414208379e+02,0.0000000000000000e+00
2.8281173541807823e+02,0.0000000000000000e+00
2.8281933573876580e+02,0.0000000000000000e+00
2.8268519409040749e+02,0.0000000000000000e+00
2.8267496577946105e+02,0.0000000000000000e+00
2.8266736545877416e+02,0.0000000000000000e+00
2.8266268520440309e+02,0.0000000000000000e+00
2.8282401599313482e+02,0.0000000000000000e+00
2.7636418618773644e+02,0.0000000000000000e+00
2.7636975526647660e+02,0.0000000000000000e+00
2.7655615521224581e+02,0.0000000000000000e+00
2.7655058613350292e+02,0.0000000000000000e+00
2.7637879895962647e+02,0.0000000000000000e+00
2.7654154244035749e+02,0.0000000000000000e+00
2.7639096972312075e+02,0.0000000000000000e+00
2.7652937167685894e+02,0.0000000000000000e+00
2.7642271940118269e+02,0.0000000000000000e+00
2.7644107819342486e+02,0.0000000000000000e+00
2.7646017069998760e+02,0.0000000000000000e+00
2.7649762199880024e+02,0.0000000000000000e+00
2.7647926320655580e+02,0.0000000000000000e+00
2.7651454155863229e+02,0.0000000000000000e+00
2.7640579984134899e+02,0.0000000000000000e+00
3.5185002763749344e+02,0.0000000000000000e+00
3.4556135196307395e+02,0.0000000000000000e+00
3.4556215483066489e+02,0.0000000000000000e+00
3.4558902722422732e+02,0.0000000000000000e+00
3.4558822435663564e+02,0.0000000000000000e+00
3.4556345861688993e+02,0.0000000000000000e+00
3.4558692057040940e+02,0.0000000000000000e+00
3.4556735120557795e+02,0.0000000000000000e+00
3.4556979041803788e+02,0.0000000000000000e+00
3.4557243711779313e+02,0.0000000000000000e+00
3.4557794206950649e+02,0.0000000000000000e+00
3.4558058876926174e+02,0.0000000000000000e+00
3.4558516596932935e+02,0.0000000000000000e+00
3.4558302798172571e+02,0.0000000000000000e+00
3.3927643020184695e+02,0.0000000000000000e+00
3.3927547088495379e+02,0.0000000000000000e+00
3.3930853903454306e+02,0.0000000000000000e+00
3.3930757971764490e+02,0.0000000000000000e+00
3.3930602187153477e+02,0.0000000000000000e+00
3.3927798804795623e+02,0.0000000000000000e+00
3.3929845623569850e+02,0.0000000000000000e+00
3.3929529379170532e+02,0.0000000000000000e+00
3.3930137076077358e+02,0.0000000000000000e+00
3.3928555368379261e+02,0.0000000000000000e+00
3.3928871612778602e+02,0.0000000000000000e+00
3.4557518959365069e+02,0.0000000000000000e+00
3.3928263915871781e+02,0.0000000000000000e+00
3.3929200495974385e+02,0.0000000000000000e+00
3.4556521321796987e+02,0.0000000000000000e+00
3.3928008455612570e+02,0.0000000000000000e+00
3.3930392536336569e+02,0.0000000000000000e+00
2.8280150710713366e+02,0.0000000000000000e+00
2.8271187652324204e+02,0.0000000000000000e+00
2.8272730525420991e+02,0.0000000000000000e+00
2.8277482467429490e+02,0.0000000000000000e+00
2.8274335059876989e+02,0.0000000000000000e+00
2.8275939594332795e+02,0.0000000000000000e+00
2.8278904387418572e+02,0.0000000000000000e+00
2.9525282627011069e+02,0.0000000000000000e+00
2.9525612697662928e+02,0.0000000000000000e+00
2.9526148703317330e+02,0.0000000000000000e+00
2.8895877442606354e+02,0.0000000000000000e+00
2.8896270576891493e+02,0.0000000000000000e+00
2.8896908992328878e+02,0.0000000000000000e+00
2.8909428984740953e+02,0.0000000000000000e+00
2.8909035850455842e+02,0.0000000000000000e+00
2.8908397435018577e+02,0.0000000000000000e+00
2.8897768154970908e+02,0.0000000000000000e+00
2.8907538272376604e+02,0.0000000000000000e+00
2.8901305429010029e+02,0.0000000000000000e+00
2.8902653213673784e+02,0.0000000000000000e+00
2.8904000998337568e+02,0.0000000000000000e+00
2.8906491379667762e+02,0.0000000000000000e+00
3.3302856926217908e+02,0.0000000000000000e+00
3.3302742341445378e+02,0.0000000000000000e+00
3.3298907129854121e+02,0.0000000000000000e+00
3.3299021714626389e+02,0.0000000000000000e+00
3.3302556265872119e+02,0.0000000000000000e+00
3.3299207790199694e+02,0.0000000000000000e+00
3.3300489196363344e+02,0.0000000000000000e+00
3.3300111460991570e+02,0.0000000000000000e+00
3.3301274859708627e+02,0.0000000000000000e+00
3.3301652595080293e+02,0.0000000000000000e+00
3.3302000717993093e+02,0.0000000000000000e+00
3.3299763338079157e+02,0.0000000000000000e+00
2.8900009438954766e+02,0.0000000000000000e+00
2.8898815047679250e+02,0.0000000000000000e+00
3.3302305850277395e+02,0.0000000000000000e+00
3.3299458205794468e+02,0.0000000000000000e+00
3.3300882028036153e+02,0.0000000000000000e+00
2.8269765732335111e+02,0.0000000000000000e+00
2.8905296988392428e+02,0.0000000000000000e+00
3.1412763540014413e+02,0.0000000000000000e+00
3.1412568710532020e+02,0.0000000000000000e+00
3.1419089754079261e+02,0.0000000000000000e+00
3.1419284583561893e+02,0.0000000000000000e+00
3.1413079925926576e+02,0.0000000000000000e+00
3.0783603482000120e+02,0.0000000000000000e+00
3.0783835839181558e+02,0.0000000000000000e+00
3.0791612954220528e+02,0.0000000000000000e+00
3.0791380597039114e+02,0.0000000000000000e+00
3.0791003269450596e+02,0.0000000000000000e+00
2.9526870045577220e+02,0.0000000000000000e+00
2.9536660333100548e+02,0.0000000000000000e+00
2.9536330262448246e+02,0.0000000000000000e+00
2.9535794256794196e+02,0.0000000000000000e+00
2.9535072914534538e+02,0.0000000000000000e+00
2.9534193956447865e+02,0.0000000000000000e+00
3.0154515698229864e+02,0.0000000000000000e+00
3.0154792695813904e+02,0.0000000000000000e+00
3.0164063948214994e+02,0.0000000000000000e+00
2.9530971480055587e+02,0.0000000000000000e+00
3.0163786950630958e+02,0.0000000000000000e+00
3.2674921603938162e+02,0.0000000000000000e+00
3.2674784788822961e+02,0.0000000000000000e+00
3.2674562613131570e+02,0.0000000000000000e+00
3.2670205516156972e+02,0.0000000000000000e+00
3.2670342331272309e+02,0.0000000000000000e+00
2.9528751799710915e+02,0.0000000000000000e+00
3.0155242515482587e+02,0.0000000000000000e+00
3.0163337130962464e+02,0.0000000000000000e+00
3.2673483623131517e+02,0.0000000000000000e+00
3.2673032604140633e+02,0.0000000000000000e+00
3.2670564506963649e+02,0.0000000000000000e+00
2.9532103063282545e+02,0.0000000000000000e+00
3.0156585498649525e+02,0.0000000000000000e+00
3.2672094515954791e+02,0.0000000000000000e+00
2.9529839896828827e+02,0.0000000000000000e+00
3.0158340190718172e+02,0.0000000000000000e+00
3.0161152594386726e+02,0.0000000000000000e+00
3.0161994147795616e+02,0.0000000000000000e+00
3.2674263614951116e+02,0.0000000000000000e+00
3.2671227835481000e+02,0.0000000000000000e+00
3.2671643496963776e+02,0.0000000000000000e+00
3.2673899284614509e+02,0.0000000000000000e+00
3.0157427052058426e+02,0.0000000000000000e+00
2.9527749003663831e+02,0.0000000000000000e+00
2.9533191160400719e+02,0.0000000000000000e+00
3.2672563560047718e+02,0.0000000000000000e+00
3.2670863505143757e+02,0.0000000000000000e+00
3.0155847870917654e+02,0.0000000000000000e+00
3.0162731775527300e+02,0.0000000000000000e+00
3.0159289823222520e+02,0.0000000000000000e+00
3.0160239455726781e+02,0.0000000000000000e+00
3.1418773368167427e+02,0.0000000000000000e+00
3.2041593926165302e+02,0.0000000000000000e+00
3.2041430629027815e+02,0.0000000000000000e+00
3.0784213166769814e+02,0.0000000000000000e+00
3.1414024528806067e+02,0.0000000000000000e+00
3.1417828765287965e+02,0.0000000000000000e+00
3.0785339717329964e+02,0.0000000000000000e+00
3.1414616445214699e+02,0.0000000000000000e+00
3.1417236848879151e+02,0.0000000000000000e+00
3.2047059565812651e+02,0.0000000000000000e+00
3.0786045647595728e+02,0.0000000000000000e+00
3.0789170788624983e+02,0.0000000000000000e+00
3.2041859106327428e+02,0.0000000000000000e+00
3.2046896268674948e+02,0.0000000000000000e+00
3.2046631088512885e+02,0.0000000000000000e+00
3.1416594582148781e+02,0.0000000000000000e+00
3.2045839365698686e+02,0.0000000000000000e+00
3.2045343248510142e+02,0.0000000000000000e+00
3.0786811626569630e+02,0.0000000000000000e+00
3.1415258711945177e+02,0.0000000000000000e+00
3.2044804929990789e+02,0.0000000000000000e+00
3.0789876718890542e+02,0.0000000000000000e+00
3.2042650829141581e+02,0.0000000000000000e+00
3.2043146946329853e+02,0.0000000000000000e+00
3.0788404809650683e+02,0.0000000000000000e+00
3.2043685264849159e+02,0.0000000000000000e+00
3.1418347584359088e+02,0.0000000000000000e+00
3.1415926647046996e+02,0.0000000000000000e+00
3.0784720964277091e+02,0.0000000000000000e+00
3.0787608218110574e+02,0.0000000000000000e+00
3.0790495471943575e+02,0.0000000000000000e+00
3.2046274216050875e+02,0.0000000000000000e+00
3.2042215978789119e+02,0.0000000000000000e+00
3.2044245097420009e+02,0.0000000000000000e+00
3.1413505709734505e+02,0.0000000000000000e+00


==> dataOMS/spectrumT_spectral256.csv <==
real,imag
2.0845975584794804e+04,0.0000000000000000e+00
1.2258139500337226e+00,0.0000000000000000e+00
2.0845975584794804e+04,0.0000000000000000e+00
2.0844352566467704e+04,0.0000000000000000e+00
2.0841716927720056e+04,0.0000000000000000e+00
2.0838169954670848e+04,0.0000000000000000e+00
2.0833847955505218e+04,0.0000000000000000e+00
2.0828917022227281e+04,0.0000000000000000e+00
2.0823566647837659e+04,0.0000000000000000e+00
2.0818002444223483e+04,0.0000000000000000e+00
2.0812438240609408e+04,0.0000000000000000e+00
2.0807087866219827e+04,0.0000000000000000e+00
2.0789988124901171e+04,0.0000000000000000e+00
2.0791611135556988e+04,0.0000000000000000e+00
2.0794246761847091e+04,0.0000000000000000e+00
2.0797793718131299e+04,0.0000000000000000e+00
2.0802156932941889e+04,0.0000000000000000e+00
1.7177054186553531e+04,0.0000000000000000e+00
1.7176044883269104e+04,0.0000000000000000e+00
1.7174405863672077e+04,0.0000000000000000e+00
1.7172200114366286e+04,0.0000000000000000e+00
1.7169512401060587e+04,0.0000000000000000e+00
1.7166446011070184e+04,0.0000000000000000e+00
1.7163118784042497e+04,0.0000000000000000e+00
1.7159658583446490e+04,0.0000000000000000e+00
1.7156198382850540e+04,0.0000000000000000e+00
1.7142182191481639e+04,0.0000000000000000e+00
1.7143191482650062e+04,0.0000000000000000e+00
1.7144830482571819e+04,0.0000000000000000e+00
1.7147036205399043e+04,0.0000000000000000e+00
1.7152871155822824e+04,0.0000000000000000e+00
1.7149723886440428e+04,0.0000000000000000e+00
1.3498571370498084e+04,0.0000000000000000e+00
1.3498041731047819e+04,0.0000000000000000e+00
1.3497181643250855e+04,0.0000000000000000e+00
1.3496024159798806e+04,0.0000000000000000e+00
1.3494613762131779e+04,0.0000000000000000e+00
1.3493004651041034e+04,0.0000000000000000e+00
1.3491258663763452e+04,0.0000000000000000e+00
1.3489442897610912e+04,0.0000000000000000e+00
1.3480148294543182e+04,0.0000000000000000e+00
1.3480677915462373e+04,0.0000000000000000e+00
1.3481537973166453e+04,0.0000000000000000e+00
1.3482695416120217e+04,0.0000000000000000e+00
1.3487627131458345e+04,0.0000000000000000e+00
1.3484105764440024e+04,0.0000000000000000e+00
1.3485714819230878e+04,0.0000000000000000e+00
1.0644758922177485e+04,0.0000000000000000e+00
1.0644501195645977e+04,0.0000000000000000e+00
1.0644082670469021e+04,0.0000000000000000e+00
1.0643519430334400e+04,0.0000000000000000e+00
1.0642833120244562e+04,0.0000000000000000e+00
1.0642050114711510e+04,0.0000000000000000e+00
1.0641200504198627e+04,0.0000000000000000e+00
1.0640316938761516e+04,0.0000000000000000e+00
1.0635759797447887e+04,0.0000000000000000e+00
1.0636017514863737e+04,0.0000000000000000e+00
1.0636436025237885e+04,0.0000000000000000e+00
1.0636999245451327e+04,0.0000000000000000e+00
1.0639433373324382e+04,0.0000000000000000e+00
1.0637685531266998e+04,0.0000000000000000e+00
1.0638583762811490e+04,0.0000000000000000e+00
8.6450810407400386e+03,0.0000000000000000e+00
8.6449392269585696e+03,0.0000000000000000e+00
8.6447553976673444e+03,0.0000000000000000e+00
8.6444841743257839e+03,0.0000000000000000e+00
8.6441536877278268e+03,0.0000000000000000e+00
8.6437766382880709e+03,0.0000000000000000e+00
8.6433675158050992e+03,0.0000000000000000e+00
8.6429420426265187e+03,0.0000000000000000e+00
8.6425165694479620e+03,0.0000000000000000e+00
8.6406614967670339e+03,0.0000000000000000e+00
8.6408030445129170e+03,0.0000000000000000e+00
8.6409871195890573e+03,0.0000000000000000e+00
8.6412583260641495e+03,0.0000000000000000e+00
8.6415887921101876e+03,0.0000000000000000e+00
8.6419658181023260e+03,0.0000000000000000e+00
7.2160978230576929e+03,0.0000000000000000e+00
7.2160031472256942e+03,0.0000000000000000e+00
7.2159437989511543e+03,0.0000000000000000e+00
7.2158123811663872e+03,0.0000000000000000e+00
7.2156543311951818e+03,0.0000000000000000e+00
7.2154740132837987e+03,0.0000000000000000e+00
7.2152783569484327e+03,0.0000000000000000e+00
7.2150748811523463e+03,0.0000000000000000e+00
7.2148714053562908e+03,0.0000000000000000e+00
7.2146757490209211e+03,0.0000000000000000e+00
7.2139573815056101e+03,0.0000000000000000e+00
7.2140167297801745e+03,0.0000000000000000e+00
7.2143373811383453e+03,0.0000000000000000e+00
7.2142428069209773e+03,0.0000000000000000e+00
7.2141112909474723e+03,0.0000000000000000e+00
6.1781387028477875e+03,0.0000000000000000e+00
6.1780638133179018e+03,0.0000000000000000e+00
6.1780014389261996e+03,0.0000000000000000e+00
6.1779564424149394e+03,0.0000000000000000e+00
6.1778940734977223e+03,0.0000000000000000e+00
6.1778180767522636e+03,0.0000000000000000e+00
6.1777313726907923e+03,0.0000000000000000e+00
6.1776372933018010e+03,0.0000000000000000e+00
6.1770761213055985e+03,0.0000000000000000e+00
6.1775394540034576e+03,0.0000000000000000e+00
6.1774416147051179e+03,0.0000000000000000e+00
6.1773681410997897e+03,0.0000000000000000e+00
6.1771548737620824e+03,0.0000000000000000e+00
6.1771834149375800e+03,0.0000000000000000e+00
6.1772608312546863e+03,0.0000000000000000e+00
5.3926364764089403e+03,0.0000000000000000e+00
5.3920870816580073e+03,0.0000000000000000e+00
5.3926004396140243e+03,0.0000000000000000e+00
5.3925704250957915e+03,0.0000000000000000e+00
5.3925467285051891e+03,0.0000000000000000e+00
5.3925244275059922e+03,0.0000000000000000e+00
5.3924921266971651e+03,0.0000000000000000e+00
5.3924468517804362e+03,0.0000000000000000e+00
5.3923997674388256e+03,0.0000000000000000e+00
5.3923526830972150e+03,0.0000000000000000e+00
5.3923237715253508e+03,0.0000000000000000e+00
5.3921630584686991e+03,0.0000000000000000e+00
5.3921896974854899e+03,0.0000000000000000e+00
5.3922766909834945e+03,0.0000000000000000e+00
5.3922291097817924e+03,0.0000000000000000e+00
4.7841390018877892e+03,0.0000000000000000e+00
4.7841564544363418e+03,0.0000000000000000e+00
4.7844533214296644e+03,0.0000000000000000e+00
4.7844358668940931e+03,0.0000000000000000e+00
4.7844213292673157e+03,0.0000000000000000e+00
4.7844036151177843e+03,0.0000000000000000e+00
4.7842308367205724e+03,0.0000000000000000e+00
4.7842414744890384e+03,0.0000000000000000e+00
4.7842560121158167e+03,0.0000000000000000e+00
4.7842737262653354e+03,0.0000000000000000e+00
4.7842939361927301e+03,0.0000000000000000e+00
4.7843158652418106e+03,0.0000000000000000e+00
4.7843362887400699e+03,0.0000000000000000e+00
4.7843508247119380e+03,0.0000000000000000e+00
4.7843614761413028e+03,0.0000000000000000e+00
4.2985081668341663e+03,0.0000000000000000e+00
4.2984996845722690e+03,0.0000000000000000e+00
4.2984840113960290e+03,0.0000000000000000e+00
4.2983331027278837e+03,0.0000000000000000e+00
4.2983415841004244e+03,0.0000000000000000e+00
4.2983486481113414e+03,0.0000000000000000e+00
4.2984635334043287e+03,0.0000000000000000e+00
4.2984524507950773e+03,0.0000000000000000e+00
4.2984445231230648e+03,0.0000000000000000e+00
4.2984307114750445e+03,0.0000000000000000e+00
4.2984413681858159e+03,0.0000000000000000e+00
4.2984208901941447e+03,0.0000000000000000e+00
4.2984122817693933e+03,0.0000000000000000e+00
4.2984052170178184e+03,0.0000000000000000e+00
4.2983998943727829e+03,0.0000000000000000e+00
3.9035985159043221e+03,0.0000000000000000e+00
3.9035943623325570e+03,0.0000000000000000e+00
3.9035909028835299e+03,0.0000000000000000e+00
3.9034729941204378e+03,0.0000000000000000e+00
3.9034771471073568e+03,0.0000000000000000e+00
3.9034848208266344e+03,0.0000000000000000e+00
3.9034948470240242e+03,0.0000000000000000e+00
3.9035002731629688e+03,0.0000000000000000e+00
3.9035109169173220e+03,0.0000000000000000e+00
3.9035658061173990e+03,0.0000000000000000e+00
3.9035157254992614e+03,0.0000000000000000e+00
3.9035199402565927e+03,0.0000000000000000e+00
3.9035233992185340e+03,0.0000000000000000e+00
3.9035275522054681e+03,0.0000000000000000e+00
3.9035455331057387e+03,0.0000000000000000e+00
3.5753192280287117e+03,0.0000000000000000e+00
3.5753212730336832e+03,0.0000000000000000e+00
3.5753274195418949e+03,0.0000000000000000e+00
3.5753299887889780e+03,0.0000000000000000e+00
3.5753353326445772e+03,0.0000000000000000e+00
3.5754016041065015e+03,0.0000000000000000e+00
3.5753995588349153e+03,0.0000000000000000e+00
3.5753978553582006e+03,0.0000000000000000e+00
3.5753908419434629e+03,0.0000000000000000e+00
3.5753881696674034e+03,0.0000000000000000e+00
3.5753402697233605e+03,0.0000000000000000e+00
3.5753440483998552e+03,0.0000000000000000e+00
3.5753784839765876e+03,0.0000000000000000e+00
3.5753453140322727e+03,0.0000000000000000e+00
3.5753755147024972e+03,0.0000000000000000e+00
3.2993969439296629e+03,0.0000000000000000e+00
3.2993218320196142e+03,0.0000000000000000e+00
3.2993222192058279e+03,0.0000000000000000e+00
3.2993247251791186e+03,0.0000000000000000e+00
3.2993259014994278e+03,0.0000000000000000e+00
3.2993351785287796e+03,0.0000000000000000e+00
3.2993347913425500e+03,0.0000000000000000e+00
3.2993311090489588e+03,0.0000000000000000e+00
3.2993322853692544e+03,0.0000000000000000e+00
3.2993928737621836e+03,0.0000000000000000e+00
3.2993915971646015e+03,0.0000000000000000e+00
3.2993902695474380e+03,0.0000000000000000e+00
3.2993835951652222e+03,0.0000000000000000e+00
3.2993846112794108e+03,0.0000000000000000e+00
3.2993333164226178e+03,0.0000000000000000e+00
3.0634178789830034e+03,0.0000000000000000e+00
3.0634188110088453e+03,0.0000000000000000e+00
3.0634746303815773e+03,0.0000000000000000e+00
3.0634736982088957e+03,0.0000000000000000e+00
3.0634741217994670e+03,0.0000000000000000e+00
3.0634679491023207e+03,0.0000000000000000e+00
3.0634243654145534e+03,0.0000000000000000e+00
3.0634725931948665e+03,0.0000000000000000e+00
3.0634712897419422e+03,0.0000000000000000e+00
3.0634699862890125e+03,0.0000000000000000e+00
3.0634183874849996e+03,0.0000000000000000e+00
3.0634225223440912e+03,0.0000000000000000e+00
3.0634218834863295e+03,0.0000000000000000e+00
3.0634231111187651e+03,0.0000000000000000e+00
3.0634693974216166e+03,0.0000000000000000e+00
2.8601038611958425e+03,0.0000000000000000e+00
2.8601072389622113e+03,0.0000000000000000e+00
2.8601069818450642e+03,0.0000000000000000e+00
2.8601062090485834e+03,0.0000000000000000e+00
2.8600482662689856e+03,0.0000000000000000e+00
2.8600487374415752e+03,0.0000000000000000e+00
2.8600511721913485e+03,0.0000000000000000e+00
2.8600502906894517e+03,0.0000000000000000e+00
2.8600492959779226e+03,0.0000000000000000e+00
2.8601058860187977e+03,0.0000000000000000e+00
2.8601043324621442e+03,0.0000000000000000e+00
2.8601048911095140e+03,0.0000000000000000e+00
2.8600513862978701e+03,0.0000000000000000e+00
2.8600506136550071e+03,0.0000000000000000e+00
2.8601055500790490e+03,0.0000000000000000e+00
2.6826367091121365e+03,0.0000000000000000e+00
2.6826368402560461e+03,0.0000000000000000e+00
2.6826383819788985e+03,0.0000000000000000e+00
2.6826380584928920e+03,0.0000000000000000e+00
2.6826372344248639e+03,0.0000000000000000e+00
2.6826377418834350e+03,0.0000000000000000e+00
2.6825919424995627e+03,0.0000000000000000e+00
2.6825914672559338e+03,0.0000000000000000e+00
2.6825902699454186e+03,0.0000000000000000e+00
2.6825904010648228e+03,0.0000000000000000e+00
2.6825909598921935e+03,0.0000000000000000e+00
2.6825905102722695e+03,0.0000000000000000e+00
2.6826370825784279e+03,0.0000000000000000e+00
2.6825917521436650e+03,0.0000000000000000e+00
2.6826369494839050e+03,0.0000000000000000e+00
2.5268106213306660e+03,0.0000000000000000e+00
2.5268114839264590e+03,0.0000000000000000e+00
2.5267600294784243e+03,0.0000000000000000e+00
2.5267591670818429e+03,0.0000000000000000e+00
2.5267592346891756e+03,0.0000000000000000e+00
2.5267595228298137e+03,0.0000000000000000e+00
2.5267597844349366e+03,0.0000000000000000e+00
2.5267594378911622e+03,0.0000000000000000e+00
2.5268113857531580e+03,0.0000000000000000e+00
2.5268107452758072e+03,0.0000000000000000e+00
2.5268109771608142e+03,0.0000000000000000e+00
2.5268111538681324e+03,0.0000000000000000e+00
2.5268112388263976e+03,0.0000000000000000e+00
2.5267599313277619e+03,0.0000000000000000e+00
2.5267598627148532e+03,0.0000000000000000e+00
2.3886283231554330e+03,0.0000000000000000e+00
2.3886283365737036e+03,0.0000000000000000e+00
2.3886729048423786e+03,0.0000000000000000e+00
2.3886728696263585e+03,0.0000000000000000e+00
2.3886728045556270e+03,0.0000000000000000e+00
2.3886724556281588e+03,0.0000000000000000e+00
2.3886725832689935e+03,0.0000000000000000e+00
2.3886725067539151e+03,0.0000000000000000e+00
2.3886726735246757e+03,0.0000000000000000e+00
2.3886727637803829e+03,0.0000000000000000e+00
2.3886287211566737e+03,0.0000000000000000e+00
2.3886286854246782e+03,0.0000000000000000e+00
2.3886286004243079e+03,0.0000000000000000e+00
2.3886285084205756e+03,0.0000000000000000e+00
2.3886284641865404e+03,0.0000000000000000e+00
2.2656454948424916e+03,0.0000000000000000e+00
2.2656454762907906e+03,0.0000000000000000e+00
2.2656453972239528e+03,0.0000000000000000e+00
2.2656454608393369e+03,0.0000000000000000e+00
2.2656453487460240e+03,0.0000000000000000e+00
2.2656452581977428e+03,0.0000000000000000e+00
2.2656452696791962e+03,0.0000000000000000e+00
2.2656453039582689e+03,0.0000000000000000e+00
2.2655966985504951e+03,0.0000000000000000e+00
2.2655966716247844e+03,0.0000000000000000e+00
2.2655964619688116e+03,0.0000000000000000e+00
2.2655964805155600e+03,0.0000000000000000e+00
2.2655964959628836e+03,0.0000000000000000e+00
2.2655966080263420e+03,0.0000000000000000e+00
2.2655965362600737e+03,0.0000000000000000e+00
2.1551908572175093e+03,0.0000000000000000e+00
2.1551908670924377e+03,0.0000000000000000e+00
2.1551909688454912e+03,0.0000000000000000e+00
2.1551909869450978e+03,0.0000000000000000e+00
2.1551909588236940e+03,0.0000000000000000e+00
2.1551908853389245e+03,0.0000000000000000e+00
2.1551909349835187e+03,0.0000000000000000e+00
2.1551909220813091e+03,0.0000000000000000e+00
2.1552337108291044e+03,0.0000000000000000e+00
2.1552336964892756e+03,0.0000000000000000e+00
2.1552336927248675e+03,0.0000000000000000e+00
2.1552337576052473e+03,0.0000000000000000e+00
2.1552337705107439e+03,0.0000000000000000e+00
2.1552338126081654e+03,0.0000000000000000e+00
2.1552338043813779e+03,0.0000000000000000e+00
2.0557438747555198e+03,0.0000000000000000e+00
2.0557438845072602e+03,0.0000000000000000e+00
2.0557438899068247e+03,0.0000000000000000e+00
2.0557439446503922e+03,0.0000000000000000e+00
2.0557439294990868e+03,0.0000000000000000e+00
2.0557911706440568e+03,0.0000000000000000e+00
2.0557911726723496e+03,0.0000000000000000e+00
2.0557912405603538e+03,0.0000000000000000e+00
2.0557912385320533e+03,0.0000000000000000e+00
2.0557912192422036e+03,0.0000000000000000e+00
2.0557912125558123e+03,0.0000000000000000e+00
2.0557439233387745e+03,0.0000000000000000e+00
2.0557439027514779e+03,0.0000000000000000e+00
2.0557911919622074e+03,0.0000000000000000e+00
2.0557912056022142e+03,0.0000000000000000e+00
1.9656219738160198e+03,0.0000000000000000e+00
1.9656219684597620e+03,0.0000000000000000e+00
1.9656219756100484e+03,0.0000000000000000e+00
1.9656219614614688e+03,0.0000000000000000e+00
1.9656644282582483e+03,0.0000000000000000e+00
1.9656643901653388e+03,0.0000000000000000e+00
1.9656644229435251e+03,0.0000000000000000e+00
1.9656644166433503e+03,0.0000000000000000e+00
1.9656644092118088e+03,0.0000000000000000e+00
1.9656644017802357e+03,0.0000000000000000e+00
1.9656643984228390e+03,0.0000000000000000e+00
1.9656219386332314e+03,0.0000000000000000e+00
1.9656219415320093e+03,0.0000000000000000e+00
1.9656219502446711e+03,0.0000000000000000e+00
1.9656643954800652e+03,0.0000000000000000e+00
1.8837079964985624e+03,0.0000000000000000e+00
1.8837079980971607e+03,0.0000000000000000e+00
1.8837080010509737e+03,0.0000000000000000e+00
1.8837080049103265e+03,0.0000000000000000e+00
1.8837548429553735e+03,0.0000000000000000e+00
1.8837548413562179e+03,0.0000000000000000e+00
1.8837548384013589e+03,0.0000000000000000e+00
1.8837548345406503e+03,0.0000000000000000e+00
1.8837548303618514e+03,0.0000000000000000e+00
1.8837548265011490e+03,0.0000000000000000e+00
1.8837548235462878e+03,0.0000000000000000e+00
1.8837548219471307e+03,0.0000000000000000e+00
1.8837080110960303e+03,0.0000000000000000e+00
1.8837080145693567e+03,0.0000000000000000e+00
1.8837080174993957e+03,0.0000000000000000e+00
1.8089231702952818e+03,0.0000000000000000e+00
1.8089231694032060e+03,0.0000000000000000e+00
1.8089231677548564e+03,0.0000000000000000e+00
1.8089231656011925e+03,0.0000000000000000e+00
1.8089231589159697e+03,0.0000000000000000e+00
1.8089231621493129e+03,0.0000000000000000e+00
1.8089231611164089e+03,0.0000000000000000e+00
1.8089231602110578e+03,0.0000000000000000e+00
1.8088802297225297e+03,0.0000000000000000e+00
1.8088802310171834e+03,0.0000000000000000e+00
1.8088802329547570e+03,0.0000000000000000e+00
1.8088802407580388e+03,0.0000000000000000e+00
1.8088802394633867e+03,0.0000000000000000e+00
1.8088802375258167e+03,0.0000000000000000e+00
1.8088802352402906e+03,0.0000000000000000e+00
1.7404103582384384e+03,0.0000000000000000e+00
1.7404103591618341e+03,0.0000000000000000e+00
1.7404103584304341e+03,0.0000000000000000e+00
1.7404103608893674e+03,0.0000000000000000e+00
1.7404103622058253e+03,0.0000000000000000e+00
1.7404103634220767e+03,0.0000000000000000e+00
1.7404103648567475e+03,0.0000000000000000e+00
1.7404103646647404e+03,0.0000000000000000e+00
1.7403630158391345e+03,0.0000000000000000e+00
1.7403630162585607e+03,0.0000000000000000e+00
1.7403630173527117e+03,0.0000000000000000e+00
1.7403630186433534e+03,0.0000000000000000e+00
1.7403630199339950e+03,0.0000000000000000e+00
1.7403630210281499e+03,0.0000000000000000e+00
1.7403630217592354e+03,0.0000000000000000e+00
5.9772099606214990e+00,0.0000000000000000e+00
3.0351495225930583e+00,0.0000000000000000e+00
1.6774054415154267e+03,0.0000000000000000e+00
1.6774054400008554e+03,0.0000000000000000e+00
1.6774054396247802e+03,0.0000000000000000e+00
1.6774054392487051e+03,0.0000000000000000e+00
1.6774054377341406e+03,0.0000000000000000e+00
1.6773611226211171e+03,0.0000000000000000e+00
1.6773611223334069e+03,0.0000000000000000e+00
1.6773611218017788e+03,0.0000000000000000e+00
1.6773611211071611e+03,0.0000000000000000e+00
1.6773611203553280e+03,0.0000000000000000e+00
1.6773611188413786e+03,0.0000000000000000e+00
1.6773611189510311e+03,0.0000000000000000e+00
1.6773611193687252e+03,0.0000000000000000e+00
1.6774054409878522e+03,0.0000000000000000e+00
1.6774054378438386e+03,0.0000000000000000e+00
1.6193686259313329e+03,0.0000000000000000e+00
1.6193686260978284e+03,0.0000000000000000e+00
1.6193197095275937e+03,0.0000000000000000e+00
1.6193197092860064e+03,0.0000000000000000e+00
1.6193197089244366e+03,0.0000000000000000e+00
1.6193197074683001e+03,0.0000000000000000e+00
1.6193197077098896e+03,0.0000000000000000e+00
1.6193197078787823e+03,0.0000000000000000e+00
1.6193197082805254e+03,0.0000000000000000e+00
1.6193686281185110e+03,0.0000000000000000e+00
1.6193686279520248e+03,0.0000000000000000e+00
1.6193686274516185e+03,0.0000000000000000e+00
1.6193686272424482e+03,0.0000000000000000e+00
1.6193686268073982e+03,0.0000000000000000e+00
1.6193686265982280e+03,0.0000000000000000e+00
1.5656600527681044e+03,0.0000000000000000e+00
1.5656600530454468e+03,0.0000000000000000e+00
1.5656600528654928e+03,0.0000000000000000e+00
1.5657068235927534e+03,0.0000000000000000e+00
1.5657068236901864e+03,0.0000000000000000e+00
1.5657068238702332e+03,0.0000000000000000e+00
1.5657068248356452e+03,0.0000000000000000e+00
1.5657068246941903e+03,0.0000000000000000e+00
1.5657068239830462e+03,0.0000000000000000e+00
1.5657068243600722e+03,0.0000000000000000e+00
1.5656600540475083e+03,0.0000000000000000e+00
1.5656600539501285e+03,0.0000000000000000e+00
1.5656600536574108e+03,0.0000000000000000e+00
1.5656600534078091e+03,0.0000000000000000e+00
1.5657068242327671e+03,0.0000000000000000e+00
1.5159752804209231e+03,0.0000000000000000e+00
1.5159752803632311e+03,0.0000000000000000e+00
1.5159752802566188e+03,0.0000000000000000e+00
1.5159752800419362e+03,0.0000000000000000e+00
1.5159752799665482e+03,0.0000000000000000e+00
1.5159752798272521e+03,0.0000000000000000e+00
1.5159752796629359e+03,0.0000000000000000e+00
1.5159752796849286e+03,0.0000000000000000e+00
1.5160270268426825e+03,0.0000000000000000e+00
1.5160270267588689e+03,0.0000000000000000e+00
1.5160270266334328e+03,0.0000000000000000e+00
1.5160270264854828e+03,0.0000000000000000e+00
1.5160270263375160e+03,0.0000000000000000e+00
1.5160270262120819e+03,0.0000000000000000e+00
1.5160270261282749e+03,0.0000000000000000e+00
3.0355212163221892e+00,0.0000000000000000e+00
7.6929894942218384e+00,0.0000000000000000e+00
9.9275051221897161e+00,0.0000000000000000e+00
1.0489785422375425e+01,0.0000000000000000e+00
1.1594070365868122e+01,0.0000000000000000e+00
1.4267711726686013e+01,0.0000000000000000e+00
1.4817589042913664e+01,0.0000000000000000e+00
1.6375904129262334e+01,0.0000000000000000e+00
1.8827937638429884e+01,0.0000000000000000e+00
2.0242644230897032e+01,0.0000000000000000e+00
2.1691569972787743e+01,0.0000000000000000e+00
2.2250144675545918e+01,0.0000000000000000e+00
2.4052873133940889e+01,0.0000000000000000e+00
2.6207224265328367e+01,0.0000000000000000e+00
2.6678864737590672e+01,0.0000000000000000e+00
2.7461396443423325e+01,0.0000000000000000e+00
1.4698349703282731e+03,0.0000000000000000e+00
1.4698349703150898e+03,0.0000000000000000e+00
1.4698349702297589e+03,0.0000000000000000e+00
1.4698349701462519e+03,0.0000000000000000e+00
1.4698349698738491e+03,0.0000000000000000e+00
1.4698349699084347e+03,0.0000000000000000e+00
1.4698349700124006e+03,0.0000000000000000e+00
1.4698349700558570e+03,0.0000000000000000e+00
1.4698855439198703e+03,0.0000000000000000e+00
1.4698855438344988e+03,0.0000000000000000e+00
1.4698855437944276e+03,0.0000000000000000e+00
1.4698855437057202e+03,0.0000000000000000e+00
1.4698855436170193e+03,0.0000000000000000e+00
1.4698855435418236e+03,0.0000000000000000e+00
1.4698855434915652e+03,0.0000000000000000e+00
1.4269345400476122e+03,0.0000000000000000e+00
1.4269345400686029e+03,0.0000000000000000e+00
1.4269345401073929e+03,0.0000000000000000e+00
1.4269345401580758e+03,0.0000000000000000e+00
1.4269345403153955e+03,0.0000000000000000e+00
1.4269345401855028e+03,0.0000000000000000e+00
1.4269345402129277e+03,0.0000000000000000e+00
1.4269345402393001e+03,0.0000000000000000e+00
1.4269907401838768e+03,0.0000000000000000e+00
1.4269907401533865e+03,0.0000000000000000e+00
1.4269907401077355e+03,0.0000000000000000e+00
1.4269907400538946e+03,0.0000000000000000e+00
1.4269907400000632e+03,0.0000000000000000e+00
1.4269907399239182e+03,0.0000000000000000e+00
1.4269907399757458e+03,0.0000000000000000e+00
1.3869481614888700e+03,0.0000000000000000e+00
1.3869481614701585e+03,0.0000000000000000e+00
1.3869481614421472e+03,0.0000000000000000e+00
1.3869481614091019e+03,0.0000000000000000e+00
1.3869481613922542e+03,0.0000000000000000e+00
1.3869481613760665e+03,0.0000000000000000e+00
1.3869481613611376e+03,0.0000000000000000e+00
1.3870044006348660e+03,0.0000000000000000e+00
1.3870044006587018e+03,0.0000000000000000e+00
1.3870044007865463e+03,0.0000000000000000e+00
1.3870044007067083e+03,0.0000000000000000e+00
1.3870044007397835e+03,0.0000000000000000e+00
1.3870044007547203e+03,0.0000000000000000e+00
2.8031787180803768e+01,0.0000000000000000e+00
3.0228814013022323e+01,0.0000000000000000e+00
3.1347222348038905e+01,0.0000000000000000e+00
3.2410180426374609e+01,0.0000000000000000e+00
3.3185514725187602e+01,0.0000000000000000e+00
3.3383504167101243e+01,0.0000000000000000e+00
3.5780529142178835e+01,0.0000000000000000e+00
3.6644890199142417e+01,0.0000000000000000e+00
3.8324128404636909e+01,0.0000000000000000e+00
3.9361250815987624e+01,0.0000000000000000e+00
5.2155010016796183e+01,0.0000000000000000e+00
5.0396460610257421e+01,0.0000000000000000e+00
4.0430406557843718e+01,0.0000000000000000e+00
4.0898613067316106e+01,0.0000000000000000e+00
4.3401778926617652e+01,0.0000000000000000e+00
4.1675552527130925e+01,0.0000000000000000e+00
4.1562827348384076e+01,0.0000000000000000e+00
4.7709741311657112e+01,0.0000000000000000e+00
4.7183571854005315e+01,0.0000000000000000e+00
4.6447377756134394e+01,0.0000000000000000e+00
4.5876591414693749e+01,0.0000000000000000e+00
4.5564964766373507e+01,0.0000000000000000e+00
1.3870044007914541e+03,0.0000000000000000e+00
1.3869481613244122e+03,0.0000000000000000e+00
1.3496440185240237e+03,0.0000000000000000e+00
1.3496440185123872e+03,0.0000000000000000e+00
1.3496440184949693e+03,0.0000000000000000e+00
1.3496440184744288e+03,0.0000000000000000e+00
1.3496440184538824e+03,0.0000000000000000e+00
1.3496440184217772e+03,0.0000000000000000e+00
1.3496440184297887e+03,0.0000000000000000e+00
1.3497069718116377e+03,0.0000000000000000e+00
1.3497069718036112e+03,0.0000000000000000e+00
1.3497069717887882e+03,0.0000000000000000e+00
1.3497069717694244e+03,0.0000000000000000e+00
1.3497069717484615e+03,0.0000000000000000e+00
1.3497069717093109e+03,0.0000000000000000e+00
1.3497069717209558e+03,0.0000000000000000e+00
1.3497069717383827e+03,0.0000000000000000e+00
4.9396080967317189e+01,0.0000000000000000e+00
5.0596283156239650e+01,0.0000000000000000e+00
5.2332595575114858e+01,0.0000000000000000e+00
5.2634189728965708e+01,0.0000000000000000e+00
6.2001472735598526e+01,0.0000000000000000e+00
6.1039065100181830e+01,0.0000000000000000e+00
5.4806034398699211e+01,0.0000000000000000e+00
5.7543256126986428e+01,0.0000000000000000e+00
5.6988201614125749e+01,0.0000000000000000e+00
5.9947971720048173e+01,0.0000000000000000e+00
5.6065686628145883e+01,0.0000000000000000e+00
5.5684408190935329e+01,0.0000000000000000e+00
5.5360870549422323e+01,0.0000000000000000e+00
5.9840008140179634e+01,0.0000000000000000e+00
5.8782429119828443e+01,0.0000000000000000e+00
5.9067240602330436e+01,0.0000000000000000e+00
5.8847009793671852e+01,0.0000000000000000e+00
1.3147720732364342e+03,0.0000000000000000e+00
1.3147720732437563e+03,0.0000000000000000e+00
1.3147720732547095e+03,0.0000000000000000e+00
1.3147720732676319e+03,0.0000000000000000e+00
1.3147720732805601e+03,0.0000000000000000e+00
1.3147720732915154e+03,0.0000000000000000e+00
1.3147720732988339e+03,0.0000000000000000e+00
1.3148367582212677e+03,0.0000000000000000e+00
1.3148367582162145e+03,0.0000000000000000e+00
1.3148367582068931e+03,0.0000000000000000e+00
1.3148367582010414e+03,0.0000000000000000e+00
1.3148367581815141e+03,0.0000000000000000e+00
1.3148367581693299e+03,0.0000000000000000e+00
1.3148367581642003e+03,0.0000000000000000e+00
1.3148367581599962e+03,0.0000000000000000e+00
7.0123469581061002e+01,0.0000000000000000e+00
6.9284500800119631e+01,0.0000000000000000e+00
6.8752673822940025e+01,0.0000000000000000e+00
6.7563347864977857e+01,0.0000000000000000e+00
6.6567201766100268e+01,0.0000000000000000e+00
6.2620188851852603e+01,0.0000000000000000e+00
6.2446004114863150e+01,0.0000000000000000e+00
6.3205400840959570e+01,0.0000000000000000e+00
6.6940922993016258e+01,0.0000000000000000e+00
6.4444634538920951e+01,0.0000000000000000e+00
6.5054186443408994e+01,0.0000000000000000e+00
6.4795124566533616e+01,0.0000000000000000e+00
6.6975200924996273e+01,0.0000000000000000e+00
6.4221013522839087e+01,0.0000000000000000e+00
6.3830256811948061e+01,0.0000000000000000e+00
6.3539445772545740e+01,0.0000000000000000e+00
1.2822270127202939e+03,0.0000000000000000e+00
1.2822270127156225e+03,0.0000000000000000e+00
1.2822270126805042e+03,0.0000000000000000e+00
1.2822270127086390e+03,0.0000000000000000e+00
1.2822270127003944e+03,0.0000000000000000e+00
1.2822270126884398e+03,0.0000000000000000e+00
1.2822270126851733e+03,0.0000000000000000e+00
1.2821537606067072e+03,0.0000000000000000e+00
1.2821537606126326e+03,0.0000000000000000e+00
1.2821537606203872e+03,0.0000000000000000e+00
1.2821537606287766e+03,0.0000000000000000e+00
1.2821537606424713e+03,0.0000000000000000e+00
1.2821537606397962e+03,0.0000000000000000e+00
8.0693913979812194e+01,0.0000000000000000e+00
8.0181055768817757e+01,0.0000000000000000e+00
7.9578759589351932e+01,0.0000000000000000e+00
7.9287925904755895e+01,0.0000000000000000e+00
7.5566596002760107e+01,0.0000000000000000e+00
7.4985616628400962e+01,0.0000000000000000e+00
7.6228564630298976e+01,0.0000000000000000e+00
7.6765151568823029e+01,0.0000000000000000e+00
7.7162572716980463e+01,0.0000000000000000e+00
7.7599832710958722e+01,0.0000000000000000e+00
7.2243387045105408e+01,0.0000000000000000e+00
7.1961878627224820e+01,0.0000000000000000e+00
7.3626794967363750e+01,0.0000000000000000e+00
7.3314801070435806e+01,0.0000000000000000e+00
7.4019352025400778e+01,0.0000000000000000e+00
7.0851913181076142e+01,0.0000000000000000e+00
7.1003784283509418e+01,0.0000000000000000e+00
1.2821537606456775e+03,0.0000000000000000e+00
1.2822270127215081e+03,0.0000000000000000e+00
9.0089415098727130e+01,0.0000000000000000e+00
8.9247979987413601e+01,0.0000000000000000e+00
8.2284242231542365e+01,0.0000000000000000e+00
8.3005363990286043e+01,0.0000000000000000e+00
8.8688132937499617e+01,0.0000000000000000e+00
8.7577067757544199e+01,0.0000000000000000e+00
8.4414441156529094e+01,0.0000000000000000e+00
9.0893732985778655e+01,0.0000000000000000e+00
8.5586861888271116e+01,0.0000000000000000e+00
8.6963101371544639e+01,0.0000000000000000e+00
8.2404880857348516e+01,0.0000000000000000e+00
8.5907679170133576e+01,0.0000000000000000e+00
8.6482532889221758e+01,0.0000000000000000e+00
1.2515955251188402e+03,0.0000000000000000e+00
1.2515955251209155e+03,0.0000000000000000e+00
1.2515955251247399e+03,0.0000000000000000e+00
1.2515955251297423e+03,0.0000000000000000e+00
1.2515955251351497e+03,0.0000000000000000e+00
1.2515955251401481e+03,0.0000000000000000e+00
1.2515955251439702e+03,0.0000000000000000e+00
1.2515955251452501e+03,0.0000000000000000e+00
1.2516731690218487e+03,0.0000000000000000e+00
1.2516731690248589e+03,0.0000000000000000e+00
1.2516731690173492e+03,0.0000000000000000e+00
1.2516731690120328e+03,0.0000000000000000e+00
1.2516731690067252e+03,0.0000000000000000e+00
1.2516731690022202e+03,0.0000000000000000e+00
1.2516731689992055e+03,0.0000000000000000e+00
9.1729971829617000e+01,0.0000000000000000e+00
9.3669254465787560e+01,0.0000000000000000e+00
9.3014573061116323e+01,0.0000000000000000e+00
9.6070939183114120e+01,0.0000000000000000e+00
9.8574536445989793e+01,0.0000000000000000e+00
9.6709797943536856e+01,0.0000000000000000e+00
9.5233297215920288e+01,0.0000000000000000e+00
9.4504853615904238e+01,0.0000000000000000e+00
9.2864832601294509e+01,0.0000000000000000e+00
9.4770534639876345e+01,0.0000000000000000e+00
1.0029308929233923e+02,0.0000000000000000e+00
9.9133083360729927e+01,0.0000000000000000e+00
9.9634302998995949e+01,0.0000000000000000e+00
1.2229590441196890e+03,0.0000000000000000e+00
1.2229590441210362e+03,0.0000000000000000e+00
1.2229590441235348e+03,0.0000000000000000e+00
1.2229590441267985e+03,0.0000000000000000e+00
1.2229590441303326e+03,0.0000000000000000e+00
1.2229590441349665e+03,0.0000000000000000e+00
1.2229590441374423e+03,0.0000000000000000e+00
1.2229590441335938e+03,0.0000000000000000e+00
1.2230486001473257e+03,0.0000000000000000e+00
1.2230486001453626e+03,0.0000000000000000e+00
1.2230486001424290e+03,0.0000000000000000e+00
1.2230486001389597e+03,0.0000000000000000e+00
1.2230486001354861e+03,0.0000000000000000e+00
1.2230486001325442e+03,0.0000000000000000e+00
1.2230486001300646e+03,0.0000000000000000e+00
1.0179941346048228e+02,0.0000000000000000e+00
1.0260538658787549e+02,0.0000000000000000e+00
1.0303562175738941e+02,0.0000000000000000e+00
1.0423837143681580e+02,0.0000000000000000e+00
1.0451986963199745e+02,0.0000000000000000e+00
1.0574333889284500e+02,0.0000000000000000e+00
1.0779752445110944e+02,0.0000000000000000e+00
1.1076213997346413e+02,0.0000000000000000e+00
1.0718707810468028e+02,0.0000000000000000e+00
1.0894944547466517e+02,0.0000000000000000e+00
1.0856567669862304e+02,0.0000000000000000e+00
1.0706245390062467e+02,0.0000000000000000e+00
1.0944480601297127e+02,0.0000000000000000e+00
1.1245470231306993e+02,0.0000000000000000e+00
1.1840035633612321e+02,0.0000000000000000e+00
1.1732579011451757e+02,0.0000000000000000e+00
1.1878265647697360e+02,0.0000000000000000e+00
1.1339930131381189e+02,0.0000000000000000e+00
1.1581804095461860e+02,0.0000000000000000e+00
1.1951786790043661e+02,0.0000000000000000e+00
1.1939310282340359e+02,0.0000000000000000e+00
1.1475506420253441e+02,0.0000000000000000e+00
1.1422572397989657e+02,0.0000000000000000e+00
1.1453342981199157e+02,0.0000000000000000e+00
1.1961930117680156e+03,0.0000000000000000e+00
1.1961930117693132e+03,0.0000000000000000e+00
1.1961930117712598e+03,0.0000000000000000e+00
1.1961930117735567e+03,0.0000000000000000e+00
1.1961930117758441e+03,0.0000000000000000e+00
1.1961930117777854e+03,0.0000000000000000e+00
1.1961930117785357e+03,0.0000000000000000e+00
1.1960943066531231e+03,0.0000000000000000e+00
1.1960943066540210e+03,0.0000000000000000e+00
1.1960943066556656e+03,0.0000000000000000e+00
1.1960943066578197e+03,0.0000000000000000e+00
1.1960943066601628e+03,0.0000000000000000e+00
1.1960943066623124e+03,0.0000000000000000e+00
1.1960943066639679e+03,0.0000000000000000e+00
1.1960943066645129e+03,0.0000000000000000e+00
1.2090270076391474e+02,0.0000000000000000e+00
1.2225844798913977e+02,0.0000000000000000e+00
1.2164237999808572e+02,0.0000000000000000e+00
1.3899669267706577e+02,0.0000000000000000e+00
1.2356829950060086e+02,0.0000000000000000e+00
1.2428067159833819e+02,0.0000000000000000e+00
1.3756134320130303e+02,0.0000000000000000e+00
1.2672774763370765e+02,0.0000000000000000e+00
1.2479487264718874e+02,0.0000000000000000e+00
1.3687124830112276e+02,0.0000000000000000e+00
1.3284983126606838e+02,0.0000000000000000e+00
1.3118233538090615e+02,0.0000000000000000e+00
1.2782454936526906e+02,0.0000000000000000e+00
1.2964177006205813e+02,0.0000000000000000e+00
1.2899415574703573e+02,0.0000000000000000e+00
1.2846267241405926e+02,0.0000000000000000e+00
1.3439039658491524e+02,0.0000000000000000e+00
1.3038062790418655e+02,0.0000000000000000e+00
1.3033802009841418e+02,0.0000000000000000e+00
1.3596442197741737e+02,0.0000000000000000e+00
1.3488036138627638e+02,0.0000000000000000e+00
1.3567779882899069e+02,0.0000000000000000e+00
1.3522030785096126e+02,0.0000000000000000e+00
1.1708947924675929e+03,0.0000000000000000e+00
1.1708947924667225e+03,0.0000000000000000e+00
1.1708947924654337e+03,0.0000000000000000e+00
1.1708947924602051e+03,0.0000000000000000e+00
1.1708947924610738e+03,0.0000000000000000e+00
1.1708947924616834e+03,0.0000000000000000e+00
1.1708947924639021e+03,0.0000000000000000e+00
1.1710120774939232e+03,0.0000000000000000e+00
1.1710120775015632e+03,0.0000000000000000e+00
1.1710120775006983e+03,0.0000000000000000e+00
1.1710120774963207e+03,0.0000000000000000e+00
1.1710120774978532e+03,0.0000000000000000e+00
1.1710120774986390e+03,0.0000000000000000e+00
1.1710120774941556e+03,0.0000000000000000e+00
1.1710120774945274e+03,0.0000000000000000e+00
1.1472457904965750e+03,0.0000000000000000e+00
1.1472457904971684e+03,0.0000000000000000e+00
1.1472457904980454e+03,0.0000000000000000e+00
1.1472457904990813e+03,0.0000000000000000e+00
1.1472457905017382e+03,0.0000000000000000e+00
1.1472457905013312e+03,0.0000000000000000e+00
1.1472457905005883e+03,0.0000000000000000e+00
1.1473821686639722e+03,0.0000000000000000e+00
1.1473821686635670e+03,0.0000000000000000e+00
1.1473821686628251e+03,0.0000000000000000e+00
1.1473821686587955e+03,0.0000000000000000e+00
1.1473821686623476e+03,0.0000000000000000e+00
1.1473821686618439e+03,0.0000000000000000e+00
1.1473821686613142e+03,0.0000000000000000e+00
1.1473821686602737e+03,0.0000000000000000e+00
1.4630345733607507e+02,0.0000000000000000e+00
1.4516431061130868e+02,0.0000000000000000e+00
1.4393130708143028e+02,0.0000000000000000e+00
1.4333849713358126e+02,0.0000000000000000e+00
1.4088023704937768e+02,0.0000000000000000e+00
1.4133772802740725e+02,0.0000000000000000e+00
1.4162827210821945e+02,0.0000000000000000e+00
1.4192029519946053e+02,0.0000000000000000e+00
1.5185767439097373e+02,0.0000000000000000e+00
1.5134938796955299e+02,0.0000000000000000e+00
1.5307366745681205e+02,0.0000000000000000e+00
1.4717532249327900e+02,0.0000000000000000e+00
1.4978390108435144e+02,0.0000000000000000e+00
1.5082078773766321e+02,0.0000000000000000e+00
1.4890487102460685e+02,0.0000000000000000e+00
1.4856790801851236e+02,0.0000000000000000e+00
1.5347824055898977e+02,0.0000000000000000e+00
1.1250678460766972e+03,0.0000000000000000e+00
1.1250678460769702e+03,0.0000000000000000e+00
1.1250678460774789e+03,0.0000000000000000e+00
1.1250678460781569e+03,0.0000000000000000e+00
1.1250678460788804e+03,0.0000000000000000e+00
1.1250678460802371e+03,0.0000000000000000e+00
1.1250678460798372e+03,0.0000000000000000e+00
1.1250678460795509e+03,0.0000000000000000e+00
1.1252383553088805e+03,0.0000000000000000e+00
1.1252383553084758e+03,0.0000000000000000e+00
1.1252383553078710e+03,0.0000000000000000e+00
1.1252383553071459e+03,0.0000000000000000e+00
1.1252383553054303e+03,0.0000000000000000e+00
1.1252383553056036e+03,0.0000000000000000e+00
1.1252383553064378e+03,0.0000000000000000e+00
1.5482212943701580e+02,0.0000000000000000e+00
1.5545684064185653e+02,0.0000000000000000e+00
1.5620923856569226e+02,0.0000000000000000e+00
1.5495410442193460e+02,0.0000000000000000e+00
1.5754920307448080e+02,0.0000000000000000e+00
1.5838522285421843e+02,0.0000000000000000e+00
1.5902508469188857e+02,0.0000000000000000e+00
1.5923940043814994e+02,0.0000000000000000e+00
1.6143099530685981e+02,0.0000000000000000e+00
1.6154377833534369e+02,0.0000000000000000e+00
1.6261638940608540e+02,0.0000000000000000e+00
1.6337483996778303e+02,0.0000000000000000e+00
1.6413329052947992e+02,0.0000000000000000e+00
1.6520590160022235e+02,0.0000000000000000e+00
1.6502275190007819e+02,0.0000000000000000e+00
1.6799571235035344e+02,0.0000000000000000e+00
1.6824823753820289e+02,0.0000000000000000e+00
1.6871484324320133e+02,0.0000000000000000e+00
1.6965443303469587e+02,0.0000000000000000e+00
1.6998437309284049e+02,0.0000000000000000e+00
1.7059402282618876e+02,0.0000000000000000e+00
1.7106062853118721e+02,0.0000000000000000e+00
1.7121691375401022e+02,0.0000000000000000e+00
1.7726656300018482e+02,0.0000000000000000e+00
1.7673576503859380e+02,0.0000000000000000e+00
1.7565393220676307e+02,0.0000000000000000e+00
1.7452160868705087e+02,0.0000000000000000e+00
1.7460361979843293e+02,0.0000000000000000e+00
1.7593509139930819e+02,0.0000000000000000e+00
1.7648660499430517e+02,0.0000000000000000e+00
2.0179984886111205e+02,0.0000000000000000e+00
1.8101353259432665e+02,0.0000000000000000e+00
1.8119667378016842e+02,0.0000000000000000e+00
1.8153507456648569e+02,0.0000000000000000e+00
1.8174712661762709e+02,0.0000000000000000e+00
1.8245578748270162e+02,0.0000000000000000e+00
1.8268587736624707e+02,0.0000000000000000e+00
2.0091682990118261e+02,0.0000000000000000e+00
1.8323633020370511e+02,0.0000000000000000e+00
1.8334967438644134e+02,0.0000000000000000e+00
2.0043894348371509e+02,0.0000000000000000e+00
2.0053233324157731e+02,0.0000000000000000e+00
1.8747584996960245e+02,0.0000000000000000e+00
1.8763153044851234e+02,0.0000000000000000e+00
1.8791919046466489e+02,0.0000000000000000e+00
1.8829503638824596e+02,0.0000000000000000e+00
1.8870184908444281e+02,0.0000000000000000e+00
1.8907769500802709e+02,0.0000000000000000e+00
1.8952103550308789e+02,0.0000000000000000e+00
1.8936535502417831e+02,0.0000000000000000e+00
1.9551686354800316e+02,0.0000000000000000e+00
1.9527260749289547e+02,0.0000000000000000e+00
1.9396283809654338e+02,0.0000000000000000e+00
1.9511954934532997e+02,0.0000000000000000e+00
1.9460804135152290e+02,0.0000000000000000e+00
1.9444196358353847e+02,0.0000000000000000e+00
1.9404464938086670e+02,0.0000000000000000e+00
1.1044927425091535e+03,0.0000000000000000e+00
1.1044927425093554e+03,0.0000000000000000e+00
1.1044927425097092e+03,0.0000000000000000e+00
1.1044927425101780e+03,0.0000000000000000e+00
1.1044927425106891e+03,0.0000000000000000e+00
1.1044927425111503e+03,0.0000000000000000e+00
1.1044927425115120e+03,0.0000000000000000e+00
1.1044927425117007e+03,0.0000000000000000e+00
1.1042773981544592e+03,0.0000000000000000e+00
1.1042773981541764e+03,0.0000000000000000e+00
1.1042773981537596e+03,0.0000000000000000e+00
1.1042773981532669e+03,0.0000000000000000e+00
1.1042773981527710e+03,0.0000000000000000e+00
1.1042773981519949e+03,0.0000000000000000e+00
1.1042773981521880e+03,0.0000000000000000e+00
1.0848209136708172e+03,0.0000000000000000e+00
1.0848209136709554e+03,0.0000000000000000e+00
1.0848209136712073e+03,0.0000000000000000e+00
1.0848209136715395e+03,0.0000000000000000e+00
1.0848209136718910e+03,0.0000000000000000e+00
1.0848209136722169e+03,0.0000000000000000e+00
1.0848209136726009e+03,0.0000000000000000e+00
1.0848209136724713e+03,0.0000000000000000e+00
1.0851168999599029e+03,0.0000000000000000e+00
1.0851168999596987e+03,0.0000000000000000e+00
1.0851168999594076e+03,0.0000000000000000e+00
1.0851168999590564e+03,0.0000000000000000e+00
1.0851168999587037e+03,0.0000000000000000e+00
1.0851168999584111e+03,0.0000000000000000e+00
1.0851168999581523e+03,0.0000000000000000e+00
2.0168772087267703e+02,0.0000000000000000e+00
2.0135070673187701e+02,0.0000000000000000e+00
2.0077595762451853e+02,0.0000000000000000e+00
2.0797021801255866e+02,0.0000000000000000e+00
2.0779606167768526e+02,0.0000000000000000e+00
2.0769963082943141e+02,0.0000000000000000e+00
2.0734609163718741e+02,0.0000000000000000e+00
2.0722194518231748e+02,0.0000000000000000e+00
2.0689612159668923e+02,0.0000000000000000e+00
2.0699255244494171e+02,0.0000000000000000e+00
2.0747023809205680e+02,0.0000000000000000e+00
1.0670776934765865e+03,0.0000000000000000e+00
1.0670776934767273e+03,0.0000000000000000e+00
1.0670776934769399e+03,0.0000000000000000e+00
1.0670776934777882e+03,0.0000000000000000e+00
1.0670776934776516e+03,0.0000000000000000e+00
1.0670776934770672e+03,0.0000000000000000e+00
1.0670776934771907e+03,0.0000000000000000e+00
1.0666452766328132e+03,0.0000000000000000e+00
1.0666452766327186e+03,0.0000000000000000e+00
1.0666452766325417e+03,0.0000000000000000e+00
1.0666452766315406e+03,0.0000000000000000e+00
1.0666452766316379e+03,0.0000000000000000e+00
1.0666452766323041e+03,0.0000000000000000e+00
1.0666452766321740e+03,0.0000000000000000e+00
1.0666452766320501e+03,0.0000000000000000e+00
2.1362897978844393e+02,0.0000000000000000e+00
2.1342280793257814e+02,0.0000000000000000e+00
2.1324802387281389e+02,0.0000000000000000e+00
2.1310057875415461e+02,0.0000000000000000e+00
2.1383515164430946e+02,0.0000000000000000e+00
2.1400993570407391e+02,0.0000000000000000e+00
2.1412672267905680e+02,0.0000000000000000e+00
2.1946498727313158e+02,0.0000000000000000e+00
2.1958971005249069e+02,0.0000000000000000e+00
2.1965876940321274e+02,0.0000000000000000e+00
2.1991195795763008e+02,0.0000000000000000e+00
2.2000086595463202e+02,0.0000000000000000e+00
2.2033299513599076e+02,0.0000000000000000e+00
2.2016514651204577e+02,0.0000000000000000e+00
2.1982304996062646e+02,0.0000000000000000e+00
2.2583913733324269e+02,0.0000000000000000e+00
2.2592263427584950e+02,0.0000000000000000e+00
2.2604759628131941e+02,0.0000000000000000e+00
2.2619499901710066e+02,0.0000000000000000e+00
2.2640899462114609e+02,0.0000000000000000e+00
2.2627014428015238e+02,0.0000000000000000e+00
2.2634240175288502e+02,0.0000000000000000e+00
2.3215902906291521e+02,0.0000000000000000e+00
2.3279713886720890e+02,0.0000000000000000e+00
2.3277862711118243e+02,0.0000000000000000e+00
2.3265881404928442e+02,0.0000000000000000e+00
2.3270810973052573e+02,0.0000000000000000e+00
2.3260257301226358e+02,0.0000000000000000e+00
2.3241461999915353e+02,0.0000000000000000e+00
2.3229735388084060e+02,0.0000000000000000e+00
2.3901483796998355e+02,0.0000000000000000e+00
2.3895532598260121e+02,0.0000000000000000e+00
2.3849193835451729e+02,0.0000000000000000e+00
2.3853293092439301e+02,0.0000000000000000e+00
2.3886625999933872e+02,0.0000000000000000e+00
2.3865613901818762e+02,0.0000000000000000e+00
2.3881475888239800e+02,0.0000000000000000e+00
2.4525824215599553e+02,0.0000000000000000e+00
2.4481725517916345e+02,0.0000000000000000e+00
2.4485182623052370e+02,0.0000000000000000e+00
2.4520805276853858e+02,0.0000000000000000e+00
2.4508950561583981e+02,0.0000000000000000e+00
2.4504433636047915e+02,0.0000000000000000e+00
2.4495573367890634e+02,0.0000000000000000e+00
2.4499916710511428e+02,0.0000000000000000e+00
1.0504365781850622e+03,0.0000000000000000e+00
1.0504365781851648e+03,0.0000000000000000e+00
1.0504365781853180e+03,0.0000000000000000e+00
1.0504365781854981e+03,0.0000000000000000e+00
1.0504365781856793e+03,0.0000000000000000e+00
1.0504365781858351e+03,0.0000000000000000e+00
1.0504365781859358e+03,0.0000000000000000e+00
1.0497213080336762e+03,0.0000000000000000e+00
1.0497213080337797e+03,0.0000000000000000e+00
1.0497213080339291e+03,0.0000000000000000e+00
1.0497213080341089e+03,0.0000000000000000e+00
1.0497213080343645e+03,0.0000000000000000e+00
1.0497213080345646e+03,0.0000000000000000e+00
1.0497213080342021e+03,0.0000000000000000e+00
1.0497213080336526e+03,0.0000000000000000e+00
1.0221061571892541e+03,0.0000000000000000e+00
1.0221061571893085e+03,0.0000000000000000e+00
1.0221061571893858e+03,0.0000000000000000e+00
1.0221061571894825e+03,0.0000000000000000e+00
1.0221061571895863e+03,0.0000000000000000e+00
1.0221061571896608e+03,0.0000000000000000e+00
1.0221061571897300e+03,0.0000000000000000e+00
1.0340108070034184e+03,0.0000000000000000e+00
1.0340108070033680e+03,0.0000000000000000e+00
1.0340108070032791e+03,0.0000000000000000e+00
1.0340108070031597e+03,0.0000000000000000e+00
1.0340108070030319e+03,0.0000000000000000e+00
1.0340108070027636e+03,0.0000000000000000e+00
1.0340108070029100e+03,0.0000000000000000e+00
1.0340108070028182e+03,0.0000000000000000e+00
1.0353432340903792e+03,0.0000000000000000e+00
1.0353432340903103e+03,0.0000000000000000e+00
1.0353432340902052e+03,0.0000000000000000e+00
1.0353432340900692e+03,0.0000000000000000e+00
1.0353432340899401e+03,0.0000000000000000e+00
1.0353432340897509e+03,0.0000000000000000e+00
1.0353432340898783e+03,0.0000000000000000e+00
2.5113610520669064e+02,0.0000000000000000e+00
2.5114720935290421e+02,0.0000000000000000e+00
2.5125281416170748e+02,0.0000000000000000e+00
2.5116524150789056e+02,0.0000000000000000e+00
2.5148973456838641e+02,0.0000000000000000e+00
2.5143589770372677e+02,0.0000000000000000e+00
2.5132748803814025e+02,0.0000000000000000e+00
2.5128941962605725e+02,0.0000000000000000e+00
2.5745880704755211e+02,0.0000000000000000e+00
2.5749443444084523e+02,0.0000000000000000e+00
2.5777184566503178e+02,0.0000000000000000e+00
2.5757858621569670e+02,0.0000000000000000e+00
2.5772686560426234e+02,0.0000000000000000e+00
2.5767354544214959e+02,0.0000000000000000e+00
2.5764271382940905e+02,0.0000000000000000e+00
2.6402950833893351e+02,0.0000000000000000e+00
2.6376600276027324e+02,0.0000000000000000e+00
2.6402163557206728e+02,0.0000000000000000e+00
2.6379599272432841e+02,0.0000000000000000e+00
2.6384087587735343e+02,0.0000000000000000e+00
2.6394676245498886e+02,0.0000000000000000e+00
2.6392080942075302e+02,0.0000000000000000e+00
2.6386682891158949e+02,0.0000000000000000e+00
1.0194464332799189e+03,0.0000000000000000e+00
1.0194464332799696e+03,0.0000000000000000e+00
1.0194464332800439e+03,0.0000000000000000e+00
1.0194464332801364e+03,0.0000000000000000e+00
1.0194464332802238e+03,0.0000000000000000e+00
1.0194464332803630e+03,0.0000000000000000e+00
1.0194464332803276e+03,0.0000000000000000e+00
2.8277482490193432e+02,0.0000000000000000e+00
2.8271187666829962e+02,0.0000000000000000e+00
2.7006283935915326e+02,0.0000000000000000e+00
2.7006946263776587e+02,0.0000000000000000e+00
2.7011233027761426e+02,0.0000000000000000e+00
2.7027376829894229e+02,0.0000000000000000e+00
2.7017699327877671e+02,0.0000000000000000e+00
2.7025929366834987e+02,0.0000000000000000e+00
2.7024165627993546e+02,0.0000000000000000e+00
2.7655615542905940e+02,0.0000000000000000e+00
2.7652937187159614e+02,0.0000000000000000e+00
2.7651454174114360e+02,0.0000000000000000e+00
2.7647926335998039e+02,0.0000000000000000e+00
2.7636418624629141e+02,0.0000000000000000e+00
2.7639096980375780e+02,0.0000000000000000e+00
2.7640579993421119e+02,0.0000000000000000e+00
2.7646017083767612e+02,0.0000000000000000e+00
1.0103759489120864e+03,0.0000000000000000e+00
1.0103759489120981e+03,0.0000000000000000e+00
1.0103759489117854e+03,0.0000000000000000e+00
1.0058431967114816e+03,0.0000000000000000e+00
1.0058431967115303e+03,0.0000000000000000e+00
1.0058431967115802e+03,0.0000000000000000e+00
1.0058431967116395e+03,0.0000000000000000e+00
1.0058431967117928e+03,0.0000000000000000e+00
1.0058431967117025e+03,0.0000000000000000e+00
1.0058431967117630e+03,0.0000000000000000e+00
1.0103759489120023e+03,0.0000000000000000e+00
1.0103759489119670e+03,0.0000000000000000e+00
1.0103759489118660e+03,0.0000000000000000e+00
1.0103759489118320e+03,0.0000000000000000e+00
1.0058431967114941e+03,0.0000000000000000e+00
2.9536330313179707e+02,0.0000000000000000e+00
2.9525282641851192e+02,0.0000000000000000e+00
2.8281933602480092e+02,0.0000000000000000e+00
2.8278904412048377e+02,0.0000000000000000e+00
2.8272730541950824e+02,0.0000000000000000e+00
2.8267496587609139e+02,0.0000000000000000e+00
2.8280150736977890e+02,0.0000000000000000e+00
2.8268519420045328e+02,0.0000000000000000e+00
2.8896270588682489e+02,0.0000000000000000e+00
2.8909429023796713e+02,0.0000000000000000e+00
2.8907538307514449e+02,0.0000000000000000e+00
2.8896909005442615e+02,0.0000000000000000e+00
2.8901305451233480e+02,0.0000000000000000e+00
2.8900009458492883e+02,0.0000000000000000e+00
2.8904001026146278e+02,0.0000000000000000e+00
9.9865987356495725e+02,0.0000000000000000e+00
9.9865987356493486e+02,0.0000000000000000e+00
9.9865987356489575e+02,0.0000000000000000e+00
9.9865987356485346e+02,0.0000000000000000e+00
9.9865987356481116e+02,0.0000000000000000e+00
9.9865987356473465e+02,0.0000000000000000e+00
9.9865987356476126e+02,0.0000000000000000e+00
9.9865987356498329e+02,0.0000000000000000e+00
9.9287624079726288e+02,0.0000000000000000e+00
9.9287624079727732e+02,0.0000000000000000e+00
9.9287624079730733e+02,0.0000000000000000e+00
9.9287624079733712e+02,0.0000000000000000e+00
9.9287624079737895e+02,0.0000000000000000e+00
9.9287624079739385e+02,0.0000000000000000e+00
9.9287624079741431e+02,0.0000000000000000e+00
9.8638843593019669e+02,0.0000000000000000e+00
9.8638843593031322e+02,0.0000000000000000e+00
9.8638843593029492e+02,0.0000000000000000e+00
9.8638843593027798e+02,0.0000000000000000e+00
9.8638843593025626e+02,0.0000000000000000e+00
9.8638843593021033e+02,0.0000000000000000e+00
9.8638843593021318e+02,0.0000000000000000e+00
9.8638843593023000e+02,0.0000000000000000e+00
2.9535794305784304e+02,0.0000000000000000e+00
2.9534194000239000e+02,0.0000000000000000e+00
2.9527749026516761e+02,0.0000000000000000e+00
2.9529839926474682e+02,0.0000000000000000e+00
2.9535072961181038e+02,0.0000000000000000e+00
3.0154515718138163e+02,0.0000000000000000e+00
3.0164064016422628e+02,0.0000000000000000e+00
3.0155847897564655e+02,0.0000000000000000e+00
3.0156585529027774e+02,0.0000000000000000e+00
3.0161994205533210e+02,0.0000000000000000e+00
3.0157427086693201e+02,0.0000000000000000e+00
3.0160239504588588e+02,0.0000000000000000e+00
3.0159289867280256e+02,0.0000000000000000e+00
9.8020077706028678e+02,0.0000000000000000e+00
9.8020077706026723e+02,0.0000000000000000e+00
9.8020077706023812e+02,0.0000000000000000e+00
9.8020077706024597e+02,0.0000000000000000e+00
9.8020077706026450e+02,0.0000000000000000e+00
9.8020077706026188e+02,0.0000000000000000e+00
3.0783603508506366e+02,0.0000000000000000e+00
3.0784213198046137e+02,0.0000000000000000e+00
3.0785339757420195e+02,0.0000000000000000e+00
3.0786811678176616e+02,0.0000000000000000e+00
3.0791380684393079e+02,0.0000000000000000e+00
3.0790495552372306e+02,0.0000000000000000e+00
3.0789170858689471e+02,0.0000000000000000e+00
3.1419284699353170e+02,0.0000000000000000e+00
3.1419089867527390e+02,0.0000000000000000e+00
3.1417236940046837e+02,0.0000000000000000e+00
3.1412568745568620e+02,0.0000000000000000e+00
3.1412763577393696e+02,0.0000000000000000e+00
3.1414024581347775e+02,0.0000000000000000e+00
3.0787608275949640e+02,0.0000000000000000e+00
3.1415926722460665e+02,0.0000000000000000e+00
9.7388354216203572e+02,0.0000000000000000e+00
9.7388354216206676e+02,0.0000000000000000e+00
9.7388354216204482e+02,0.0000000000000000e+00
9.7388354216205300e+02,0.0000000000000000e+00
9.7388354216205494e+02,0.0000000000000000e+00
9.6761373264418387e+02,0.0000000000000000e+00
9.6761373264418683e+02,0.0000000000000000e+00
9.6761373264420911e+02,0.0000000000000000e+00
9.6761373264422718e+02,0.0000000000000000e+00
9.6761373264427493e+02,0.0000000000000000e+00
9.6761373264424947e+02,0.0000000000000000e+00
9.6761373264425697e+02,0.0000000000000000e+00
3.2047059715195098e+02,0.0000000000000000e+00
3.2041430675021758e+02,0.0000000000000000e+00
3.2042650897547628e+02,0.0000000000000000e+00
3.2042216039207472e+02,0.0000000000000000e+00
3.2043147023848081e+02,0.0000000000000000e+00
3.2045839492669353e+02,0.0000000000000000e+00
3.2044805037961777e+02,0.0000000000000000e+00
3.2044245195108391e+02,0.0000000000000000e+00
9.7388354216206835e+02,0.0000000000000000e+00
9.6761373264430370e+02,0.0000000000000000e+00
9.6132618402389301e+02,0.0000000000000000e+00
9.6132618402391392e+02,0.0000000000000000e+00
9.6132618402407422e+02,0.0000000000000000e+00
9.6132618402394962e+02,0.0000000000000000e+00
9.6132618402405501e+02,0.0000000000000000e+00
9.6132618402403375e+02,0.0000000000000000e+00
9.6132618402401965e+02,0.0000000000000000e+00
9.5504448246033928e+02,0.0000000000000000e+00
9.5504448246037452e+02,0.0000000000000000e+00
9.5504448246042443e+02,0.0000000000000000e+00
9.5504448246060474e+02,0.0000000000000000e+00
9.5504448246057643e+02,0.0000000000000000e+00
9.5504448246052948e+02,0.0000000000000000e+00
9.5504448246050310e+02,0.0000000000000000e+00
9.5504448246034804e+02,0.0000000000000000e+00
3.2670205576135766e+02,0.0000000000000000e+00
3.2670564576955371e+02,0.0000000000000000e+00
3.2674921795458255e+02,0.0000000000000000e+00
3.2674562794638655e+02,0.0000000000000000e+00
3.3930854212723568e+02,0.0000000000000000e+00
3.3927643126342707e+02,0.0000000000000000e+00
3.3929529604654437e+02,0.0000000000000000e+00
3.3930137340002074e+02,0.0000000000000000e+00
3.3927547188584697e+02,0.0000000000000000e+00
3.2673032742972157e+02,0.0000000000000000e+00
3.2673483774543280e+02,0.0000000000000000e+00
3.2673899447619743e+02,0.0000000000000000e+00
3.3928264061306129e+02,0.0000000000000000e+00
3.3299021797171088e+02,0.0000000000000000e+00
3.3299207880581520e+02,0.0000000000000000e+00
3.3302742580696076e+02,0.0000000000000000e+00
3.3302000926007520e+02,0.0000000000000000e+00
3.3301275037151481e+02,0.0000000000000000e+00
3.3299763451859468e+02,0.0000000000000000e+00
3.3302306071144028e+02,0.0000000000000000e+00
3.3299458306723221e+02,0.0000000000000000e+00
9.7388354216207972e+02,0.0000000000000000e+00
9.4876089002663900e+02,0.0000000000000000e+00
9.4876089002667823e+02,0.0000000000000000e+00
9.4876089002674348e+02,0.0000000000000000e+00
9.4876089002681192e+02,0.0000000000000000e+00
9.4876089002699314e+02,0.0000000000000000e+00
9.4876089002695403e+02,0.0000000000000000e+00
9.4876089002685478e+02,0.0000000000000000e+00
3.3930602480499977e+02,0.0000000000000000e+00
3.3928555532249914e+02,0.0000000000000000e+00
9.4247782292909710e+02,0.0000000000000000e+00
9.4247782292913712e+02,0.0000000000000000e+00
9.4247782292920613e+02,0.0000000000000000e+00
9.4247782292929071e+02,0.0000000000000000e+00
9.4247782292939382e+02,0.0000000000000000e+00
9.4247782292948273e+02,0.0000000000000000e+00
9.4247782292959732e+02,0.0000000000000000e+00
9.4247782292956299e+02,0.0000000000000000e+00
3.4556135324451355e+02,0.0000000000000000e+00
3.4558692426842407e+02,0.0000000000000000e+00
3.4556215618798819e+02,0.0000000000000000e+00
3.4556346009743794e+02,0.0000000000000000e+00
3.4556735305402617e+02,0.0000000000000000e+00
3.4558059186883366e+02,0.0000000000000000e+00
3.4557519218293004e+02,0.0000000000000000e+00
9.3619460206996780e+02,0.0000000000000000e+00
9.3619460206992164e+02,0.0000000000000000e+00
9.3619460206983126e+02,0.0000000000000000e+00
9.3619460206971985e+02,0.0000000000000000e+00
9.3619460206958934e+02,0.0000000000000000e+00
9.3619460206947463e+02,0.0000000000000000e+00
9.3619460206935355e+02,0.0000000000000000e+00
9.3619460206942097e+02,0.0000000000000000e+00
3.5186819323023019e+02,0.0000000000000000e+00
3.5186928416616792e+02,0.0000000000000000e+00
3.5186493612810426e+02,0.0000000000000000e+00
3.5185181867207984e+02,0.0000000000000000e+00
3.5185607428109023e+02,0.0000000000000000e+00
3.5185002972273242e+02,0.0000000000000000e+00
3.5186289513051912e+02,0.0000000000000000e+00
9.7388354216204584e+02,0.0000000000000000e+00
9.2991142662590175e+02,0.0000000000000000e+00
9.2991142662599668e+02,0.0000000000000000e+00
9.2991142662612879e+02,0.0000000000000000e+00
9.2991142662627851e+02,0.0000000000000000e+00
9.2991142662643801e+02,0.0000000000000000e+00
9.2991142662656910e+02,0.0000000000000000e+00
9.2991142662665663e+02,0.0000000000000000e+00
3.5815124693784622e+02,0.0000000000000000e+00
3.5814854463114165e+02,0.0000000000000000e+00
3.5814534126882501e+02,0.0000000000000000e+00
3.5813244024126783e+02,0.0000000000000000e+00
3.5813963631978930e+02,0.0000000000000000e+00
3.5813187835283094e+02,0.0000000000000000e+00
3.5813335269857663e+02,0.0000000000000000e+00
3.5814156264534046e+02,0.0000000000000000e+00
9.1734505501710112e+02,0.0000000000000000e+00
9.1734505501722970e+02,0.0000000000000000e+00
9.1734505501742808e+02,0.0000000000000000e+00
9.1734505501767148e+02,0.0000000000000000e+00
9.1734505501790375e+02,0.0000000000000000e+00
9.1734505501810929e+02,0.0000000000000000e+00
9.1734505501827914e+02,0.0000000000000000e+00
9.2362824019838820e+02,0.0000000000000000e+00
9.2362824019846732e+02,0.0000000000000000e+00
9.2362824019868924e+02,0.0000000000000000e+00
9.2362824019888455e+02,0.0000000000000000e+00
9.2362824019907271e+02,0.0000000000000000e+00
9.2362824019924528e+02,0.0000000000000000e+00
9.2362824019938091e+02,0.0000000000000000e+00
9.2362824019853008e+02,0.0000000000000000e+00
3.6441712029217365e+02,0.0000000000000000e+00
3.6441890998404381e+02,0.0000000000000000e+00
3.6442158844720717e+02,0.0000000000000000e+00
3.6443237552768113e+02,0.0000000000000000e+00
3.6442313722979964e+02,0.0000000000000000e+00
3.6443058583581131e+02,0.0000000000000000e+00
3.6442790737265375e+02,0.0000000000000000e+00
9.1106186944227295e+02,0.0000000000000000e+00
9.1106186944216211e+02,0.0000000000000000e+00
9.1106186944195440e+02,0.0000000000000000e+00
9.1106186944167894e+02,0.0000000000000000e+00
9.1106186944078070e+02,0.0000000000000000e+00
9.1106186944124067e+02,0.0000000000000000e+00
9.1106186944090302e+02,0.0000000000000000e+00
9.1106186944138381e+02,0.0000000000000000e+00
9.0477868421921926e+02,0.0000000000000000e+00
9.0477868421901167e+02,0.0000000000000000e+00
9.0477868421871574e+02,0.0000000000000000e+00
9.0477868421835808e+02,0.0000000000000000e+00
9.0477868421800315e+02,0.0000000000000000e+00
9.0477868421744563e+02,0.0000000000000000e+00
9.0477868421769654e+02,0.0000000000000000e+00
8.9849549893980020e+02,0.0000000000000000e+00
8.9849549893997005e+02,0.0000000000000000e+00
8.9849549894028200e+02,0.0000000000000000e+00
8.9849549894068798e+02,0.0000000000000000e+00
8.9849549894201709e+02,0.0000000000000000e+00
8.9849549894184975e+02,0.0000000000000000e+00
8.9849549894170650e+02,0.0000000000000000e+00
8.9849549894153643e+02,0.0000000000000000e+00
3.7070155731836314e+02,0.0000000000000000e+00
3.7071470177474134e+02,0.0000000000000000e+00
3.7071367131874172e+02,0.0000000000000000e+00
3.7070409909132735e+02,0.0000000000000000e+00
3.7070658683217738e+02,0.0000000000000000e+00
3.7070927954347292e+02,0.0000000000000000e+00
3.7071176728432749e+02,0.0000000000000000e+00
3.7698546228829906e+02,0.0000000000000000e+00
3.7699677466145442e+02,0.0000000000000000e+00
3.7699644648612946e+02,0.0000000000000000e+00
3.7698704059161116e+02,0.0000000000000000e+00
3.7698891154035675e+02,0.0000000000000000e+00
3.7699224356034023e+02,0.0000000000000000e+00
3.7699111847487774e+02,0.0000000000000000e+00
3.7699519635814715e+02,0.0000000000000000e+00
3.8955354252033368e+02,0.0000000000000000e+00
3.8955377150126782e+02,0.0000000000000000e+00
3.8327902906173205e+02,0.0000000000000000e+00
3.8327830967862963e+02,0.0000000000000000e+00
3.8327614748629293e+02,0.0000000000000000e+00
3.8326957847471851e+02,0.0000000000000000e+00
3.8327029785782003e+02,0.0000000000000000e+00
3.8327246005015962e+02,0.0000000000000000e+00
3.8327089702146304e+02,0.0000000000000000e+00
3.8327430376822616e+02,0.0000000000000000e+00
8.9221231362418973e+02,0.0000000000000000e+00
8.9221231362389381e+02,0.0000000000000000e+00
8.9221231362345100e+02,0.0000000000000000e+00
8.9221231362292804e+02,0.0000000000000000e+00
8.9221231362239985e+02,0.0000000000000000e+00
8.9221231362195408e+02,0.0000000000000000e+00
8.9221231362157880e+02,0.0000000000000000e+00
8.8592912830822763e+02,0.0000000000000000e+00
8.8592912830847695e+02,0.0000000000000000e+00
8.8592912830893761e+02,0.0000000000000000e+00
8.8592912830953685e+02,0.0000000000000000e+00
8.8592912831018430e+02,0.0000000000000000e+00
8.8592912831148999e+02,0.0000000000000000e+00
8.8592912831124374e+02,0.0000000000000000e+00
8.8592912831078456e+02,0.0000000000000000e+00
3.8955594920021349e+02,0.0000000000000000e+00
3.8956033436669532e+02,0.0000000000000000e+00
3.8955972460439153e+02,0.0000000000000000e+00
3.8955827408262684e+02,0.0000000000000000e+00
3.8955670404918317e+02,0.0000000000000000e+00
3.9584396964760066e+02,0.0000000000000000e+00
3.9584377845342840e+02,0.0000000000000000e+00
3.9584346797093508e+02,0.0000000000000000e+00
3.9584196012144207e+02,0.0000000000000000e+00
3.9584132983871370e+02,0.0000000000000000e+00
3.9584001889440913e+02,0.0000000000000000e+00
3.9583880773979683e+02,0.0000000000000000e+00
4.0212110887340702e+02,0.0000000000000000e+00
4.0212152765713904e+02,0.0000000000000000e+00
4.0212645086230452e+02,0.0000000000000000e+00
4.0212230146857706e+02,0.0000000000000000e+00
4.0212385966926490e+02,0.0000000000000000e+00
4.0212584288255658e+02,0.0000000000000000e+00
4.0212541786994893e+02,0.0000000000000000e+00
4.0212493297656346e+02,0.0000000000000000e+00
8.7964594300270107e+02,0.0000000000000000e+00
8.7964594300314138e+02,0.0000000000000000e+00
8.7964594300379304e+02,0.0000000000000000e+00
8.7964594300456304e+02,0.0000000000000000e+00
8.7964594300654039e+02,0.0000000000000000e+00
8.7964594300623878e+02,0.0000000000000000e+00
8.7964594300598799e+02,0.0000000000000000e+00
8.6079638708703430e+02,0.0000000000000000e+00
8.6079638708650850e+02,0.0000000000000000e+00
8.6079638708552284e+02,0.0000000000000000e+00
8.6079638708423454e+02,0.0000000000000000e+00
8.6079638708024220e+02,0.0000000000000000e+00
8.6079638708217408e+02,0.0000000000000000e+00
8.6079638708101811e+02,0.0000000000000000e+00
8.7336275770068198e+02,0.0000000000000000e+00
8.7336275770054169e+02,0.0000000000000000e+00
8.7336275769964243e+02,0.0000000000000000e+00
8.7336275769876295e+02,0.0000000000000000e+00
8.7336275769781491e+02,0.0000000000000000e+00
8.7336275769693111e+02,0.0000000000000000e+00
8.7336275769589417e+02,0.0000000000000000e+00
8.7336275769603060e+02,0.0000000000000000e+00
8.6707957238811593e+02,0.0000000000000000e+00
8.6707957238875292e+02,0.0000000000000000e+00
8.6707957238971221e+02,0.0000000000000000e+00
8.6707957239083782e+02,0.0000000000000000e+00
8.6707957239197378e+02,0.0000000000000000e+00
8.6707957239292602e+02,0.0000000000000000e+00
8.6707957239373354e+02,0.0000000000000000e+00
8.5451320177998616e+02,0.0000000000000000e+00
8.5451320177879347e+02,0.0000000000000000e+00
8.5451320177723915e+02,0.0000000000000000e+00
8.5451320177241257e+02,0.0000000000000000e+00
8.5451320177334799e+02,0.0000000000000000e+00
8.5451320177639309e+02,0.0000000000000000e+00
8.5451320177555294e+02,0.0000000000000000e+00
8.5451320178038338e+02,0.0000000000000000e+00
4.0840474925704410e+02,0.0000000000000000e+00
4.0840509875904360e+02,0.0000000000000000e+00
4.0840920749086462e+02,0.0000000000000000e+00
4.0840899118769391e+02,0.0000000000000000e+00
4.0840870009260362e+02,0.0000000000000000e+00
4.0840834539220947e+02,0.0000000000000000e+00
4.0840658832700558e+02,0.0000000000000000e+00
4.0840704497336856e+02,0.0000000000000000e+00
8.4823001646441151e+02,0.0000000000000000e+00
8.4823001646554178e+02,0.0000000000000000e+00
8.4823001646723390e+02,0.0000000000000000e+00
8.4823001646923171e+02,0.0000000000000000e+00
8.4823001647434489e+02,0.0000000000000000e+00
8.4823001647122476e+02,0.0000000000000000e+00
8.4823001647291630e+02,0.0000000000000000e+00
4.1469214574810781e+02,0.0000000000000000e+00
4.1468842594546288e+02,0.0000000000000000e+00
4.1468860642166385e+02,0.0000000000000000e+00
4.1469185413521484e+02,0.0000000000000000e+00
4.1468914525203559e+02,0.0000000000000000e+00
4.1469097765762820e+02,0.0000000000000000e+00
4.1469023027844224e+02,0.0000000000000000e+00
4.1468948289924953e+02,0.0000000000000000e+00
4.2097206100290208e+02,0.0000000000000000e+00
4.2097456756085040e+02,0.0000000000000000e+00
4.2097432068644139e+02,0.0000000000000000e+00
4.2097373341382240e+02,0.0000000000000000e+00
4.2097181774661613e+02,0.0000000000000000e+00
4.2097279213889180e+02,0.0000000000000000e+00
4.2097501342172762e+02,0.0000000000000000e+00
8.4194683116787201e+02,0.0000000000000000e+00
8.4194683116650651e+02,0.0000000000000000e+00
8.4194683116446106e+02,0.0000000000000000e+00
8.4194683116204999e+02,0.0000000000000000e+00
8.4194683115963778e+02,0.0000000000000000e+00
8.4194683115759551e+02,0.0000000000000000e+00
8.4194683115586929e+02,0.0000000000000000e+00
4.2097341558417349e+02,0.0000000000000000e+00
4.2725785615304613e+02,0.0000000000000000e+00
4.2725756162682325e+02,0.0000000000000000e+00
4.2725534562767911e+02,0.0000000000000000e+00
4.2725564015389659e+02,0.0000000000000000e+00
4.2725712083718958e+02,0.0000000000000000e+00
4.2725686595696033e+02,0.0000000000000000e+00
4.2725660089036614e+02,0.0000000000000000e+00
8.3566364586233885e+02,0.0000000000000000e+00
8.3566364586120426e+02,0.0000000000000000e+00
8.3566364585910378e+02,0.0000000000000000e+00
8.3566364584740722e+02,0.0000000000000000e+00
8.3566364584854603e+02,0.0000000000000000e+00
8.3566364584949247e+02,0.0000000000000000e+00
8.3566364585487486e+02,0.0000000000000000e+00
8.3566364585338920e+02,0.0000000000000000e+00
4.3353884423719063e+02,0.0000000000000000e+00
4.3353915679953161e+02,0.0000000000000000e+00
4.3353935266044039e+02,0.0000000000000000e+00
4.3353978619686387e+02,0.0000000000000000e+00
4.3354000721181575e+02,0.0000000000000000e+00
4.3354072815653620e+02,0.0000000000000000e+00
4.3354041559419585e+02,0.0000000000000000e+00
4.3982204523848696e+02,0.0000000000000000e+00
4.3982244681655129e+02,0.0000000000000000e+00
4.3982209898093856e+02,0.0000000000000000e+00
4.3982375675320253e+02,0.0000000000000000e+00
4.3982389776866387e+02,0.0000000000000000e+00
4.3982333291428773e+02,0.0000000000000000e+00
4.3982297150357670e+02,0.0000000000000000e+00
4.3982349619059863e+02,0.0000000000000000e+00
8.2938046053919800e+02,0.0000000000000000e+00
8.2938046054119070e+02,0.0000000000000000e+00
8.2938046054417327e+02,0.0000000000000000e+00
8.2938046054769029e+02,0.0000000000000000e+00
8.2938046055121106e+02,0.0000000000000000e+00
8.2938046055419170e+02,0.0000000000000000e+00
8.2938046055618599e+02,0.0000000000000000e+00
4.4610692881893465e+02,0.0000000000000000e+00
4.4610681128763889e+02,0.0000000000000000e+00
4.4610659411811952e+02,0.0000000000000000e+00
4.4610615681043686e+02,0.0000000000000000e+00
4.4610585558765951e+02,0.0000000000000000e+00
4.4610560022332453e+02,0.0000000000000000e+00
4.4610538480193395e+02,0.0000000000000000e+00
4.4610631037247009e+02,0.0000000000000000e+00
8.2309727523025231e+02,0.0000000000000000e+00
8.2309727523265883e+02,0.0000000000000000e+00
8.2309727525140204e+02,0.0000000000000000e+00
8.2309727524974710e+02,0.0000000000000000e+00
8.2309727523834977e+02,0.0000000000000000e+00
8.2309727524051402e+02,0.0000000000000000e+00
8.2309727524476034e+02,0.0000000000000000e+00
8.1681408992018100e+02,0.0000000000000000e+00
8.1681408992218371e+02,0.0000000000000000e+00
8.1681408992588592e+02,0.0000000000000000e+00
8.1681408993071966e+02,0.0000000000000000e+00
8.1681408993595323e+02,0.0000000000000000e+00
8.1681408994078993e+02,0.0000000000000000e+00
8.1681408994572769e+02,0.0000000000000000e+00
8.1681408994449055e+02,0.0000000000000000e+00
8.0424771933705142e+02,0.0000000000000000e+00
8.0424771932984629e+02,0.0000000000000000e+00
8.0424771932279725e+02,0.0000000000000000e+00
8.0424771931516170e+02,0.0000000000000000e+00
8.0424771930810982e+02,0.0000000000000000e+00
8.0424771929979511e+02,0.0000000000000000e+00
8.0424771933524141e+02,0.0000000000000000e+00
7.9796453398863480e+02,0.0000000000000000e+00
7.9796453399215579e+02,0.0000000000000000e+00
7.9796453399867971e+02,0.0000000000000000e+00
7.9796453400719156e+02,0.0000000000000000e+00
7.9796453401640724e+02,0.0000000000000000e+00
7.9796453402492250e+02,0.0000000000000000e+00
7.9796453403144062e+02,0.0000000000000000e+00
8.1053090464204547e+02,0.0000000000000000e+00
8.1053090463962508e+02,0.0000000000000000e+00
8.1053090463516241e+02,0.0000000000000000e+00
8.1053090462931664e+02,0.0000000000000000e+00
8.1053090462299724e+02,0.0000000000000000e+00
8.1053090461715817e+02,0.0000000000000000e+00
8.1053090461119007e+02,0.0000000000000000e+00
8.1053090461470151e+02,0.0000000000000000e+00
4.5238869880383015e+02,0.0000000000000000e+00
4.5238887831416116e+02,0.0000000000000000e+00
4.5238897770953139e+02,0.0000000000000000e+00
4.5238998543095886e+02,0.0000000000000000e+00
4.5238980592062410e+02,0.0000000000000000e+00
4.5238959312589355e+02,0.0000000000000000e+00
4.5238921415436704e+02,0.0000000000000000e+00
4.5238934211739803e+02,0.0000000000000000e+00
4.5867202255280932e+02,0.0000000000000000e+00
4.5867207305197297e+02,0.0000000000000000e+00
4.5867231829975498e+02,0.0000000000000000e+00
4.5867252742442940e+02,0.0000000000000000e+00
4.5867273654909849e+02,0.0000000000000000e+00
4.5867306339327848e+02,0.0000000000000000e+00
4.5867303229604227e+02,0.0000000000000000e+00
7.9168134867665435e+02,0.0000000000000000e+00
7.9168134868091295e+02,0.0000000000000000e+00
7.9168134868877735e+02,0.0000000000000000e+00
7.9168134869905680e+02,0.0000000000000000e+00
7.9168134871018469e+02,0.0000000000000000e+00
7.9168134872046551e+02,0.0000000000000000e+00
7.9168134873258919e+02,0.0000000000000000e+00
7.9168134872832718e+02,0.0000000000000000e+00
4.6495613328019954e+02,0.0000000000000000e+00
4.6495603460553622e+02,0.0000000000000000e+00
4.6495526627938261e+02,0.0000000000000000e+00
4.6495588692847582e+02,0.0000000000000000e+00
4.6495580153634728e+02,0.0000000000000000e+00
4.6495553853452412e+02,0.0000000000000000e+00
4.6495562392665175e+02,0.0000000000000000e+00
7.8539816343120140e+02,0.0000000000000000e+00
7.8539816342606287e+02,0.0000000000000000e+00
7.8539816341656444e+02,0.0000000000000000e+00
7.8539816340415450e+02,0.0000000000000000e+00
7.8539816339072161e+02,0.0000000000000000e+00
7.8539816337830734e+02,0.0000000000000000e+00
7.8539816336367062e+02,0.0000000000000000e+00
7.8539816336563058e+02,0.0000000000000000e+00
7.7911497812481696e+02,0.0000000000000000e+00
7.7911497813102199e+02,0.0000000000000000e+00
7.7911497810616402e+02,0.0000000000000000e+00
7.7911497809026071e+02,0.0000000000000000e+00
7.7911497807435387e+02,0.0000000000000000e+00
7.7911497806087107e+02,0.0000000000000000e+00
7.7911497805186309e+02,0.0000000000000000e+00
7.7283179273387213e+02,0.0000000000000000e+00
7.7283179274135944e+02,0.0000000000000000e+00
7.7283179275520342e+02,0.0000000000000000e+00
7.7283179277329339e+02,0.0000000000000000e+00
7.7283179279286230e+02,0.0000000000000000e+00
7.7283179281094942e+02,0.0000000000000000e+00
7.7283179282942388e+02,0.0000000000000000e+00
7.7283179282479023e+02,0.0000000000000000e+00
4.7123854779331242e+02,0.0000000000000000e+00
4.7123862997246368e+02,0.0000000000000000e+00
4.7123875296225737e+02,0.0000000000000000e+00
4.7123897199789661e+02,0.0000000000000000e+00
4.7123910865683109e+02,0.0000000000000000e+00
4.7123921325105198e+02,0.0000000000000000e+00
4.7123926985703679e+02,0.0000000000000000e+00
4.7752177373949735e+02,0.0000000000000000e+00
4.7752182087423898e+02,0.0000000000000000e+00
4.7752190796789637e+02,0.0000000000000000e+00
4.7752202176123461e+02,0.0000000000000000e+00
4.7752214493025650e+02,0.0000000000000000e+00
4.7752225872359656e+02,0.0000000000000000e+00
4.7752234581724997e+02,0.0000000000000000e+00
4.7752230655941548e+02,0.0000000000000000e+00
7.6654860741995481e+02,0.0000000000000000e+00
7.6654860743308427e+02,0.0000000000000000e+00
7.6654860745273379e+02,0.0000000000000000e+00
7.6654860747590863e+02,0.0000000000000000e+00
7.6654860753185653e+02,0.0000000000000000e+00
7.6654860748772444e+02,0.0000000000000000e+00
7.6654860749908232e+02,0.0000000000000000e+00
7.6026542224041111e+02,0.0000000000000000e+00
7.6026542222949854e+02,0.0000000000000000e+00
7.6026542220933277e+02,0.0000000000000000e+00
7.6026542218297914e+02,0.0000000000000000e+00
7.6026542215445875e+02,0.0000000000000000e+00
7.6026542212811137e+02,0.0000000000000000e+00
7.6026542210794321e+02,0.0000000000000000e+00
7.6026542210118714e+02,0.0000000000000000e+00
4.8380551145627010e+02,0.0000000000000000e+00
4.8380501089419585e+02,0.0000000000000000e+00
4.8380505013561526e+02,0.0000000000000000e+00
4.8380512264431434e+02,0.0000000000000000e+00
4.8380545448654749e+02,0.0000000000000000e+00
4.8380536922534264e+02,0.0000000000000000e+00
4.8380531992428462e+02,0.0000000000000000e+00
4.9008823940255212e+02,0.0000000000000000e+00
4.9008827206698811e+02,0.0000000000000000e+00
4.9008833242298726e+02,0.0000000000000000e+00
4.9008866851753311e+02,0.0000000000000000e+00
4.9008841128190693e+02,0.0000000000000000e+00
4.9008853767622674e+02,0.0000000000000000e+00
4.9008863585310178e+02,0.0000000000000000e+00
4.9008845396005177e+02,0.0000000000000000e+00
5.0265496454389449e+02,0.0000000000000000e+00
5.0265490874432976e+02,0.0000000000000000e+00
5.0265485413093711e+02,0.0000000000000000e+00
5.0265468460487921e+02,0.0000000000000000e+00
5.0265476659711817e+02,0.0000000000000000e+00
5.0265479501783216e+02,0.0000000000000000e+00
4.9637147106021632e+02,0.0000000000000000e+00
4.9637180747421104e+02,0.0000000000000000e+00
4.9637151052715416e+02,0.0000000000000000e+00
4.9637156959359623e+02,0.0000000000000000e+00
4.9637167478651287e+02,0.0000000000000000e+00
4.9637176800727326e+02,0.0000000000000000e+00
4.9637170894083152e+02,0.0000000000000000e+00
7.5398223694806848e+02,0.0000000000000000e+00
7.5398223693489524e+02,0.0000000000000000e+00
7.5398223691055887e+02,0.0000000000000000e+00
7.5398223687875338e+02,0.0000000000000000e+00
7.5398223684433378e+02,0.0000000000000000e+00
7.5398223681253432e+02,0.0000000000000000e+00
7.5398223678819318e+02,0.0000000000000000e+00
7.5398223678003956e+02,0.0000000000000000e+00
7.4769905165272246e+02,0.0000000000000000e+00
7.4769905162964540e+02,0.0000000000000000e+00
7.4769905159510552e+02,0.0000000000000000e+00
7.4769905155436368e+02,0.0000000000000000e+00
7.4769905151361888e+02,0.0000000000000000e+00
7.4769905147907912e+02,0.0000000000000000e+00
7.4769905145599932e+02,0.0000000000000000e+00
5.0265495054361116e+02,0.0000000000000000e+00
5.0265482457438981e+02,0.0000000000000000e+00
7.4141586612117453e+02,0.0000000000000000e+00
7.4141586614035884e+02,0.0000000000000000e+00
7.4141586617580390e+02,0.0000000000000000e+00
7.4141586619801728e+02,0.0000000000000000e+00
7.4141586629634662e+02,0.0000000000000000e+00
7.4141586622211923e+02,0.0000000000000000e+00
5.0893789342741150e+02,0.0000000000000000e+00
5.0893792075141170e+02,0.0000000000000000e+00
5.0893796164466818e+02,0.0000000000000000e+00
5.0893813350861097e+02,0.0000000000000000e+00
5.0893805811843794e+02,0.0000000000000000e+00
5.0893812633569655e+02,0.0000000000000000e+00
5.0893800988155516e+02,0.0000000000000000e+00
7.2884949544937660e+02,0.0000000000000000e+00
7.2884949547730787e+02,0.0000000000000000e+00
7.2884949552891260e+02,0.0000000000000000e+00
7.2884949559633617e+02,0.0000000000000000e+00
7.2884949566931800e+02,0.0000000000000000e+00
7.2884949573673953e+02,0.0000000000000000e+00
7.2884949578834733e+02,0.0000000000000000e+00
7.2884949580563296e+02,0.0000000000000000e+00
7.4141586636587704e+02,0.0000000000000000e+00
7.3513268109204375e+02,0.0000000000000000e+00
7.3513268106889848e+02,0.0000000000000000e+00
7.3513268102612778e+02,0.0000000000000000e+00
7.3513268097024547e+02,0.0000000000000000e+00
7.3513268090975691e+02,0.0000000000000000e+00
7.3513268085387313e+02,0.0000000000000000e+00
7.3513268081110630e+02,0.0000000000000000e+00
7.3513268078796125e+02,0.0000000000000000e+00
5.1522109831405328e+02,0.0000000000000000e+00
5.1522112104406108e+02,0.0000000000000000e+00
5.1522115506192119e+02,0.0000000000000000e+00
5.1522119518872535e+02,0.0000000000000000e+00
5.1522129206339946e+02,0.0000000000000000e+00
5.1522126933339200e+02,0.0000000000000000e+00
5.1522123531552631e+02,0.0000000000000000e+00
5.2150446603399087e+02,0.0000000000000000e+00
5.2150445301159527e+02,0.0000000000000000e+00
5.2150442894934565e+02,0.0000000000000000e+00
5.2150439751048509e+02,0.0000000000000000e+00
5.2150430798020625e+02,0.0000000000000000e+00
5.2150431882637531e+02,0.0000000000000000e+00
5.2150434712060041e+02,0.0000000000000000e+00
5.2150429495780406e+02,0.0000000000000000e+00
7.1628312476695749e+02,0.0000000000000000e+00
7.1628312482596880e+02,0.0000000000000000e+00
7.1628312491429017e+02,0.0000000000000000e+00
7.1628312501847915e+02,0.0000000000000000e+00
7.1628312512264256e+02,0.0000000000000000e+00
7.1628312521095802e+02,0.0000000000000000e+00
7.1628312524481191e+02,0.0000000000000000e+00
7.2256631054696413e+02,0.0000000000000000e+00
7.2256631051327247e+02,0.0000000000000000e+00
7.2256631045101335e+02,0.0000000000000000e+00
7.2256631036966576e+02,0.0000000000000000e+00
7.2256631028161939e+02,0.0000000000000000e+00
7.2256631020027430e+02,0.0000000000000000e+00
7.2256631013801632e+02,0.0000000000000000e+00
7.2256631011716399e+02,0.0000000000000000e+00
5.2778763281138606e+02,0.0000000000000000e+00
5.2778761708901720e+02,0.0000000000000000e+00
5.2778749879477459e+02,0.0000000000000000e+00
5.2778751451714459e+02,0.0000000000000000e+00
5.2778756580308084e+02,0.0000000000000000e+00
5.2778755165332370e+02,0.0000000000000000e+00
5.2778759355883801e+02,0.0000000000000000e+00
5.3407069539235420e+02,0.0000000000000000e+00
5.3407081026006597e+02,0.0000000000000000e+00
5.3407080682815968e+02,0.0000000000000000e+00
5.3407070846562044e+02,0.0000000000000000e+00
5.3407072803115466e+02,0.0000000000000000e+00
5.3407075111025745e+02,0.0000000000000000e+00
7.0999994003335826e+02,0.0000000000000000e+00
7.0999993998432365e+02,0.0000000000000000e+00
7.0999993989372433e+02,0.0000000000000000e+00
7.0999993977535723e+02,0.0000000000000000e+00
7.0999993964721682e+02,0.0000000000000000e+00
7.0999993952884370e+02,0.0000000000000000e+00
7.0999993943824552e+02,0.0000000000000000e+00
7.0999993938921148e+02,0.0000000000000000e+00
5.3407071760459485e+02,0.0000000000000000e+00
6.9115038331071162e+02,0.0000000000000000e+00
6.9115038338235672e+02,0.0000000000000000e+00
6.9115038356926891e+02,0.0000000000000000e+00
5.4035388724074198e+02,0.0000000000000000e+00
5.4035389472744794e+02,0.0000000000000000e+00
5.4035398559413443e+02,0.0000000000000000e+00
5.4035390856108313e+02,0.0000000000000000e+00
5.4035392663558696e+02,0.0000000000000000e+00
5.4035393641743872e+02,0.0000000000000000e+00
5.4035394619929002e+02,0.0000000000000000e+00
5.4663708084502264e+02,0.0000000000000000e+00
5.4663708706856687e+02,0.0000000000000000e+00
5.4663716023235793e+02,0.0000000000000000e+00
5.4663715119717040e+02,0.0000000000000000e+00
5.4663712985607992e+02,0.0000000000000000e+00
5.4663709225207276e+02,0.0000000000000000e+00
5.4663710577419749e+02,0.0000000000000000e+00
5.4663713767505385e+02,0.0000000000000000e+00
7.0371675401562561e+02,0.0000000000000000e+00
7.0371675407476857e+02,0.0000000000000000e+00
7.0371675418404971e+02,0.0000000000000000e+00
7.0371675432683219e+02,0.0000000000000000e+00
7.0371675479258079e+02,0.0000000000000000e+00
7.0371675473344078e+02,0.0000000000000000e+00
7.0371675448137944e+02,0.0000000000000000e+00
7.0371675468417823e+02,0.0000000000000000e+00
6.9743356953828049e+02,0.0000000000000000e+00
6.9743356943472247e+02,0.0000000000000000e+00
6.9743356927974389e+02,0.0000000000000000e+00
6.9743356909692307e+02,0.0000000000000000e+00
6.9743356891411065e+02,0.0000000000000000e+00
6.9743356862838914e+02,0.0000000000000000e+00
6.9743356869972001e+02,0.0000000000000000e+00
5.5920346410120237e+02,0.0000000000000000e+00
5.5920346840014668e+02,0.0000000000000000e+00
5.5920347634356062e+02,0.0000000000000000e+00
5.5920348672213299e+02,0.0000000000000000e+00
5.5920349795581160e+02,0.0000000000000000e+00
5.5920351269726905e+02,0.0000000000000000e+00
5.5920351893836357e+02,0.0000000000000000e+00
5.5292034100969511e+02,0.0000000000000000e+00
5.5292033583686771e+02,0.0000000000000000e+00
5.5292032627873232e+02,0.0000000000000000e+00
5.5292031379041839e+02,0.0000000000000000e+00
5.5920350833438579e+02,0.0000000000000000e+00
5.5292027502531607e+02,0.0000000000000000e+00
5.5292028253509693e+02,0.0000000000000000e+00
5.5292029377427230e+02,0.0000000000000000e+00
6.7230082825471891e+02,0.0000000000000000e+00
6.7230082786820549e+02,0.0000000000000000e+00
6.7230082748168741e+02,0.0000000000000000e+00
6.7230082715401977e+02,0.0000000000000000e+00
6.7230082693507472e+02,0.0000000000000000e+00
6.9115038435479516e+02,0.0000000000000000e+00
6.9115038426877072e+02,0.0000000000000000e+00
6.9115038410981617e+02,0.0000000000000000e+00
6.9115038390213783e+02,0.0000000000000000e+00
6.9115038325747321e+02,0.0000000000000000e+00
6.8486719912442197e+02,0.0000000000000000e+00
6.8486719897382375e+02,0.0000000000000000e+00
6.8486719874843209e+02,0.0000000000000000e+00
6.8486719848256701e+02,0.0000000000000000e+00
6.8486719821670022e+02,0.0000000000000000e+00
6.7858401394933003e+02,0.0000000000000000e+00
6.7858401376773736e+02,0.0000000000000000e+00
6.7858401349595738e+02,0.0000000000000000e+00
6.7858401317538494e+02,0.0000000000000000e+00
6.7858401285480113e+02,0.0000000000000000e+00
6.7858401258303377e+02,0.0000000000000000e+00
6.7858401240145406e+02,0.0000000000000000e+00
6.8486719780117505e+02,0.0000000000000000e+00
6.8486719784070999e+02,0.0000000000000000e+00
6.8486719799131038e+02,0.0000000000000000e+00
6.6601764368598947e+02,0.0000000000000000e+00
6.6601764342203626e+02,0.0000000000000000e+00
6.6601764302700349e+02,0.0000000000000000e+00
6.6601764256103002e+02,0.0000000000000000e+00
6.6601764143606738e+02,0.0000000000000000e+00
6.6601764232347750e+02,0.0000000000000000e+00
6.6601764188453933e+02,0.0000000000000000e+00
6.7230082858239075e+02,0.0000000000000000e+00
6.7230082870799993e+02,0.0000000000000000e+00
6.7230082885881325e+02,0.0000000000000000e+00
5.7176988244885376e+02,0.0000000000000000e+00
5.7176987700881671e+02,0.0000000000000000e+00
5.7176987056010489e+02,0.0000000000000000e+00
5.7176986295333415e+02,0.0000000000000000e+00
5.7176985191001165e+02,0.0000000000000000e+00
5.7176984458896095e+02,0.0000000000000000e+00
5.7176985907543565e+02,0.0000000000000000e+00
5.6548669974912411e+02,0.0000000000000000e+00
5.6548665775399888e+02,0.0000000000000000e+00
5.6548665418175710e+02,0.0000000000000000e+00
5.6548666072926824e+02,0.0000000000000000e+00
5.6548668231350962e+02,0.0000000000000000e+00
5.6548666849080087e+02,0.0000000000000000e+00
5.7176984889785149e+02,0.0000000000000000e+00
5.6548666435464122e+02,0.0000000000000000e+00
5.7805303300422008e+02,0.0000000000000000e+00
5.7805303658384935e+02,0.0000000000000000e+00
5.7805304194114569e+02,0.0000000000000000e+00
5.7805304826050951e+02,0.0000000000000000e+00
5.7805306351680440e+02,0.0000000000000000e+00
5.7805305993717081e+02,0.0000000000000000e+00
5.7805305743479994e+02,0.0000000000000000e+00
6.5973445581420754e+02,0.0000000000000000e+00
6.5973445603338268e+02,0.0000000000000000e+00
6.5973445643835669e+02,0.0000000000000000e+00
6.5973445696748604e+02,0.0000000000000000e+00
6.5973445754021134e+02,0.0000000000000000e+00
6.5973445806933887e+02,0.0000000000000000e+00
6.5973445860995992e+02,0.0000000000000000e+00
6.5973445829177126e+02,0.0000000000000000e+00
5.8433622089494736e+02,0.0000000000000000e+00
5.8433622386839352e+02,0.0000000000000000e+00
5.8433622831846651e+02,0.0000000000000000e+00
5.8433623356769056e+02,0.0000000000000000e+00
5.8433624702100337e+02,0.0000000000000000e+00
5.8433624624043307e+02,0.0000000000000000e+00
5.8433624118838122e+02,0.0000000000000000e+00
6.5345127368195165e+02,0.0000000000000000e+00
6.5345127341777140e+02,0.0000000000000000e+00
6.5345127292962593e+02,0.0000000000000000e+00
6.5345127229183856e+02,0.0000000000000000e+00
6.5345127160149707e+02,0.0000000000000000e+00
6.5345127096370550e+02,0.0000000000000000e+00
6.5345127031206516e+02,0.0000000000000000e+00
6.5345127069560010e+02,0.0000000000000000e+00
5.9061940834939276e+02,0.0000000000000000e+00
5.9061941081901648e+02,0.0000000000000000e+00
5.9061941451507641e+02,0.0000000000000000e+00
5.9061941887487308e+02,0.0000000000000000e+00
5.9061942323467224e+02,0.0000000000000000e+00
5.9061942693072558e+02,0.0000000000000000e+00
5.9061942940035328e+02,0.0000000000000000e+00
5.9690261346151374e+02,0.0000000000000000e+00
5.9690261204880017e+02,0.0000000000000000e+00
5.9690260943844498e+02,0.0000000000000000e+00
5.9690260602785213e+02,0.0000000000000000e+00
5.9690260233625224e+02,0.0000000000000000e+00
5.9690259892565643e+02,0.0000000000000000e+00
5.9690259631530262e+02,0.0000000000000000e+00
5.9690259544098797e+02,0.0000000000000000e+00
6.4716808486643640e+02,0.0000000000000000e+00
6.4716808454803197e+02,0.0000000000000000e+00
6.4716808582343981e+02,0.0000000000000000e+00
6.4716808663948586e+02,0.0000000000000000e+00
6.4716808745553055e+02,0.0000000000000000e+00
6.4716808841253430e+02,0.0000000000000000e+00
6.4716808873094169e+02,0.0000000000000000e+00
6.0318579719466243e+02,0.0000000000000000e+00
6.0318579249573895e+02,0.0000000000000000e+00
6.0318578948922948e+02,0.0000000000000000e+00
6.0318578178379971e+02,0.0000000000000000e+00
6.0318578648271568e+02,0.0000000000000000e+00
6.0318578295688064e+02,0.0000000000000000e+00
6.0318579674758553e+02,0.0000000000000000e+00
6.0318579602157820e+02,0.0000000000000000e+00
6.4088490370655984e+02,0.0000000000000000e+00
6.4088490314947785e+02,0.0000000000000000e+00
6.4088490231575383e+02,0.0000000000000000e+00
6.4088490133230823e+02,0.0000000000000000e+00
6.4088490034886365e+02,0.0000000000000000e+00
6.4088489895806424e+02,0.0000000000000000e+00
6.4088489951513861e+02,0.0000000000000000e+00
6.0946898119411071e+02,0.0000000000000000e+00
6.0946897729266720e+02,0.0000000000000000e+00
6.0946897940889130e+02,0.0000000000000000e+00
6.0946897479641143e+02,0.0000000000000000e+00
6.0946897230014997e+02,0.0000000000000000e+00
6.0946896876991070e+02,0.0000000000000000e+00
6.0946897117240098e+02,0.0000000000000000e+00
6.0946898022011555e+02,0.0000000000000000e+00
6.1575216010358747e+02,0.0000000000000000e+00
6.1575216217597256e+02,0.0000000000000000e+00
6.1575216311222437e+02,0.0000000000000000e+00
6.1575216393286200e+02,0.0000000000000000e+00
6.1575215803120454e+02,0.0000000000000000e+00
6.1575215627431942e+02,0.0000000000000000e+00
6.1575215510041323e+02,0.0000000000000000e+00
6.3460171774558933e+02,0.0000000000000000e+00
6.3460171721020242e+02,0.0000000000000000e+00
6.3460171602512980e+02,0.0000000000000000e+00
6.3460171484005480e+02,0.0000000000000000e+00
6.3460171316410867e+02,0.0000000000000000e+00
6.3460171430467039e+02,0.0000000000000000e+00
6.2831852705836116e+02,0.0000000000000000e+00
6.2831852761550726e+02,0.0000000000000000e+00
6.2831852929004879e+02,0.0000000000000000e+00
6.2831853071794751e+02,0.0000000000000000e+00
6.2831853416519516e+02,0.0000000000000000e+00
6.2831853382039378e+02,0.0000000000000000e+00
6.2831853214584544e+02,0.0000000000000000e+00
6.3460171888615446e+02,0.0000000000000000e+00
6.2203534100176694e+02,0.0000000000000000e+00
6.2203534167299654e+02,0.0000000000000000e+00
6.2203534291327287e+02,0.0000000000000000e+00
6.2203534453376369e+02,0.0000000000000000e+00
6.2203534628777720e+02,0.0000000000000000e+00
6.2203534790826893e+02,0.0000000000000000e+00
6.2203534914853776e+02,0.0000000000000000e+00
6.2831852807952862e+02,0.0000000000000000e+00
6.3460171859997604e+02,0.0000000000000000e+00


==> dataOMS/spectrumT_spectral64.csv <==
real,imag
1.3354594943257734e+03,0.0000000000000000e+00
1.3354137100227106e+03,0.0000000000000000e+00
1.3338619752890036e+03,0.0000000000000000e+00
1.3338163286980136e+03,0.0000000000000000e+00
1.3312677451419952e+03,0.0000000000000000e+00
1.3312223221832739e+03,0.0000000000000000e+00
1.3277764986944205e+03,0.0000000000000000e+00
1.3277313766941065e+03,0.0000000000000000e+00
1.3235224025893663e+03,0.0000000000000000e+00
1.3234776473079287e+03,0.0000000000000000e+00
1.3186689393544134e+03,0.0000000000000000e+00
1.3186246024595271e+03,0.0000000000000000e+00
1.3134026248598220e+03,0.0000000000000000e+00
1.3133587419407977e+03,0.0000000000000000e+00
1.3079258406182473e+03,0.0000000000000000e+00
1.3078824298183554e+03,0.0000000000000000e+00
1.3024490563766678e+03,0.0000000000000000e+00
1.3024061176959153e+03,0.0000000000000000e+00
1.2971827418820756e+03,0.0000000000000000e+00
1.2971402571771798e+03,0.0000000000000000e+00
1.2923292786471202e+03,0.0000000000000000e+00
1.2922872123287830e+03,0.0000000000000000e+00
1.2880751825420632e+03,0.0000000000000000e+00
1.2880334829425967e+03,0.0000000000000000e+00
1.2845839360944885e+03,0.0000000000000000e+00
1.2845425374534320e+03,0.0000000000000000e+00
1.2803511496139922e+03,0.0000000000000000e+00
1.2803921869107116e+03,0.0000000000000000e+00
1.2819485309386916e+03,0.0000000000000000e+00
1.2819897059474802e+03,0.0000000000000000e+00
1.0886771443866107e+03,0.0000000000000000e+00
1.0885872639801137e+03,0.0000000000000000e+00
1.0877369687022156e+03,0.0000000000000000e+00
1.0876472964367215e+03,0.0000000000000000e+00
1.0862102062362858e+03,0.0000000000000000e+00
1.0861208719734370e+03,0.0000000000000000e+00
1.0841555296141753e+03,0.0000000000000000e+00
1.0840666502263628e+03,0.0000000000000000e+00
1.0816518989061817e+03,0.0000000000000000e+00
1.0815635737852099e+03,0.0000000000000000e+00
1.0787955272363636e+03,0.0000000000000000e+00
1.0787078344738691e+03,0.0000000000000000e+00
1.0756961833661348e+03,0.0000000000000000e+00
1.0756091767525661e+03,0.0000000000000000e+00
1.0724729733422826e+03,0.0000000000000000e+00
1.0723866802997788e+03,0.0000000000000000e+00
1.0691641838469891e+03,0.0000000000000000e+00
1.0692497633184314e+03,0.0000000000000000e+00
1.0561860966194420e+03,0.0000000000000000e+00
1.0660655261256859e+03,0.0000000000000000e+00
1.0661504194481959e+03,0.0000000000000000e+00
1.0571260641628382e+03,0.0000000000000000e+00
1.0572089779823468e+03,0.0000000000000000e+00
1.0562688022979514e+03,0.0000000000000000e+00
1.0607067103731963e+03,0.0000000000000000e+00
1.0607904170703914e+03,0.0000000000000000e+00
1.0632097868143508e+03,0.0000000000000000e+00
1.0632940477783845e+03,0.0000000000000000e+00
1.0586524886261179e+03,0.0000000000000000e+00
1.0587357404482752e+03,0.0000000000000000e+00
8.5074299852937020e+02,0.0000000000000000e+00
8.5055772074042272e+02,0.0000000000000000e+00
8.5027256037813913e+02,0.0000000000000000e+00
8.5008758449027903e+02,0.0000000000000000e+00
8.4950861027417182e+02,0.0000000000000000e+00
8.4932412464707033e+02,0.0000000000000000e+00
8.4848050639153587e+02,0.0000000000000000e+00
8.4829668054442311e+02,0.0000000000000000e+00
8.4722775818588127e+02,0.0000000000000000e+00
8.4704473628300741e+02,0.0000000000000000e+00
8.4579850806818376e+02,0.0000000000000000e+00
8.4561640337867561e+02,0.0000000000000000e+00
8.4406657186394011e+02,0.0000000000000000e+00
8.4424768131894973e+02,0.0000000000000000e+00
8.4263487534043156e+02,0.0000000000000000e+00
8.4245480089474995e+02,0.0000000000000000e+00
8.4102206936191567e+02,0.0000000000000000e+00
8.4084302992556024e+02,0.0000000000000000e+00
8.3929319841082304e+02,0.0000000000000000e+00
8.3435188104907729e+02,0.0000000000000000e+00
8.3452675215149782e+02,0.0000000000000000e+00
8.3947124261268050e+02,0.0000000000000000e+00
8.3786486550649977e+02,0.0000000000000000e+00
8.3482201729922235e+02,0.0000000000000000e+00
8.3804199249498868e+02,0.0000000000000000e+00
8.3558547714243264e+02,0.0000000000000000e+00
8.3661292124507520e+02,0.0000000000000000e+00
8.3499719030272502e+02,0.0000000000000000e+00
8.3576114040669404e+02,0.0000000000000000e+00
8.3678924428932532e+02,0.0000000000000000e+00
6.6924949737818724e+02,0.0000000000000000e+00
6.6979405693180911e+02,0.0000000000000000e+00
6.6993465432612948e+02,0.0000000000000000e+00
6.7161979768572257e+02,0.0000000000000000e+00
6.7039418521996049e+02,0.0000000000000000e+00
6.7053519941372770e+02,0.0000000000000000e+00
6.7088669777782320e+02,0.0000000000000000e+00
6.7102805403005220e+02,0.0000000000000000e+00
6.7125266762400690e+02,0.0000000000000000e+00
6.7147803074255251e+02,0.0000000000000000e+00
6.7139427804860509e+02,0.0000000000000000e+00
6.6370964749117979e+02,0.0000000000000000e+00
6.6850605876717350e+02,0.0000000000000000e+00
6.6836645286848864e+02,0.0000000000000000e+00
6.6910937550691858e+02,0.0000000000000000e+00
6.6384601915823293e+02,0.0000000000000000e+00
6.6759383911686484e+02,0.0000000000000000e+00
6.6407153879535417e+02,0.0000000000000000e+00
6.6443776281390080e+02,0.0000000000000000e+00
6.6773290842197866e+02,0.0000000000000000e+00
6.6682122536524162e+02,0.0000000000000000e+00
6.6607830272681201e+02,0.0000000000000000e+00
6.6695975807678394e+02,0.0000000000000000e+00
6.6493061743023043e+02,0.0000000000000000e+00
6.6553116251782581e+02,0.0000000000000000e+00
6.6539362130192376e+02,0.0000000000000000e+00
6.6621631946577270e+02,0.0000000000000000e+00
6.6393501060972483e+02,0.0000000000000000e+00
6.6430098045590580e+02,0.0000000000000000e+00
6.6479349301376999e+02,0.0000000000000000e+00
5.4862066419928647e+02,0.0000000000000000e+00
5.4850884340808705e+02,0.0000000000000000e+00
5.4843558375916234e+02,0.0000000000000000e+00
5.4832725629649519e+02,0.0000000000000000e+00
5.4832390097774612e+02,0.0000000000000000e+00
5.4814253798188702e+02,0.0000000000000000e+00
5.4808288115537584e+02,0.0000000000000000e+00
5.4789846444980753e+02,0.0000000000000000e+00
5.4778510918435904e+02,0.0000000000000000e+00
5.4760105999046368e+02,0.0000000000000000e+00
5.4458582052278996e+02,0.0000000000000000e+00
5.4744538359329545e+02,0.0000000000000000e+00
5.4469750330420447e+02,0.0000000000000000e+00
5.4707675984612831e+02,0.0000000000000000e+00
5.4476614369418257e+02,0.0000000000000000e+00
5.4689358490057452e+02,0.0000000000000000e+00
5.4651070214097558e+02,0.0000000000000000e+00
5.4726175369044779e+02,0.0000000000000000e+00
5.4612781938137641e+02,0.0000000000000000e+00
5.4560169870911341e+02,0.0000000000000000e+00
5.4505955159698033e+02,0.0000000000000000e+00
5.4669340394673566e+02,0.0000000000000000e+00
5.4530392673809570e+02,0.0000000000000000e+00
5.4575965059150553e+02,0.0000000000000000e+00
5.4594142430017882e+02,0.0000000000000000e+00
5.4542034429148737e+02,0.0000000000000000e+00
5.4631004804734471e+02,0.0000000000000000e+00
5.4512293983214522e+02,0.0000000000000000e+00
5.4487886630006267e+02,0.0000000000000000e+00
5.4487796448538757e+02,0.0000000000000000e+00
4.5974921599779623e+02,0.0000000000000000e+00
4.5980685245467822e+02,0.0000000000000000e+00
4.6189013429474807e+02,0.0000000000000000e+00
4.6183242007794735e+02,0.0000000000000000e+00
4.6173869727546594e+02,0.0000000000000000e+00
4.6173597447541499e+02,0.0000000000000000e+00
4.6167833801853845e+02,0.0000000000000000e+00
4.6161256760204691e+02,0.0000000000000000e+00
4.6158474149131274e+02,0.0000000000000000e+00
4.6130529937400570e+02,0.0000000000000000e+00
4.6128353511968055e+02,0.0000000000000000e+00
4.6094019065270390e+02,0.0000000000000000e+00
4.6113019258777302e+02,0.0000000000000000e+00
4.6089541484359944e+02,0.0000000000000000e+00
4.5995840960924903e+02,0.0000000000000000e+00
4.6069755284269064e+02,0.0000000000000000e+00
4.6109327684450648e+02,0.0000000000000000e+00
4.6074259523660703e+02,0.0000000000000000e+00
4.6050729456751714e+02,0.0000000000000000e+00
4.6005213241173328e+02,0.0000000000000000e+00
4.6002640871740840e+02,0.0000000000000000e+00
4.6035499788543882e+02,0.0000000000000000e+00
4.6145887815030284e+02,0.0000000000000000e+00
4.5990044898189728e+02,0.0000000000000000e+00
4.6033195153689206e+02,0.0000000000000000e+00
4.6054499982050953e+02,0.0000000000000000e+00
4.6017989109920688e+02,0.0000000000000000e+00
4.6145878175580509e+02,0.0000000000000000e+00
4.6017826208515055e+02,0.0000000000000000e+00
4.5990069539244899e+02,0.0000000000000000e+00
3.9974359900124222e+02,0.0000000000000000e+00
3.9971229323410159e+02,0.0000000000000000e+00
3.9966145542683870e+02,0.0000000000000000e+00
3.9846869008619552e+02,0.0000000000000000e+00
3.9959303924787565e+02,0.0000000000000000e+00
3.9849992671366851e+02,0.0000000000000000e+00
3.9855065224420366e+02,0.0000000000000000e+00
3.9954543279036807e+02,0.0000000000000000e+00
3.9861891732410697e+02,0.0000000000000000e+00
3.9866447301695695e+02,0.0000000000000000e+00
3.9951419616289843e+02,0.0000000000000000e+00
3.9950967389260296e+02,0.0000000000000000e+00
3.9946347063236090e+02,0.0000000000000000e+00
3.9941456304487184e+02,0.0000000000000000e+00
3.9939520555245832e+02,0.0000000000000000e+00
3.9874661659136018e+02,0.0000000000000000e+00
3.9921712351916835e+02,0.0000000000000000e+00
3.9911415015845597e+02,0.0000000000000000e+00
3.9870209856464930e+02,0.0000000000000000e+00
3.9909671025698282e+02,0.0000000000000000e+00
3.9881503277032363e+02,0.0000000000000000e+00
3.9900706143828216e+02,0.0000000000000000e+00
3.9899350897333039e+02,0.0000000000000000e+00
3.9920403600910180e+02,0.0000000000000000e+00
3.9869577878409859e+02,0.0000000000000000e+00
3.9879699935739592e+02,0.0000000000000000e+00
3.9889997271810813e+02,0.0000000000000000e+00
3.9889839812559757e+02,0.0000000000000000e+00
3.9931136176121765e+02,0.0000000000000000e+00
3.9931202431191485e+02,0.0000000000000000e+00
3.5340882855255899e+02,0.0000000000000000e+00
3.5339144010890561e+02,0.0000000000000000e+00
3.5336320280863134e+02,0.0000000000000000e+00
3.5332520179535220e+02,0.0000000000000000e+00
3.5327889742669265e+02,0.0000000000000000e+00
3.5260560732606172e+02,0.0000000000000000e+00
3.5262294300385702e+02,0.0000000000000000e+00
3.5265109461702980e+02,0.0000000000000000e+00
3.5268898031487242e+02,0.0000000000000000e+00
3.5322606915357807e+02,0.0000000000000000e+00
3.5273514417125961e+02,0.0000000000000000e+00
3.5320317710550734e+02,0.0000000000000000e+00
3.5318584142771005e+02,0.0000000000000000e+00
3.5278781213508370e+02,0.0000000000000000e+00
3.5316874713691192e+02,0.0000000000000000e+00
3.5315768981453863e+02,0.0000000000000000e+00
3.5282682835040004e+02,0.0000000000000000e+00
3.5280943990674552e+02,0.0000000000000000e+00
3.5284496020603063e+02,0.0000000000000000e+00
3.5311980411669458e+02,0.0000000000000000e+00
3.5307364026030621e+02,0.0000000000000000e+00
3.5302097229648206e+02,0.0000000000000000e+00
3.5293937103260970e+02,0.0000000000000000e+00
3.5296382422553393e+02,0.0000000000000000e+00
3.5310913422965217e+02,0.0000000000000000e+00
3.5299219930572571e+02,0.0000000000000000e+00
3.5290439221578282e+02,0.0000000000000000e+00
3.5289306666395072e+02,0.0000000000000000e+00
3.5304952132239146e+02,0.0000000000000000e+00
3.5285506565067089e+02,0.0000000000000000e+00
1.2258139500444503e+00,0.0000000000000000e+00
3.0355212163282119e+00,0.0000000000000000e+00
3.0351495226002552e+00,0.0000000000000000e+00
4.8105306243031496e+00,0.0000000000000000e+00
5.9772099606119715e+00,0.0000000000000000e+00
5.9733510590807297e+00,0.0000000000000000e+00
7.6929894942253005e+00,0.0000000000000000e+00
7.6969992153734541e+00,0.0000000000000000e+00
9.9476501449027186e+00,0.0000000000000000e+00
9.9275051222016515e+00,0.0000000000000000e+00
1.0489785422316089e+01,0.0000000000000000e+00
1.1594070365487456e+01,0.0000000000000000e+00
1.1572126548225764e+01,0.0000000000000000e+00
1.4248243373718079e+01,0.0000000000000000e+00
1.4267711725991159e+01,0.0000000000000000e+00
1.4817589041385213e+01,0.0000000000000000e+00
1.4745655788833391e+01,0.0000000000000000e+00
1.6298868724764766e+01,0.0000000000000000e+00
1.6375904126596541e+01,0.0000000000000000e+00
1.7865827688324682e+01,0.0000000000000000e+00
1.8827937638276403e+01,0.0000000000000000e+00
1.8906470510820338e+01,0.0000000000000000e+00
3.1832986559690880e+02,0.0000000000000000e+00
3.1832068383591775e+02,0.0000000000000000e+00
3.1830577346513735e+02,0.0000000000000000e+00
3.1828570748175855e+02,0.0000000000000000e+00
3.1826125701026382e+02,0.0000000000000000e+00
3.1771587663546887e+02,0.0000000000000000e+00
3.1772499316623822e+02,0.0000000000000000e+00
3.1773979760888517e+02,0.0000000000000000e+00
3.1775972103698223e+02,0.0000000000000000e+00
3.1823336166856626e+02,0.0000000000000000e+00
3.1778399780436121e+02,0.0000000000000000e+00
3.1820309345899858e+02,0.0000000000000000e+00
3.1781169496846701e+02,0.0000000000000000e+00
3.1817161557188359e+02,0.0000000000000000e+00
3.1784174814281107e+02,0.0000000000000000e+00
3.1787300240076291e+02,0.0000000000000000e+00
3.1814013768476832e+02,0.0000000000000000e+00
3.1790425665871328e+02,0.0000000000000000e+00
3.1810986947520098e+02,0.0000000000000000e+00
3.1793430983305774e+02,0.0000000000000000e+00
3.1796200699716212e+02,0.0000000000000000e+00
3.1808197413350365e+02,0.0000000000000000e+00
3.1805752366200971e+02,0.0000000000000000e+00
3.1798628376454269e+02,0.0000000000000000e+00
3.1800620719263935e+02,0.0000000000000000e+00
3.1803745767863063e+02,0.0000000000000000e+00
3.1801336554685867e+02,0.0000000000000000e+00
3.1803012816605707e+02,0.0000000000000000e+00
3.1802254730784779e+02,0.0000000000000000e+00
3.1802101163528408e+02,0.0000000000000000e+00
2.0242644230906031e+01,0.0000000000000000e+00
2.0443505275031661e+01,0.0000000000000000e+00
2.1691569972785082e+01,0.0000000000000000e+00
2.1902729674886746e+01,0.0000000000000000e+00
2.2250144673903094e+01,0.0000000000000000e+00
2.2312039947069003e+01,0.0000000000000000e+00
2.4052873133726063e+01,0.0000000000000000e+00
2.4272381517673256e+01,0.0000000000000000e+00
2.6461738311772642e+01,0.0000000000000000e+00
2.6207224265337686e+01,0.0000000000000000e+00
2.6678864701904015e+01,0.0000000000000000e+00
2.7252175839722970e+01,0.0000000000000000e+00
2.7461396411988300e+01,0.0000000000000000e+00
2.8031787129150395e+01,0.0000000000000000e+00
2.7542991807586922e+01,0.0000000000000000e+00
2.9722258519152813e+01,0.0000000000000000e+00
3.0228813935437820e+01,0.0000000000000000e+00
3.1196095023952605e+01,0.0000000000000000e+00
3.1347222303863269e+01,0.0000000000000000e+00
2.9117713712366026e+02,0.0000000000000000e+00
2.9117386987603390e+02,0.0000000000000000e+00
2.9116856415378987e+02,0.0000000000000000e+00
2.9116142385285582e+02,0.0000000000000000e+00
2.9115272337099685e+02,0.0000000000000000e+00
2.9114279706284719e+02,0.0000000000000000e+00
2.9113202639086416e+02,0.0000000000000000e+00
2.9112082526593110e+02,0.0000000000000000e+00
2.9110962414099964e+02,0.0000000000000000e+00
2.9061794423448703e+02,0.0000000000000000e+00
2.9062110977864506e+02,0.0000000000000000e+00
2.9062625034341801e+02,0.0000000000000000e+00
2.9063316837978613e+02,0.0000000000000000e+00
2.9064159803149505e+02,0.0000000000000000e+00
2.9106451340820490e+02,0.0000000000000000e+00
2.9066165075233175e+02,0.0000000000000000e+00
2.9067250320664493e+02,0.0000000000000000e+00
2.9107308637807500e+02,0.0000000000000000e+00
2.9108892716086939e+02,0.0000000000000000e+00
2.9109885346901717e+02,0.0000000000000000e+00
2.9065121535175206e+02,0.0000000000000000e+00
2.9069379106154031e+02,0.0000000000000000e+00
2.9072706217880500e+02,0.0000000000000000e+00
2.9071183803350164e+02,0.0000000000000000e+00
2.9070340838179402e+02,0.0000000000000000e+00
2.9106778065582989e+02,0.0000000000000000e+00
2.9071875606987106e+02,0.0000000000000000e+00
2.9072389663464560e+02,0.0000000000000000e+00
2.9108022667900855e+02,0.0000000000000000e+00
2.9068335566095891e+02,0.0000000000000000e+00
3.2410180426380364e+01,0.0000000000000000e+00
3.2679695933253370e+01,0.0000000000000000e+00
3.4626451999794455e+01,0.0000000000000000e+00
3.3185514612708616e+01,0.0000000000000000e+00
3.3383504042935449e+01,0.0000000000000000e+00
3.3628267369573244e+01,0.0000000000000000e+00
3.5618222493624231e+01,0.0000000000000000e+00
3.5780529083470164e+01,0.0000000000000000e+00
3.6333171410218547e+01,0.0000000000000000e+00
3.8324128401088657e+01,0.0000000000000000e+00
3.6788264812070864e+01,0.0000000000000000e+00
3.6644889956801038e+01,0.0000000000000000e+00
2.6941066957208108e+02,0.0000000000000000e+00
2.6941277548037817e+02,0.0000000000000000e+00
2.7046951106180586e+02,0.0000000000000000e+00
2.7046767887747581e+02,0.0000000000000000e+00
2.7040635472036757e+02,0.0000000000000000e+00
2.7046069948342716e+02,0.0000000000000000e+00
2.7040818690469467e+02,0.0000000000000000e+00
2.7045582048790658e+02,0.0000000000000000e+00
2.6948326132017996e+02,0.0000000000000000e+00
2.6948115541188486e+02,0.0000000000000000e+00
2.6942079757923557e+02,0.0000000000000000e+00
2.6942640548504107e+02,0.0000000000000000e+00
2.7041516629874320e+02,0.0000000000000000e+00
2.6943974574789769e+02,0.0000000000000000e+00
2.7042561170009668e+02,0.0000000000000000e+00
2.7044421417977918e+02,0.0000000000000000e+00
2.7046470357157114e+02,0.0000000000000000e+00
2.6947313331302655e+02,0.0000000000000000e+00
2.7043165160238988e+02,0.0000000000000000e+00
2.6946112739364236e+02,0.0000000000000000e+00
2.6945418514436432e+02,0.0000000000000000e+00
2.7043793289108606e+02,0.0000000000000000e+00
2.6941619528988042e+02,0.0000000000000000e+00
2.7041116221060025e+02,0.0000000000000000e+00
2.7045025408207408e+02,0.0000000000000000e+00
2.6947773560237874e+02,0.0000000000000000e+00
2.6944696544613242e+02,0.0000000000000000e+00
2.6943280349861811e+02,0.0000000000000000e+00
2.6946752540722042e+02,0.0000000000000000e+00
2.7042004529426310e+02,0.0000000000000000e+00
3.8613136587422836e+01,0.0000000000000000e+00
3.9361250475220046e+01,0.0000000000000000e+00
3.9713542931560163e+01,0.0000000000000000e+00
4.0590947257496524e+01,0.0000000000000000e+00
4.0898612863808957e+01,0.0000000000000000e+00
4.0430406187086973e+01,0.0000000000000000e+00
4.2671145343682085e+01,0.0000000000000000e+00
4.1675552505952226e+01,0.0000000000000000e+00
4.1514186468096213e+01,0.0000000000000000e+00
4.1562826865959565e+01,0.0000000000000000e+00
2.5550478982125128e+02,0.0000000000000000e+00
2.5549833911717099e+02,0.0000000000000000e+00
2.5548786374215990e+02,0.0000000000000000e+00
2.5547376625900560e+02,0.0000000000000000e+00
2.5545658842608165e+02,0.0000000000000000e+00
2.5543699037787047e+02,0.0000000000000000e+00
2.5541572525637861e+02,0.0000000000000000e+00
2.5539361026829380e+02,0.0000000000000000e+00
2.5528243071533669e+02,0.0000000000000000e+00
2.5528888141941908e+02,0.0000000000000000e+00
2.5537149528021067e+02,0.0000000000000000e+00
2.5533063211050805e+02,0.0000000000000000e+00
2.5531345427758330e+02,0.0000000000000000e+00
2.5535023015871656e+02,0.0000000000000000e+00
2.5529935679442985e+02,0.0000000000000000e+00
4.3401778262856823e+01,0.0000000000000000e+00
4.3968560868923667e+01,0.0000000000000000e+00
4.4577716621854954e+01,0.0000000000000000e+00
4.5358600397404601e+01,0.0000000000000000e+00
4.5876590506892029e+01,0.0000000000000000e+00
4.5593615153226466e+01,0.0000000000000000e+00
4.5564964766362031e+01,0.0000000000000000e+00
4.6447377158601654e+01,0.0000000000000000e+00
4.7017933601685257e+01,0.0000000000000000e+00
4.7183571853523048e+01,0.0000000000000000e+00
4.7709740331948829e+01,0.0000000000000000e+00
2.5256945043511598e+02,0.0000000000000000e+00
2.5257685669648214e+02,0.0000000000000000e+00
2.5260506958731730e+02,0.0000000000000000e+00
2.5282474809481477e+02,0.0000000000000000e+00
2.5281734183344977e+02,0.0000000000000000e+00
2.5264729316232476e+02,0.0000000000000000e+00
2.5278912894261214e+02,0.0000000000000000e+00
2.5274690536760500e+02,0.0000000000000000e+00
2.5272249019590328e+02,0.0000000000000000e+00
2.5267170833402707e+02,0.0000000000000000e+00
2.5258888381232117e+02,0.0000000000000000e+00
2.5262479201121542e+02,0.0000000000000000e+00
2.5280531471761014e+02,0.0000000000000000e+00
2.5269709926496429e+02,0.0000000000000000e+00
2.5276940651871428e+02,0.0000000000000000e+00
4.8733676638687029e+01,0.0000000000000000e+00
4.8892157951417175e+01,0.0000000000000000e+00
4.9396080962454469e+01,0.0000000000000000e+00
4.9996832593132268e+01,0.0000000000000000e+00
5.0396458974562471e+01,0.0000000000000000e+00
5.0074705063927922e+01,0.0000000000000000e+00
5.0957666014382085e+01,0.0000000000000000e+00
5.0544827449067910e+01,0.0000000000000000e+00
5.0596283048957211e+01,0.0000000000000000e+00
5.2155009987951303e+01,0.0000000000000000e+00
5.2332594030689066e+01,0.0000000000000000e+00
5.2634187546906340e+01,0.0000000000000000e+00
5.2408507348972435e+01,0.0000000000000000e+00
5.4398112128274256e+01,0.0000000000000000e+00
2.4435952592456070e+02,0.0000000000000000e+00
2.4434876024742596e+02,0.0000000000000000e+00
2.4430775023457386e+02,0.0000000000000000e+00
2.4427908189065317e+02,0.0000000000000000e+00
2.4433127773639885e+02,0.0000000000000000e+00
2.4424637441301485e+02,0.0000000000000000e+00
2.4421088473168115e+02,0.0000000000000000e+00
2.4398842746584950e+02,0.0000000000000000e+00
2.4417397669520480e+02,0.0000000000000000e+00
2.4413706865872865e+02,0.0000000000000000e+00
2.4401667565401016e+02,0.0000000000000000e+00
2.4406887149975643e+02,0.0000000000000000e+00
2.4410157897739489e+02,0.0000000000000000e+00
2.4404020315583412e+02,0.0000000000000000e+00
2.4399919314298376e+02,0.0000000000000000e+00
5.8471714649487907e+01,0.0000000000000000e+00
5.8782429113852821e+01,0.0000000000000000e+00
5.4635064788858763e+01,0.0000000000000000e+00
5.7543252432372910e+01,0.0000000000000000e+00
5.4806033498292351e+01,0.0000000000000000e+00
5.6889366700132427e+01,0.0000000000000000e+00
5.9067239547518071e+01,0.0000000000000000e+00
5.5130484342083236e+01,0.0000000000000000e+00
5.5360867701616947e+01,0.0000000000000000e+00
5.4892855730559035e+01,0.0000000000000000e+00
5.6988201613530343e+01,0.0000000000000000e+00
5.6065684715599708e+01,0.0000000000000000e+00
5.5684408190921140e+01,0.0000000000000000e+00
5.5406701222982825e+01,0.0000000000000000e+00
5.6050015255444642e+01,0.0000000000000000e+00
2.3909167412027239e+02,0.0000000000000000e+00
2.3907850675026768e+02,0.0000000000000000e+00
2.3902834789761050e+02,0.0000000000000000e+00
2.3863778806617390e+02,0.0000000000000000e+00
2.3905712410164818e+02,0.0000000000000000e+00
2.3899328399153814e+02,0.0000000000000000e+00
2.3890987286799464e+02,0.0000000000000000e+00
2.3886473109322395e+02,0.0000000000000000e+00
2.3865095543618037e+02,0.0000000000000000e+00
2.3873617819490940e+02,0.0000000000000000e+00
2.3877618231677056e+02,0.0000000000000000e+00
2.3867233808479784e+02,0.0000000000000000e+00
2.3870111428883598e+02,0.0000000000000000e+00
2.3881958931845270e+02,0.0000000000000000e+00
2.3895327986967686e+02,0.0000000000000000e+00
2.3260899491872181e+02,0.0000000000000000e+00
2.3259247028908359e+02,0.0000000000000000e+00
2.3256563574665313e+02,0.0000000000000000e+00
2.3252952252784698e+02,0.0000000000000000e+00
2.3248551844340940e+02,0.0000000000000000e+00
2.3203938238874517e+02,0.0000000000000000e+00
2.3205590701838466e+02,0.0000000000000000e+00
2.3216285886405686e+02,0.0000000000000000e+00
2.3208274156081512e+02,0.0000000000000000e+00
2.3211885477962127e+02,0.0000000000000000e+00
2.3226753716532036e+02,0.0000000000000000e+00
2.3243531454563123e+02,0.0000000000000000e+00
2.3238084014214738e+02,0.0000000000000000e+00
2.3232418865373361e+02,0.0000000000000000e+00
2.3221306276183660e+02,0.0000000000000000e+00
2.2580647634602281e+02,0.0000000000000000e+00
2.2583925225901800e+02,0.0000000000000000e+00
2.2648202208885868e+02,0.0000000000000000e+00
2.2588336121748645e+02,0.0000000000000000e+00
2.2646183878129133e+02,0.0000000000000000e+00
2.2593710813888828e+02,0.0000000000000000e+00
2.2638495390982948e+02,0.0000000000000000e+00
2.2642906286829643e+02,0.0000000000000000e+00
2.2613415756365782e+02,0.0000000000000000e+00
2.2620335211989277e+02,0.0000000000000000e+00
2.2626988756813719e+02,0.0000000000000000e+00
2.2633120698842788e+02,0.0000000000000000e+00
2.2578629303845460e+02,0.0000000000000000e+00
2.2599842755917768e+02,0.0000000000000000e+00
2.2606496300742191e+02,0.0000000000000000e+00
5.8847009793679327e+01,0.0000000000000000e+00
5.9095052322454926e+01,0.0000000000000000e+00
5.9947969424669225e+01,0.0000000000000000e+00
6.1039065064835476e+01,0.0000000000000000e+00
6.0746659564933317e+01,0.0000000000000000e+00
5.9840008002590032e+01,0.0000000000000000e+00
5.9552811605577425e+01,0.0000000000000000e+00
5.9563545244921222e+01,0.0000000000000000e+00
6.1847180286894833e+01,0.0000000000000000e+00
6.2001466543003701e+01,0.0000000000000000e+00
6.1785211330160806e+01,0.0000000000000000e+00
6.3164689837984085e+01,0.0000000000000000e+00
6.3205400374193843e+01,0.0000000000000000e+00
6.2380545076185662e+01,0.0000000000000000e+00
6.2620183696532081e+01,0.0000000000000000e+00
6.2446004114844868e+01,0.0000000000000000e+00
2.2027159693414666e+02,0.0000000000000000e+00
2.2024712859964950e+02,0.0000000000000000e+00
2.2020739418050420e+02,0.0000000000000000e+00
2.2008876296046446e+02,0.0000000000000000e+00
2.2015392064815680e+02,0.0000000000000000e+00
2.2001442509082733e+02,0.0000000000000000e+00
2.1993376380188221e+02,0.0000000000000000e+00
2.1942816078931946e+02,0.0000000000000000e+00
2.1984987886173332e+02,0.0000000000000000e+00
2.1976599392158113e+02,0.0000000000000000e+00
2.1949236354296212e+02,0.0000000000000000e+00
2.1968533263263930e+02,0.0000000000000000e+00
2.1961099476300015e+02,0.0000000000000000e+00
2.1945262912381645e+02,0.0000000000000000e+00
2.1954583707530995e+02,0.0000000000000000e+00
6.3830254133738904e+01,0.0000000000000000e+00
6.4444634501084337e+01,0.0000000000000000e+00
6.3725833894465616e+01,0.0000000000000000e+00
6.3440881892173181e+01,0.0000000000000000e+00
6.5357547362377105e+01,0.0000000000000000e+00
6.4221013522818609e+01,0.0000000000000000e+00
6.5054186436689491e+01,0.0000000000000000e+00
6.4773623444374408e+01,0.0000000000000000e+00
6.3539445771875776e+01,0.0000000000000000e+00
6.4795116808628677e+01,0.0000000000000000e+00
6.5259235026636730e+01,0.0000000000000000e+00
6.7826403989442582e+01,0.0000000000000000e+00
6.7563344818649611e+01,0.0000000000000000e+00
6.6567191842693177e+01,0.0000000000000000e+00
6.3594546902716090e+01,0.0000000000000000e+00
6.6808150573554812e+01,0.0000000000000000e+00
6.6700606657273852e+01,0.0000000000000000e+00
2.1307277771801103e+02,0.0000000000000000e+00
2.1408695654848975e+02,0.0000000000000000e+00
2.1405753491768090e+02,0.0000000000000000e+00
2.1400975678179691e+02,0.0000000000000000e+00
2.1394545822780256e+02,0.0000000000000000e+00
2.1386711021307235e+02,0.0000000000000000e+00
2.1357986713325013e+02,0.0000000000000000e+00
2.1368073348930889e+02,0.0000000000000000e+00
2.1329262405342968e+02,0.0000000000000000e+00
2.1338201065863018e+02,0.0000000000000000e+00
2.1321427603869756e+02,0.0000000000000000e+00
2.1314997748470290e+02,0.0000000000000000e+00
2.1310219934881923e+02,0.0000000000000000e+00
2.1377772360787040e+02,0.0000000000000000e+00
2.1347900077719169e+02,0.0000000000000000e+00
6.8752661259429161e+01,0.0000000000000000e+00
6.8867914437858730e+01,0.0000000000000000e+00
6.8533515970519503e+01,0.0000000000000000e+00
6.6975200885307842e+01,0.0000000000000000e+00
6.6914848788779764e+01,0.0000000000000000e+00
6.6940921652903569e+01,0.0000000000000000e+00
7.5354227023136502e+01,0.0000000000000000e+00
7.4985614996791142e+01,0.0000000000000000e+00
6.9284500631566488e+01,0.0000000000000000e+00
6.9764851250825828e+01,0.0000000000000000e+00
2.0791190825691453e+02,0.0000000000000000e+00
2.0787673061605091e+02,0.0000000000000000e+00
2.0781960522703790e+02,0.0000000000000000e+00
7.3626775730351525e+01,0.0000000000000000e+00
7.4131270848657962e+01,0.0000000000000000e+00
2.0774272738654076e+02,0.0000000000000000e+00
7.3314800484360291e+01,0.0000000000000000e+00
2.0764905146685305e+02,0.0000000000000000e+00
7.2967177039785000e+01,0.0000000000000000e+00
7.0123459004501711e+01,0.0000000000000000e+00
2.0754217738103739e+02,0.0000000000000000e+00
2.0742621224027451e+02,0.0000000000000000e+00
7.3951524704421786e+01,0.0000000000000000e+00
7.2243380075265890e+01,0.0000000000000000e+00
2.0730561251988991e+02,0.0000000000000000e+00
2.0718501279950598e+02,0.0000000000000000e+00
7.0250816521365522e+01,0.0000000000000000e+00
7.2034826097590326e+01,0.0000000000000000e+00
7.1961878057113793e+01,0.0000000000000000e+00
2.0706904765874472e+02,0.0000000000000000e+00
2.0669931678286659e+02,0.0000000000000000e+00
2.0679161981274333e+02,0.0000000000000000e+00
2.0696217357292804e+02,0.0000000000000000e+00
2.0686849765324081e+02,0.0000000000000000e+00
7.4019348342446534e+01,0.0000000000000000e+00
7.1246045330520218e+01,0.0000000000000000e+00
2.0673449442372998e+02,0.0000000000000000e+00
7.0743725031422017e+01,0.0000000000000000e+00
7.0851900803756806e+01,0.0000000000000000e+00
7.1003780897921445e+01,0.0000000000000000e+00
7.0978837419050876e+01,0.0000000000000000e+00
7.5566571970430402e+01,0.0000000000000000e+00
7.6765129326044786e+01,0.0000000000000000e+00
7.6494160586481271e+01,0.0000000000000000e+00
7.6228562953650311e+01,0.0000000000000000e+00
2.0131213759190075e+02,0.0000000000000000e+00
2.0143935553056818e+02,0.0000000000000000e+00
2.0175224802214791e+02,0.0000000000000000e+00
2.0155086298641348e+02,0.0000000000000000e+00
2.0164237479044561e+02,0.0000000000000000e+00
2.0171037419535577e+02,0.0000000000000000e+00
7.7162558029472365e+01,0.0000000000000000e+00
7.7779669536170758e+01,0.0000000000000000e+00
7.7599812273223080e+01,0.0000000000000000e+00
7.8080907177846726e+01,0.0000000000000000e+00
8.0693878567904036e+01,0.0000000000000000e+00
7.8243158962970455e+01,0.0000000000000000e+00
2.0117409808445336e+02,0.0000000000000000e+00
2.0103054178908135e+02,0.0000000000000000e+00
7.8333111983378998e+01,0.0000000000000000e+00
7.9578733947667928e+01,0.0000000000000000e+00
7.9956208295096985e+01,0.0000000000000000e+00
2.0074894598626173e+02,0.0000000000000000e+00
2.0030883555601528e+02,0.0000000000000000e+00
2.0051022059174980e+02,0.0000000000000000e+00
2.0041870878771732e+02,0.0000000000000000e+00
8.0181020329239558e+01,0.0000000000000000e+00
7.9287897297294506e+01,0.0000000000000000e+00
2.0062172804759487e+02,0.0000000000000000e+00
2.0035070938280739e+02,0.0000000000000000e+00
2.0088698549370903e+02,0.0000000000000000e+00
7.9465532662251164e+01,0.0000000000000000e+00
8.0318635750191973e+01,0.0000000000000000e+00
8.6482469462602950e+01,0.0000000000000000e+00
8.6505396480192516e+01,0.0000000000000000e+00
8.1981418086066824e+01,0.0000000000000000e+00
8.5175663241465628e+01,0.0000000000000000e+00
8.5907659582655384e+01,0.0000000000000000e+00
8.5021162143004119e+01,0.0000000000000000e+00
8.4777597392660098e+01,0.0000000000000000e+00
8.4361639651323642e+01,0.0000000000000000e+00
8.4414422405726569e+01,0.0000000000000000e+00
8.5586819224266748e+01,0.0000000000000000e+00
8.3005354392804094e+01,0.0000000000000000e+00
8.2678341785352842e+01,0.0000000000000000e+00
8.2284213321569325e+01,0.0000000000000000e+00
8.2404863232523297e+01,0.0000000000000000e+00
1.9561047561552269e+02,0.0000000000000000e+00
1.9556080444902898e+02,0.0000000000000000e+00
1.9548014285152016e+02,0.0000000000000000e+00
1.9537159060295312e+02,0.0000000000000000e+00
1.9523931930536503e+02,0.0000000000000000e+00
1.9492466817888811e+02,0.0000000000000000e+00
1.9508841207054118e+02,0.0000000000000000e+00
1.9475438021633195e+02,0.0000000000000000e+00
8.2407071703051173e+01,0.0000000000000000e+00
1.9458409225377622e+02,0.0000000000000000e+00
1.9442034836212252e+02,0.0000000000000000e+00
1.9426944112729862e+02,0.0000000000000000e+00
1.9413716982970976e+02,0.0000000000000000e+00
1.9402861758114281e+02,0.0000000000000000e+00
1.9394795598363416e+02,0.0000000000000000e+00
1.9389828481714017e+02,0.0000000000000000e+00
1.8943128286284107e+02,0.0000000000000000e+00
1.8746478361344751e+02,0.0000000000000000e+00
1.8933587287915492e+02,0.0000000000000000e+00
1.8774734701233930e+02,0.0000000000000000e+00
1.8752353679130766e+02,0.0000000000000000e+00
1.8827598594965164e+02,0.0000000000000000e+00
1.8887251697527219e+02,0.0000000000000000e+00
1.8867883370449766e+02,0.0000000000000000e+00
1.8847740982707498e+02,0.0000000000000000e+00
1.8920747264180878e+02,0.0000000000000000e+00
1.8949003604069998e+02,0.0000000000000000e+00
1.8905101649991778e+02,0.0000000000000000e+00
1.8761894677499302e+02,0.0000000000000000e+00
1.8808230267887762e+02,0.0000000000000000e+00
1.8790380315423116e+02,0.0000000000000000e+00
8.9247903931351132e+01,0.0000000000000000e+00
8.8756635207716130e+01,0.0000000000000000e+00
8.8688058836617429e+01,0.0000000000000000e+00
8.7741593501980589e+01,0.0000000000000000e+00
8.7577014034534429e+01,0.0000000000000000e+00
8.6827190496016755e+01,0.0000000000000000e+00
8.6963066809396082e+01,0.0000000000000000e+00
8.9790111600273775e+01,0.0000000000000000e+00
9.0089376759916419e+01,0.0000000000000000e+00
9.1729907840353945e+01,0.0000000000000000e+00
9.2369406265790786e+01,0.0000000000000000e+00
9.3669167053869330e+01,0.0000000000000000e+00
9.3321857473114846e+01,0.0000000000000000e+00
9.0966441103251697e+01,0.0000000000000000e+00
9.0893648210631611e+01,0.0000000000000000e+00
1.8339479182632735e+02,0.0000000000000000e+00
1.8332546279566776e+02,0.0000000000000000e+00
1.8306136566524401e+02,0.0000000000000000e+00
1.8287674667009603e+02,0.0000000000000000e+00
9.3014478021910918e+01,0.0000000000000000e+00
1.8243756919280841e+02,0.0000000000000000e+00
1.8321287855894579e+02,0.0000000000000000e+00
1.8219988805482652e+02,0.0000000000000000e+00
1.8266611637794915e+02,0.0000000000000000e+00
1.8196220691684695e+02,0.0000000000000000e+00
1.8173365973170775e+02,0.0000000000000000e+00
1.8152302943956082e+02,0.0000000000000000e+00
1.8100498428332708e+02,0.0000000000000000e+00
1.8133841044441135e+02,0.0000000000000000e+00
1.8107431331398641e+02,0.0000000000000000e+00
9.0910074955557846e+01,0.0000000000000000e+00
9.2831162597933243e+01,0.0000000000000000e+00
9.6070811832402882e+01,0.0000000000000000e+00
9.4504782766948921e+01,0.0000000000000000e+00
9.5233224566203887e+01,0.0000000000000000e+00
9.4969045970183657e+01,0.0000000000000000e+00
9.6709653830270227e+01,0.0000000000000000e+00
9.6682239105331206e+01,0.0000000000000000e+00
9.2864758566502942e+01,0.0000000000000000e+00
9.7575754261591129e+01,0.0000000000000000e+00
9.8088220375941077e+01,0.0000000000000000e+00
9.4751718760834905e+01,0.0000000000000000e+00
9.4770408214101110e+01,0.0000000000000000e+00
1.0303541994800881e+02,0.0000000000000000e+00
1.0286382162214561e+02,0.0000000000000000e+00
1.0260515057263234e+02,0.0000000000000000e+00
1.8118689755070889e+02,0.0000000000000000e+00
9.8574375324951177e+01,0.0000000000000000e+00
1.0179922292622201e+02,0.0000000000000000e+00
1.0171285830909639e+02,0.0000000000000000e+00
1.0090693126372877e+02,0.0000000000000000e+00
1.0076828712905436e+02,0.0000000000000000e+00
9.9132958710265029e+01,0.0000000000000000e+00
9.9208711954825588e+01,0.0000000000000000e+00
1.7732912056581236e+02,0.0000000000000000e+00
1.0029291249685080e+02,0.0000000000000000e+00
1.7724748443310943e+02,0.0000000000000000e+00
1.7671911343435016e+02,0.0000000000000000e+00
1.7711491454713783e+02,0.0000000000000000e+00
1.7693650549426982e+02,0.0000000000000000e+00
1.7647109262233104e+02,0.0000000000000000e+00
1.0006640742274689e+02,0.0000000000000000e+00
1.7592210070807016e+02,0.0000000000000000e+00
1.7564222705721718e+02,0.0000000000000000e+00
1.7537310879381107e+02,0.0000000000000000e+00
1.7620197435892430e+02,0.0000000000000000e+00
1.7490769592187254e+02,0.0000000000000000e+00
9.9634192033671795e+01,0.0000000000000000e+00
1.7512508798179098e+02,0.0000000000000000e+00
1.7451508085032873e+02,0.0000000000000000e+00
1.7472928686900468e+02,0.0000000000000000e+00
1.7459671698303268e+02,0.0000000000000000e+00
9.9776305400012490e+01,0.0000000000000000e+00
1.7120203975322204e+02,0.0000000000000000e+00
1.6799078843632714e+02,0.0000000000000000e+00
1.6808673112221049e+02,0.0000000000000000e+00
1.6845220843792342e+02,0.0000000000000000e+00
1.6931546454347898e+02,0.0000000000000000e+00
1.6824253358989444e+02,0.0000000000000000e+00
1.6964438543771612e+02,0.0000000000000000e+00
1.7104623728553793e+02,0.0000000000000000e+00
1.7058107289595739e+02,0.0000000000000000e+00
1.7083656243750795e+02,0.0000000000000000e+00
1.7129798243910525e+02,0.0000000000000000e+00
1.6997330633195514e+02,0.0000000000000000e+00
1.6870769797947449e+02,0.0000000000000000e+00
1.6899918389474422e+02,0.0000000000000000e+00
1.7028958698068882e+02,0.0000000000000000e+00
1.0395399720393542e+02,0.0000000000000000e+00
1.0560176938244047e+02,0.0000000000000000e+00
1.0417694619355014e+02,0.0000000000000000e+00
1.0423810826586636e+02,0.0000000000000000e+00
1.0574305069505415e+02,0.0000000000000000e+00
1.0451965428519946e+02,0.0000000000000000e+00
1.6446598417504126e+02,0.0000000000000000e+00
1.6412404303989717e+02,0.0000000000000000e+00
1.6375301528731458e+02,0.0000000000000000e+00
1.6530698832013948e+02,0.0000000000000000e+00
1.6476569808668842e+02,0.0000000000000000e+00
1.6519443828186687e+02,0.0000000000000000e+00
1.6501166693729223e+02,0.0000000000000000e+00
1.6336715930575150e+02,0.0000000000000000e+00
1.6298130332418705e+02,0.0000000000000000e+00
1.6261027557160443e+02,0.0000000000000000e+00
1.0681098637573032e+02,0.0000000000000000e+00
1.6226833443645972e+02,0.0000000000000000e+00
1.0779729357966586e+02,0.0000000000000000e+00
1.1076175838051054e+02,0.0000000000000000e+00
1.0999012587188020e+02,0.0000000000000000e+00
1.1130325044328505e+02,0.0000000000000000e+00
1.6196862052481487e+02,0.0000000000000000e+00
1.0961975165663523e+02,0.0000000000000000e+00
1.0814469547358824e+02,0.0000000000000000e+00
1.0718687826842383e+02,0.0000000000000000e+00
1.6172265167420881e+02,0.0000000000000000e+00
1.0944445626166750e+02,0.0000000000000000e+00
1.6153988032963483e+02,0.0000000000000000e+00
1.6142733029136167e+02,0.0000000000000000e+00
1.1200090788504366e+02,0.0000000000000000e+00
1.1245421375633485e+02,0.0000000000000000e+00
1.5936246951265753e+02,0.0000000000000000e+00
1.5837766460869452e+02,0.0000000000000000e+00
1.5872862569693029e+02,0.0000000000000000e+00
1.5901665201845213e+02,0.0000000000000000e+00
1.5797725599154307e+02,0.0000000000000000e+00
1.5709095499354726e+02,0.0000000000000000e+00
1.5663912266301296e+02,0.0000000000000000e+00
1.1328958034969715e+02,0.0000000000000000e+00
1.1732521090540126e+02,0.0000000000000000e+00
1.1796038630802119e+02,0.0000000000000000e+00
1.1695940904275668e+02,0.0000000000000000e+00
1.1633496994703310e+02,0.0000000000000000e+00
1.5754278732407954e+02,0.0000000000000000e+00
1.5923067488325114e+02,0.0000000000000000e+00
1.5620465399555081e+02,0.0000000000000000e+00
1.1581740231888273e+02,0.0000000000000000e+00
1.0856530268298982e+02,0.0000000000000000e+00
1.0861877439137020e+02,0.0000000000000000e+00
1.1839968495820393e+02,0.0000000000000000e+00
1.5580424537840042e+02,0.0000000000000000e+00
1.0894910396095476e+02,0.0000000000000000e+00
1.1546701648779401e+02,0.0000000000000000e+00
1.0706214376662361e+02,0.0000000000000000e+00
1.0708353603271459e+02,0.0000000000000000e+00
1.1339878493637661e+02,0.0000000000000000e+00
1.5545328429016192e+02,0.0000000000000000e+00
1.5516525796863988e+02,0.0000000000000000e+00
1.5495123510384366e+02,0.0000000000000000e+00
1.5081647134013247e+02,0.0000000000000000e+00
1.5134459931854718e+02,0.0000000000000000e+00
1.1475470549237100e+02,0.0000000000000000e+00
1.5481944047443380e+02,0.0000000000000000e+00
1.5028834336171809e+02,0.0000000000000000e+00
1.5273067636584665e+02,0.0000000000000000e+00
1.5306733832789953e+02,0.0000000000000000e+00
1.5185243163492967e+02,0.0000000000000000e+00
1.4978051104533415e+02,0.0000000000000000e+00
1.4575325699888435e+02,0.0000000000000000e+00
1.4454464258721157e+02,0.0000000000000000e+00
1.1878186711972617e+02,0.0000000000000000e+00
1.4931249010210982e+02,0.0000000000000000e+00
1.4629927875260472e+02,0.0000000000000000e+00
1.4516078887112423e+02,0.0000000000000000e+00
1.4392849630329738e+02,0.0000000000000000e+00
1.4333602817553725e+02,0.0000000000000000e+00
1.3899414403653472e+02,0.0000000000000000e+00
1.3827673267006557e+02,0.0000000000000000e+00
1.3968398568651955e+02,0.0000000000000000e+00
1.1939228243096787e+02,0.0000000000000000e+00
1.2300839217902865e+02,0.0000000000000000e+00
1.2269923139329491e+02,0.0000000000000000e+00
1.2356718485253313e+02,0.0000000000000000e+00
1.2386471655956431e+02,0.0000000000000000e+00
1.2063451638212386e+02,0.0000000000000000e+00
1.1976817432366281e+02,0.0000000000000000e+00
1.3201446284386464e+02,0.0000000000000000e+00
1.3284801901199552e+02,0.0000000000000000e+00
1.2576018314186439e+02,0.0000000000000000e+00
1.3755932130359423e+02,0.0000000000000000e+00
1.2225781758197269e+02,0.0000000000000000e+00
1.1951710067016418e+02,0.0000000000000000e+00
1.3364954208404831e+02,0.0000000000000000e+00
1.2672648362586089e+02,0.0000000000000000e+00
1.2427949584795606e+02,0.0000000000000000e+00
1.4031974739227772e+02,0.0000000000000000e+00
1.3118090667573398e+02,0.0000000000000000e+00
1.2513472880802037e+02,0.0000000000000000e+00
1.4279000642181788e+02,0.0000000000000000e+00
1.2090226255741051e+02,0.0000000000000000e+00
1.3686947965361117e+02,0.0000000000000000e+00
1.5232045257815614e+02,0.0000000000000000e+00
1.4890226631441939e+02,0.0000000000000000e+00
1.2765564972416516e+02,0.0000000000000000e+00
1.4087699718799905e+02,0.0000000000000000e+00
1.2899323035578601e+02,0.0000000000000000e+00
1.2926254870175683e+02,0.0000000000000000e+00
1.2782389300091644e+02,0.0000000000000000e+00
1.2118412201185068e+02,0.0000000000000000e+00
1.2170899043492631e+02,0.0000000000000000e+00
1.2164183692923390e+02,0.0000000000000000e+00
1.3438822997786340e+02,0.0000000000000000e+00
1.5347154998291501e+02,0.0000000000000000e+00
1.2479388265786901e+02,0.0000000000000000e+00
1.2987852935449507e+02,0.0000000000000000e+00
1.2964069570986473e+02,0.0000000000000000e+00
1.2806703236665879e+02,0.0000000000000000e+00
1.4677787082249685e+02,0.0000000000000000e+00
1.4717064118371840e+02,0.0000000000000000e+00
1.4231141435192336e+02,0.0000000000000000e+00
1.3061810372631788e+02,0.0000000000000000e+00
1.5331750073391186e+02,0.0000000000000000e+00
1.1389947253230800e+02,0.0000000000000000e+00
1.1410066464268230e+02,0.0000000000000000e+00
1.1422541067284730e+02,0.0000000000000000e+00
1.1457825281434945e+02,0.0000000000000000e+00
1.1453288003175840e+02,0.0000000000000000e+00
1.2480879066747880e+02,0.0000000000000000e+00
1.4746249589155283e+02,0.0000000000000000e+00
1.4856560435236744e+02,0.0000000000000000e+00
1.4831544194635373e+02,0.0000000000000000e+00
1.4764221913325224e+02,0.0000000000000000e+00
1.2846186927189618e+02,0.0000000000000000e+00
1.2851197410469993e+02,0.0000000000000000e+00
1.4816139269735069e+02,0.0000000000000000e+00
1.4133432027653853e+02,0.0000000000000000e+00
1.3037938360368034e+02,0.0000000000000000e+00
1.3467006217531483e+02,0.0000000000000000e+00
1.3623371794785180e+02,0.0000000000000000e+00
1.3596189332106977e+02,0.0000000000000000e+00
1.4191864399070204e+02,0.0000000000000000e+00
1.3033624427187806e+02,0.0000000000000000e+00
1.3556705641583264e+02,0.0000000000000000e+00
1.3487932335205159e+02,0.0000000000000000e+00
1.3503569533194332e+02,0.0000000000000000e+00
1.3521914506358999e+02,0.0000000000000000e+00
1.4144706604116939e+02,0.0000000000000000e+00
1.3567646815213246e+02,0.0000000000000000e+00
1.3620503268681159e+02,0.0000000000000000e+00
1.4188340316481538e+02,0.0000000000000000e+00
1.4167414198807771e+02,0.0000000000000000e+00
1.4162678928286749e+02,0.0000000000000000e+00


==> dataOMS/twistedTorus.csv <==
p,err,sample,compr,discr
4.0000000000000000e+00,1.5368383997717366e-01,1.3958362436294555e+01,2.7709177176157636e+00,9.3412551720937085e+00
6.0000000000000000e+00,1.0491791526587649e-03,3.5761511834462482e+01,5.2792648792266847e+00,4.3545374425252277e+01
8.0000000000000000e+00,4.2059695833769114e-06,1.0019989089965820e+02,6.8605954170227053e+00,1.5952246265411378e+02
1.0000000000000000e+01,1.5561904804657885e-06,2.1746194941202799e+02,1.0468343750635784e+01,4.2970514912605285e+02


==> resultsSform.csv <==
H,gmres_err,niter,total_LU_time_s,total_HBS_time_s,sample_time_s,HBS_matvec_time_s,LU_matvec_time_s,total_LU_mem_GB,total_HBS_mem_GB,solve_time_HBS_s,solve_time_LU_est_s
0.25,2.8175179388438285e-09,9,772.023952960968,78.24402284622192,259.76119923591614,0.0053655743598937985,3.400659720102946,126.28799999999998,1.698351616,0.06402087211608887,30.605937480926514
0.125,6.5232547985342385e-06,19,714.4983258247375,200.79799032211304,242.54519081115723,0.01599177122116089,4.184354384740193,81.63498828799999,5.095054848,0.38704824447631836,79.50273331006368
0.0625,0.0010788614297790589,38,544.6987152099609,476.90807151794434,333.48204374313354,0.03724888563156128,5.564414421717326,47.8159872,11.888461312,1.9677073955535889,211.4477480252584


==> resultsSform_stencil.csv <==
H,gmres_err,niter,total_LU_time_s,total_HBS_time_s,sample_time_s,HBS_matvec_time_s,LU_matvec_time_s,total_LU_mem_GB,total_HBS_mem_GB,solve_time_HBS_s,solve_time_LU_est_s
0.25,1.2495011467195694e-07,9,4707.936615943909,122.8190484046936,1266.5220880508423,0.007546460628509522,23.45483462015788,1392.768,2.141192192,0.11275839805603027,211.0935115814209
0.125,1.507034912812831e-06,19,3056.01705121994,254.8519549369812,1671.5082569122314,0.022841453552246094,28.252572298049927,1031.744,6.423576576,0.7816364765167236,536.7988736629486
0.0625,0.0001485295591707638,38,2187.1860802173615,453.3387303352356,1267.576081752777,0.05133795738220215,25.767728328704834,624.48,14.988345344,4.167233467102051,979.1736764907837
0.03125,0.005132716467177345,73,1709.590431690216,870.5456185340881,1263.6389944553375,0.1157261610031128,24.564778010050457,339.094806464,32.11788288,25.432724475860596,1793.2287947336833


==> resultsTform.csv <==
H,gmres_err,niter,total_LU_time_s,total_HBS_time_s,sample_time_s,HBS_matvec_time_s,LU_matvec_time_s,total_LU_mem_GB,total_HBS_mem_GB,solve_time_HBS_s,solve_time_LU_est_s
0.25,0.0709369176162413,91,120.00195217132568,248.0404542684555,321.2152749300003,0.013390493392944337,3.0903627077738443,48.611459072,4.24587904,1.7505099773406982,281.2230064074198
0.125,0.10111505121690452,112,89.85067939758301,507.4190443754196,350.00416696071625,0.03434628248214722,5.464072227478027,28.816965632,11.039285504,5.820086240768433,611.9760894775391
0.0625,0.0859100653668899,149,50.26640701293945,1060.1624442338943,428.77383720874786,0.07707381248474121,7.2648468017578125,12.350128128,24.626098432,18.891945362091064,1082.462173461914


==> resultsTform_stencil.csv <==
H,gmres_err,niter,total_LU_time_s,total_HBS_time_s,sample_time_s,HBS_matvec_time_s,LU_matvec_time_s,total_LU_mem_GB,total_HBS_mem_GB,solve_time_HBS_s,solve_time_LU_est_s
0.25,0.7372982593249433,128,1805.856520652771,835.6784049272537,2576.65237224102,0.021704328060150147,22.549354473749798,589.568,8.37287936,7.187106609344482,2886.317372639974
0.125,0.7497225863449605,142,1165.6966667175293,1636.3547104597092,2464.932044148445,0.05639910697937012,24.471420526504517,333.056,21.769486336,20.876599550247192,3474.9417147636414
0.0625,0.7812081971713076,160,884.7753257751465,2613.184617996216,2305.612350344658,0.12277542352676392,24.083133935928345,175.016674304,48.562700288,53.602489948272705,3853.301429748535
0.03125,0.8047073227715954,200,647.9193496704102,4971.038895606995,2350.427647590637,0.2614278197288513,20.6765984694163,82.60481536,102.149128192,171.95168232917786,4135.319693883261


==> rkErrS.csv <==
rk, err
64,1.857018056699879e-05
128,1.65449627992397e-06
256,4.6762313363928513e-07
512,4.6768245106036784e-07


==> rkErrT.csv <==
rk, err
64,0.42042473075709325
128,.22024252225750932
256,0.00030309618025454565
512,4.7039190762900116e-07

